Seer: Predictive Runtime Kernel Selection for Irregular Problems

Modern GPUs are designed for regular problems and suffer from load imbalance when processing irregular data. Prior to our work, a domain expert selects the best kernel to map fine-grained irregular parallelism to a GPU. We instead propose Seer, an abstraction for producing a simple, reproduceable, and understandable decision tree selector model which performs runtime kernel selection for irregular workloads. To showcase our framework, we conduct a case study in Sparse Matrix Vector Multiplication (SpMV), in which Seer predicts the best strategy for a given dataset with an improvement of 2$\times$ over the best single iteration kernel across the entire SuiteSparse Matrix Collection dataset.

==> figures/spmv_runs.csv <==
dataset,rows,cols,nnzs,pp_rocsparse,outer_product,block_mapped,merge_path,original,rocsparse,thread_mapped
Pres_Poisson,14822,14822,715804,0.247312,0.108816,0.049505,0.0812801,0.0613281,0.04992,0.061776
3elt,4720,4720,27444,0.155424,0.027536,0.030065,0.034672,0.02704,0.045712,0.027264
3elt_dual,9000,9000,26556,0.179792,0.027264,0.035345,0.0365439,0.027072,0.045792,0.026704
airfoil1,4253,4253,24578,0.144032,0.027952,0.029041,0.034256,0.026704,0.043808,0.027104
airfoil1_dual,8034,8034,23626,0.172128,0.026688,0.034096,0.034944,0.026912,0.044448,0.02888
bfly,49152,49152,196608,0.485602,0.03176,0.089634,0.041296,0.032368,0.045264,0.032448
bfly_G_01,24,24,96,0.104672,0.02512,0.02104,0.02872,0.024784,0.041936,0.025344
bfly_G_02,64,64,256,0.11358399999999999,0.024992,0.026737,0.02952,0.024704,0.043568,0.025136
bfly_G_03,160,160,640,0.11392,0.025552,0.026881,0.032128,0.025552,0.043776,0.027552
bfly_G_04,384,384,1536,0.12015999999999999,0.026512,0.027265,0.032576,0.025936,0.044192,0.026032
bfly_G_05,896,896,3584,0.118896,0.027552,0.028513,0.0371521,0.026944,0.044928,0.026816
bfly_G_06,2048,2048,8192,0.125456,0.026848,0.028481,0.034352,0.026688,0.04368,0.027056
bfly_G_07,4608,4608,18432,0.147041,0.0269599,0.029377,0.0338081,0.026784,0.04296,0.02688
bfly_G_08,10240,10240,40960,0.18774400000000002,0.028336,0.037041,0.034976,0.027632,0.04464,0.027952
bfly_G_09,22528,22528,90112,0.286032,0.030096,0.053697,0.037584,0.029808,0.04728,0.033376
bfly_G_10,49152,49152,196608,0.485601,0.031824,0.089795,0.041344,0.032416,0.04568,0.033376
big_dual,30269,30269,89858,0.341888,0.029968,0.064098,0.038128,0.029264,0.045872,0.029008
biplane-9,21701,21701,84076,0.27923200000000004,0.03048,0.052929,0.037152,0.029936,0.047152,0.030032
brack2,62631,62631,733118,0.606145,0.0731681,0.111091,0.06984,0.066176,0.050512,0.068432
cage,366,366,5124,0.11712,0.03168,0.028289,0.032464,0.027344,0.044464,0.02992
cage_G_01,10,10,30,0.10664000000000001,0.025744,0.022833,0.028768,0.024688,0.041984,0.02496
cage_G_02,14,14,42,0.107232,0.0255359,0.020576,0.0284959,0.024864,0.04304,0.025344
cage_G_03,24,24,72,0.105936,0.025248,0.020928,0.029872,0.025008,0.042208,0.025376
cage_G_04,30,30,90,0.11376,0.025856,0.021312,0.029664,0.02504,0.042848,0.025408
cage_G_05,58,58,174,0.106224,0.025552,0.026225,0.029712,0.025168,0.042464,0.025616
cage_G_06,58,58,174,0.10736,0.025328,0.022944,0.03,0.025072,0.043712,0.02544
cage_G_07,58,58,174,0.10783999999999999,0.025344,0.023072,0.028672,0.026624,0.042304,0.025632
cage_G_08,58,58,174,0.105264,0.025472,0.023185,0.029856,0.025296,0.042912,0.025312
cage_G_09,58,58,174,0.106048,0.025456,0.023088,0.033408,0.024816,0.042784,0.025408
cage_G_10,58,58,174,0.106368,0.02544,0.026544,0.03,0.024608,0.043392,0.024976
cage_G_11,58,58,174,0.11491199999999999,0.026176,0.023248,0.02976,0.024944,0.042896,0.025248
cage_G_12,58,58,174,0.11321599999999998,0.025104,0.022816,0.02968,0.024928,0.042272,0.02544
cage_G_13,58,58,174,0.10624,0.029072,0.02304,0.029776,0.025344,0.042528,0.02512
cage_G_14,58,58,174,0.105824,0.02552,0.023473,0.03016,0.026416,0.04264,0.025344
cage_G_15,58,58,174,0.106224,0.025424,0.023089,0.029904,0.024896,0.043776,0.02528
cage_G_16,58,58,174,0.10768,0.02584,0.023136,0.030128,0.025056,0.042704,0.025248
cage_G_17,58,58,174,0.105904,0.025472,0.028241,0.029792,0.024976,0.042768,0.025136
cage_G_18,58,58,174,0.10531199999999999,0.0254719,0.023025,0.03016,0.025056,0.042288,0.025664
cage_G_19,58,58,174,0.10564799999999999,0.025824,0.022944,0.029232,0.025312,0.042848,0.025376
cage_G_20,58,58,174,0.107104,0.025648,0.023217,0.030096,0.024976,0.043824,0.025392
cage_G_21,58,58,174,0.105808,0.025536,0.02312,0.03184,0.024976,0.043072,0.025216
cage_G_22,58,58,174,0.10611200000000001,0.0277759,0.026065,0.029776,0.024896,0.042528,0.024976
cage_G_23,70,70,210,0.10652800000000001,0.025408,0.024673,0.030016,0.024896,0.042944,0.024848
cage_G_24,70,70,210,0.10816,0.025264,0.024241,0.030608,0.025232,0.044384,0.02504
cage_G_25,70,70,210,0.118704,0.025152,0.024833,0.029552,0.024896,0.044976,0.0252
cage_G_26,112,112,336,0.108224,0.02536,0.027105,0.030816,0.025056,0.045072,0.0252
cage_G_27,126,126,378,0.108736,0.025504,0.026641,0.030912,0.025104,0.043696,0.025552
cage_G_28,272,272,816,0.11937600000000001,0.025936,0.029665,0.032656,0.026112,0.046464,0.026304
cage_G_29,406,406,1218,0.11569600000000001,0.025984,0.027393,0.035696,0.02584,0.044656,0.025968
cage_G_30,620,620,1860,0.129504,0.027152,0.028289,0.034512,0.026192,0.046224,0.02656
cage_G_31,19,19,76,0.11392,0.024976,0.021057,0.028416,0.025104,0.042272,0.024992
cage_G_32,26,26,104,0.11016,0.02528,0.02136,0.028736,0.024976,0.044,0.024848
cage_G_33,76,76,304,0.109152,0.025536,0.024176,0.031936,0.024576,0.044752,0.02552
cage_G_34,80,80,320,0.108576,0.024816,0.028801,0.0307359,0.024992,0.044384,0.025312
cage_G_35,30,30,150,0.10664,0.0252,0.021312,0.028816,0.0252,0.042784,0.024928
cage_G_36,42,42,210,0.11328,0.031888,0.022592,0.028768,0.02504,0.043616,0.02512
cage_G_37,62,62,372,0.10886400000000002,0.025328,0.024433,0.0291839,0.025136,0.044928,0.025664
cage_G_38,50,50,350,0.10924800000000001,0.025504,0.023344,0.029696,0.02504,0.044496,0.025408
cage_G_39,94,94,752,0.11694399999999999,0.02576,0.026273,0.032144,0.026288,0.045936,0.0264
cage_G_40,114,114,912,0.111248,0.026368,0.028465,0.033008,0.026464,0.04776,0.026352
cage_G_41,118,118,1062,0.119168,0.026688,0.029201,0.03168,0.028336,0.044464,0.02848
cage_G_42,146,146,1314,0.11512,0.025984,0.027569,0.032416,0.025904,0.04448,0.026608
cage_G_43,182,182,1820,0.11022399999999999,0.02704,0.027329,0.033408,0.026128,0.045856,0.027184
cage_G_44,266,266,3192,0.11968000000000001,0.030352,0.027842,0.0364001,0.027936,0.044688,0.028528
cage_G_45,366,366,5124,0.119056,0.031296,0.028049,0.036064,0.0284,0.044864,0.029376
cca,49152,49152,139264,0.489761,0.030336,0.08933,0.0395681,0.030592,0.047536,0.031456
cca_G_01,24,24,56,0.104864,0.025264,0.024353,0.029024,0.025136,0.041712,0.024784
cca_G_02,64,64,160,0.105632,0.025328,0.02336,0.029456,0.025808,0.042784,0.02512
cca_G_03,160,160,416,0.106928,0.025232,0.026785,0.032784,0.025584,0.0424,0.025408
cca_G_04,384,384,1024,0.12540800000000002,0.026608,0.028081,0.035024,0.030384,0.045392,0.02664
cca_G_05,896,896,2432,0.11955199999999999,0.027296,0.027905,0.036912,0.026992,0.044816,0.027376
cca_G_06,2048,2048,5632,0.133248,0.027088,0.029169,0.034944,0.02672,0.04384,0.027168
cca_G_07,4608,4608,12800,0.15446500000000002,0.027104,0.029057,0.03488,0.026896,0.044016,0.026912
cca_G_08,10240,10240,28672,0.21324900000000002,0.027536,0.037233,0.03528,0.02784,0.04456,0.027664
cca_G_09,22528,22528,63488,0.291057,0.029824,0.053857,0.037392,0.02928,0.0448,0.02896
cca_G_10,49152,49152,139264,0.628865,0.029952,0.089426,0.039728,0.031136,0.045888,0.03152
ccc,49152,49152,147456,0.48733,0.029808,0.093427,0.040528,0.030608,0.04728,0.031216
ccc_G_01,24,24,72,0.116672,0.025056,0.021025,0.028096,0.024976,0.042496,0.025632
ccc_G_02,64,64,192,0.107632,0.028928,0.023888,0.02952,0.025072,0.043856,0.025104
ccc_G_03,160,160,480,0.108208,0.025232,0.026881,0.032544,0.025488,0.043056,0.024784
ccc_G_04,384,384,1152,0.116192,0.02632,0.027504,0.033728,0.026416,0.04464,0.026352
ccc_G_05,896,896,2688,0.11841600000000001,0.027504,0.028784,0.034256,0.03024,0.044768,0.026816
ccc_G_06,2048,2048,6144,0.12376000000000001,0.02712,0.028881,0.033904,0.026656,0.042944,0.02688
ccc_G_07,4608,4608,13824,0.144944,0.026752,0.029217,0.0343521,0.026608,0.043856,0.027216
ccc_G_08,10240,10240,30720,0.189056,0.027696,0.037201,0.034448,0.027376,0.044368,0.032096
ccc_G_09,22528,22528,67584,0.283471,0.02928,0.053585,0.03704,0.028896,0.044944,0.029424
ccc_G_10,49152,49152,147456,0.49176200000000003,0.0296,0.089715,0.039264,0.030672,0.04576,0.032592
crack,10240,10240,60760,0.192193,0.0299839,0.036961,0.0358239,0.028928,0.044464,0.0292
crack_dual,20141,20141,60086,0.263249,0.029648,0.050609,0.037488,0.029312,0.045136,0.02912
debr,1048576,1048576,4194298,8.33221,0.166528,1.509319,0.20344,0.134496,0.100113,0.135872
debr_G_01,8,8,26,0.120496,0.0256,0.020353,0.028528,0.024832,0.042144,0.024976
debr_G_02,16,16,58,0.10592,0.025248,0.020737,0.028112,0.025184,0.041904,0.024944
debr_G_03,32,32,122,0.10675200000000001,0.02544,0.021872,0.028048,0.024592,0.04272,0.02512
debr_G_04,64,64,250,0.10838400000000001,0.025328,0.023568,0.029824,0.025072,0.045904,0.025136
debr_G_05,128,128,506,0.10659199999999999,0.025376,0.026608,0.031648,0.02576,0.043168,0.033248
debr_G_06,256,256,1018,0.110368,0.026336,0.028353,0.033776,0.026544,0.045936,0.027344
debr_G_07,512,512,2042,0.118816,0.026768,0.028193,0.034832,0.026736,0.045504,0.026976
debr_G_08,1024,1024,4090,0.12040000000000001,0.02696,0.034305,0.034432,0.026064,0.045392,0.027216
debr_G_09,2048,2048,8186,0.126432,0.02688,0.028689,0.03424,0.026992,0.044752,0.026736
debr_G_10,4096,4096,16378,0.150241,0.027184,0.028737,0.0338399,0.02664,0.044208,0.027232
debr_G_11,8192,8192,32762,0.18216100000000002,0.027376,0.034449,0.034336,0.026928,0.044976,0.02704
debr_G_12,16384,16384,65530,0.235408,0.030191,0.045201,0.036192,0.029568,0.045104,0.029936
debr_G_13,32768,32768,131066,0.367058,0.03112,0.067634,0.0386721,0.030224,0.04696,0.030496
debr_G_14,65536,65536,262138,0.611985,0.034,0.111667,0.0432,0.033168,0.04736,0.033568
debr_G_15,131072,131072,524282,1.1282260000000002,0.04,0.199973,0.0541921,0.03888,0.049808,0.039712
debr_G_16,262144,262144,1048570,2.429589,0.0575999,0.377162,0.075536,0.0530081,0.087536,0.05408
debr_G_17,524288,524288,2097146,4.465273,0.0908479,0.729923,0.116224,0.0792161,0.096992,0.080176
debr_G_18,1048576,1048576,4194298,8.315752999999999,0.167488,1.509238,0.205472,0.133984,0.104144,0.13544
diag,2559,2559,8184,0.129552,0.026576,0.028641,0.034864,0.026848,0.044384,0.027152
grid1,252,252,952,0.110928,0.025872,0.027793,0.03336,0.026416,0.045888,0.0264
grid1_dual,224,224,840,0.110048,0.025664,0.027841,0.032528,0.026096,0.04576,0.026224
grid2,3296,3296,12864,0.136613,0.027056,0.029025,0.033888,0.027024,0.044578,0.02648
grid2_dual,3136,3136,12224,0.134512,0.027344,0.028785,0.034224,0.0295041,0.04464,0.026784
L,956,956,3640,0.11968,0.026704,0.028657,0.034096,0.02664,0.044432,0.026976
L-9,17983,17983,71192,0.24865600000000002,0.03032,0.047665,0.037088,0.029808,0.045136,0.034752
netz4504,1961,1961,5156,0.12392,0.027232,0.028657,0.034272,0.026816,0.044,0.026624
netz4504_dual,615,615,2342,0.117872,0.029008,0.028097,0.033664,0.027072,0.04576,0.02688
se,32768,32768,98300,0.365937,0.029776,0.06733,0.03808,0.0293279,0.045536,0.029888
se_G_01,8,8,20,0.111696,0.025792,0.023473,0.030864,0.025072,0.042256,0.02504
se_G_02,16,16,42,0.113136,0.025024,0.020433,0.028352,0.025056,0.041904,0.024912
se_G_03,32,32,92,0.113904,0.028768,0.022017,0.029728,0.02496,0.042672,0.0248
se_G_04,64,64,186,0.106208,0.02528,0.025809,0.029088,0.02496,0.042608,0.025216
se_G_05,128,128,380,0.106432,0.024848,0.026416,0.03168,0.025216,0.042576,0.025648
se_G_06,256,256,762,0.11982399999999999,0.025968,0.027041,0.031552,0.026272,0.0452,0.026816
se_G_07,512,512,1532,0.1252,0.0286239,0.027473,0.032448,0.026048,0.043952,0.026432
se_G_08,1024,1024,3066,0.121104,0.02656,0.028305,0.0341119,0.026832,0.046096,0.026576
se_G_09,2048,2048,6140,0.125712,0.026464,0.028865,0.034672,0.026912,0.043696,0.030448
se_G_10,4096,4096,12282,0.14104,0.026608,0.028945,0.033952,0.026976,0.043904,0.026448
se_G_11,8192,8192,24572,0.177537,0.027824,0.034273,0.034592,0.026624,0.044304,0.02672
se_G_12,16384,16384,49146,0.23616,0.029296,0.047617,0.035808,0.029136,0.044688,0.02896
se_G_13,32768,32768,98300,0.359583,0.031856,0.06757,0.040912,0.02888,0.044832,0.0292
shock-9,36476,36476,142580,0.390001,0.030784,0.073522,0.039472,0.030416,0.045392,0.030752
stufe,1036,1036,3736,0.129888,0.026512,0.027969,0.034624,0.026848,0.045712,0.026592
stufe-10,24010,24010,92828,0.29504,0.030352,0.055937,0.040592,0.0296479,0.046304,0.03
ukerbe1,5981,5981,15704,0.156208,0.026752,0.03144,0.03504,0.026944,0.044848,0.02712
ukerbe1_dual,1866,1866,7076,0.125488,0.026512,0.028529,0.0369119,0.030656,0.045584,0.0264
wave,156317,156317,2118662,1.447059,0.281168,0.236246,0.131392,0.13816,0.071712,0.14368
whitaker3,9800,9800,57978,0.18648,0.029856,0.036673,0.035872,0.028592,0.045408,0.02856
whitaker3_dual,19190,19190,57162,0.25551999999999997,0.02984,0.048849,0.036688,0.029104,0.045408,0.029456
Alemdar,6245,6245,42581,0.160672,0.028832,0.031633,0.034688,0.027664,0.045632,0.02792
G2_circuit,150102,150102,726674,1.335842,0.046752,0.227094,0.06184,0.041584,0.051104,0.041968
G3_circuit,1585478,1585478,7660826,12.549949999999999,0.327616,2.231673,0.295921,0.189984,0.141888,0.189424
Andrews,60000,60000,760154,0.604113,0.0839679,0.104787,0.0811841,0.079008,0.067792,0.080736
ex3sta1,16782,16782,678998,0.280816,0.280064,0.050481,0.0839522,0.23648,0.050224,0.236417
fxm3_6,5026,5026,94026,0.15855999999999998,0.0964319,0.033425,0.037632,0.0741118,0.045472,0.07464
fxm4_6,18892,18892,497844,0.295872,0.219696,0.051153,0.0648163,0.15744,0.049952,0.153296
ins2,309412,309412,2751484,3.249844,128.433,3.181745,0.605873,78.0799,0.101328,78.956253
lp1,534388,534388,1643420,4.492716,104.556,2.547951,0.26728,66.2557,0.088928,67.081406
lpl1,32460,32460,328036,0.401777,0.15232,0.067714,0.0530079,0.11992,0.050464,0.119536
mip1,66463,66463,10352819,0.938145,29.1595,0.821829,1.06215,18.1582,0.130672,18.210083
net100,29920,29920,2033200,0.451617,0.280352,0.088434,0.179136,0.196384,0.0752,0.195728
net125,36720,36720,2577200,0.518225,0.371664,0.10525,0.225792,0.229296,0.071424,0.240112
net150,43520,43520,3121200,0.589905,0.497312,0.122403,0.265584,0.357201,0.070848,0.354384
net25,9520,9520,401200,0.207936,0.126384,0.039793,0.0588641,0.101488,0.047584,0.102912
net4-1,88343,88343,2441727,0.991986,3.74454,0.147492,0.274512,3.12403,0.092128,3.107266
net50,16320,16320,945200,0.28536,0.14768,0.056497,0.10016,0.104832,0.052224,0.107488
net75,23120,23120,1489200,0.369297,0.230896,0.074594,0.144031,0.146768,0.06072,0.14712
pattern1,19242,19242,9323432,0.589472,3.1248,0.266998,1.13711,2.13309,0.199984,2.156932
pf2177,9728,9728,725144,0.224,0.24736,0.047761,0.09816,0.199904,0.053984,0.198304
celegans_metabolic,453,453,4065,0.129264,0.130128,0.028545,0.033344,0.0892801,0.0504,0.087904
email,1133,1133,10902,0.121056,0.060624,0.028625,0.033232,0.048352,0.045456,0.047632
jazz,198,198,5484,0.10955200000000001,0.076096,0.031056,0.032848,0.0589281,0.0452,0.05888
PGPgiantcompo,10680,10680,48632,0.21416000000000002,0.106288,0.037921,0.03624,0.0812001,0.051776,0.082016
onetone1,36057,36057,341088,0.39912099999999995,0.120048,0.07517,0.0527201,0.0744161,0.051152,0.076496
onetone2,36057,36057,227628,0.415473,0.0642239,0.072114,0.044896,0.047184,0.048384,0.047168
pre2,659033,659033,5959282,6.23555,0.734655,0.915654,0.322465,0.671649,0.111536,0.665377
twotone,120750,120750,1224224,1.368307,0.166272,0.186981,0.10104,0.185712,0.062432,0.182032
epb0,1794,1794,7764,0.123968,0.026704,0.029297,0.034048,0.028448,0.044096,0.02656
epb1,14734,14734,95053,0.226112,0.032048,0.043425,0.036816,0.030272,0.04576,0.030352
epb2,25228,25228,175027,0.311729,0.08224,0.057441,0.039184,0.066224,0.050896,0.065728
epb3,84617,84617,463625,0.759986,0.045008,0.137603,0.052752,0.035728,0.048768,0.036368
af23560,23560,23560,484256,0.30544,0.0760479,0.055937,0.05664,0.049936,0.048176,0.049872
bfwa398,398,398,3678,0.117232,0.032176,0.027953,0.033184,0.029856,0.045792,0.031952
bfwa62,62,62,450,0.110016,0.028384,0.024336,0.033264,0.026528,0.044832,0.02704
bfwa782,782,782,7514,0.11804800000000001,0.03448,0.02848,0.033856,0.031936,0.045136,0.031904
bfwb398,398,398,2910,0.116736,0.028608,0.027984,0.033568,0.028064,0.045664,0.027168
bfwb62,62,62,342,0.108336,0.025488,0.02368,0.029568,0.025104,0.044448,0.025296
bfwb782,782,782,5982,0.11982400000000001,0.028032,0.027984,0.03336,0.026992,0.04544,0.026848
bwm200,200,200,796,0.110176,0.02584,0.027713,0.03232,0.025712,0.04608,0.026848
bwm2000,2000,2000,7996,0.126032,0.028784,0.028849,0.034576,0.026832,0.044848,0.02696
cdde1,961,961,4681,0.120032,0.026752,0.028208,0.033552,0.026592,0.046,0.026576
cdde2,961,961,4681,0.120624,0.026768,0.028625,0.034224,0.026864,0.046544,0.026704
cdde3,961,961,4681,0.120416,0.026912,0.028289,0.0336,0.027424,0.04632,0.026608
cdde4,961,961,4681,0.120816,0.026784,0.028385,0.033904,0.02712,0.046496,0.026848
cdde5,961,961,4681,0.120592,0.026768,0.028688,0.03384,0.026544,0.046224,0.030064
cdde6,961,961,4681,0.121232,0.026752,0.028416,0.03296,0.026544,0.046272,0.027312
ck104,104,104,992,0.113488,0.02696,0.027568,0.0329281,0.028768,0.048928,0.026704
ck400,400,400,2860,0.11584,0.027232,0.028048,0.035808,0.02648,0.046064,0.02704
ck656,656,656,3884,0.117552,0.02792,0.028048,0.033152,0.027088,0.045792,0.02736
cryg10000,10000,10000,49699,0.187472,0.029104,0.036657,0.0347841,0.028144,0.044176,0.028544
cryg2500,2500,2500,12349,0.129632,0.026512,0.028608,0.0336,0.026624,0.04416,0.026704
dw1024,2048,2048,10114,0.13014399999999998,0.02728,0.028913,0.033936,0.026784,0.044976,0.026896
dw2048,2048,2048,10114,0.128304,0.026944,0.032288,0.0341441,0.026624,0.04592,0.026352
dw256A,512,512,2480,0.11790400000000001,0.026992,0.027968,0.033488,0.026848,0.04576,0.027232
dw256B,512,512,2500,0.118224,0.028336,0.028097,0.034064,0.026848,0.045984,0.026512
dw4096,8192,8192,41746,0.175968,0.02928,0.034593,0.03616,0.027168,0.047264,0.027952
dw8192,8192,8192,41746,0.174896,0.029776,0.034193,0.036944,0.027088,0.045296,0.027824
dwa512,512,512,2480,0.117344,0.028512,0.02808,0.033696,0.03072,0.046256,0.02688
dwb512,512,512,2500,0.118288,0.027056,0.028529,0.033728,0.026624,0.047232,0.02704
lop163,163,163,935,0.10888,0.029312,0.02792,0.033888,0.026464,0.045648,0.026736
mhd3200a,3200,3200,68026,0.136237,0.049312,0.029313,0.0356801,0.040624,0.044703,0.038896
mhd3200b,3200,3200,18316,0.137136,0.028256,0.02928,0.034304,0.026544,0.04576,0.026912
mhd4800a,4800,4800,102252,0.151136,0.049808,0.030593,0.037168,0.039024,0.0456,0.039792
mhd4800b,4800,4800,27520,0.148928,0.02864,0.030032,0.0344321,0.026736,0.045744,0.027248
mhda416,416,416,8562,0.11648,0.049168,0.02832,0.032768,0.039024,0.045024,0.039536
mhdb416,416,416,2312,0.116368,0.027216,0.02808,0.033872,0.027248,0.045408,0.02712
odepa400,400,400,1201,0.11463999999999999,0.026432,0.027072,0.035856,0.02584,0.044624,0.026096
odepb400,400,400,399,0.114192,0.026144,0.026592,0.0373921,0.0252,0.043168,0.025104
olm100,100,100,396,0.108448,0.025168,0.02632,0.032592,0.028832,0.044624,0.02592
olm1000,1000,1000,3996,0.11984,0.026608,0.02808,0.037248,0.026672,0.045504,0.02712
olm2000,2000,2000,7996,0.126192,0.026592,0.028737,0.034176,0.026656,0.044688,0.02712
olm500,500,500,1996,0.11694399999999999,0.026864,0.028576,0.03472,0.026672,0.045856,0.027552
olm5000,5000,5000,19996,0.154672,0.027008,0.029889,0.0342401,0.026288,0.044624,0.026768
pde225,225,225,1065,0.10931199999999999,0.02584,0.02728,0.032144,0.025536,0.044064,0.025504
pde2961,2961,2961,14585,0.136128,0.02712,0.028609,0.033456,0.026544,0.04464,0.026944
pde900,900,900,4380,0.120784,0.026864,0.027777,0.038352,0.026576,0.045952,0.026976
qh1484,1484,1484,6110,0.122352,0.028304,0.028385,0.033984,0.025936,0.045264,0.026816
qh768,768,768,2934,0.118672,0.028896,0.028336,0.0344,0.026976,0.045856,0.026688
qh882,882,882,3354,0.120368,0.028048,0.028289,0.034768,0.028704,0.04512,0.027072
rbsa480,480,480,17088,0.11951999999999999,0.110368,0.028497,0.033776,0.047584,0.04584,0.04752
rbsb480,480,480,17088,0.11873600000000001,0.105776,0.028688,0.033728,0.0470721,0.0468,0.048048
rdb1250,1250,1250,7300,0.12104000000000001,0.026864,0.028545,0.033744,0.026896,0.044064,0.027312
rdb1250l,1250,1250,7300,0.119504,0.030208,0.02864,0.03416,0.026912,0.043456,0.027232
rdb200,200,200,1120,0.109088,0.026272,0.026992,0.032544,0.025712,0.043824,0.025952
rdb200l,200,200,1120,0.109184,0.025936,0.026961,0.033136,0.02576,0.044272,0.026336
rdb2048,2048,2048,12032,0.129008,0.027392,0.028752,0.034,0.026528,0.045888,0.027024
rdb2048_noL,2048,2048,12032,0.127328,0.02688,0.02888,0.034224,0.027104,0.045008,0.026496
rdb3200l,3200,3200,18880,0.136464,0.02712,0.029088,0.034448,0.026576,0.045056,0.027312
rdb450,450,450,2580,0.11691199999999999,0.026912,0.02808,0.038176,0.026448,0.046592,0.027152
rdb450l,450,450,2580,0.11699200000000001,0.027376,0.028,0.033104,0.026544,0.046496,0.027088
rdb5000,5000,5000,29600,0.151024,0.027104,0.030209,0.0369281,0.026976,0.045648,0.027376
rdb800l,800,800,4640,0.120544,0.026992,0.028016,0.03392,0.026624,0.046128,0.027232
rdb968,968,968,5632,0.119824,0.027024,0.028369,0.034,0.0272,0.04504,0.02696
rw136,136,136,479,0.107936,0.025776,0.026865,0.031552,0.025536,0.043568,0.027488
rw496,496,496,1859,0.11684800000000001,0.030688,0.02816,0.038576,0.026832,0.045856,0.02696
rw5151,5151,5151,20199,0.150976,0.026928,0.030449,0.0340801,0.026768,0.044528,0.027088
tols1090,1090,1090,3546,0.124224,0.032912,0.028416,0.034784,0.055296,0.048304,0.055136
tols2000,2000,2000,5184,0.13145600000000002,0.033568,0.03144,0.035376,0.055152,0.049376,0.05488
tols340,340,340,2196,0.119056,0.033984,0.028368,0.034608,0.055104,0.049024,0.054864
tols4000,4000,4000,8784,0.146992,0.033328,0.02896,0.035104,0.0556801,0.05056,0.055056
tols90,90,90,1746,0.111024,0.037376,0.026336,0.033408,0.054816,0.045984,0.054768
tub100,100,100,396,0.108112,0.024992,0.026289,0.0318881,0.025616,0.044832,0.025344
tub1000,1000,1000,3996,0.122112,0.026608,0.029425,0.0369761,0.026816,0.046176,0.027232
NotreDame_www,325729,325729,929849,2.930099,4.55204,0.462187,0.0815522,0.136512,0.077984,0.136208
NotreDame_yeast,2114,2114,4480,0.12968000000000002,0.04496,0.029616,0.034928,0.037232,0.047472,0.036944
Chem97ZtZ,2541,2541,7361,0.133696,0.081072,0.028641,0.0344959,0.063008,0.04616,0.06384
human_gene1,22283,22283,24669643,1.063442,5.41406,0.646543,3.43713,4.34981,0.391057,4.422154
human_gene2,14340,14340,18068388,0.704658,4.28115,0.488283,2.5917,3.29715,0.259681,3.165523
mouse_gene,45101,45101,28967291,2.019961,4.88592,0.740737,3.65172,7.90768,0.673107,7.719763
BenElechi1,245874,245874,13150496,2.6270439999999997,2.2531,0.421834,0.771185,0.819634,0.153968,0.813424
ted_A,10605,10605,424587,0.21536,0.134672,0.041841,0.0613441,0.0952161,0.04864,0.095376
ted_A_unscaled,10605,10605,424587,0.21633599999999997,0.135087,0.042433,0.06208,0.0952001,0.048912,0.094544
ted_B,10605,10605,144579,0.198417,0.059184,0.038145,0.040432,0.047568,0.046352,0.0472
ted_B_unscaled,10605,10605,144579,0.19436799999999999,0.06056,0.038257,0.040176,0.047904,0.046224,0.0472
CurlCurl_0,11083,11083,113343,0.195168,0.03272,0.037441,0.0382399,0.02984,0.044496,0.030784
CurlCurl_1,226451,226451,2472071,2.0627269999999998,0.259168,0.331368,0.13384,0.14432,0.086176,0.144768
CurlCurl_2,806529,806529,8921789,6.748676,0.905503,1.18873,0.388865,0.410945,0.145121,0.417679
CurlCurl_3,1219574,1219574,13544618,10.842246000000001,1.44782,1.74524,0.587153,0.639137,0.176913,0.645137
CurlCurl_4,2380515,2380515,26515867,19.384872,2.89193,3.309993,1.17333,1.26978,0.295121,1.266578
bcsstk34,588,588,21418,0.11955199999999999,0.060912,0.028353,0.033312,0.049616,0.04248,0.048496
bcsstk35,30237,30237,1450163,0.421873,0.223472,0.068673,0.130944,0.149776,0.054384,0.14976
bcsstk36,23052,23052,1143140,0.344976,0.189152,0.061937,0.10744,0.110416,0.051008,0.110256
bcsstk37,25503,25503,1140977,0.341824,0.185392,0.060529,0.10528,0.108352,0.056352,0.113504
bcsstk38,8032,8032,355460,0.19656,0.303856,0.041376,0.056272,0.200512,0.047248,0.200912
bcsstk39,46772,46772,2089294,0.5577110000000001,0.234144,0.090146,0.155984,0.142784,0.081584,0.150832
bcsstm34,588,588,24270,0.11652799999999999,0.067392,0.028801,0.03416,0.053488,0.044464,0.053264
bcsstm35,30237,30237,20619,0.338385,0.029776,0.063601,0.036816,0.029376,0.047408,0.029328
bcsstm36,23052,23052,320606,0.29368099999999997,0.082768,0.053441,0.050304,0.0609761,0.04688,0.06176
bcsstm37,25503,25503,15525,0.306241,0.028704,0.057217,0.037296,0.0288319,0.04776,0.028912
bcsstm38,8032,8032,10485,0.17483300000000002,0.0331038,0.033297,0.0381599,0.028208,0.047664,0.029232
bcsstm39,46772,46772,46772,0.46326500000000004,0.02912,0.08829,0.038368,0.029968,0.045808,0.029984
crystk01,4875,4875,315891,0.15688000000000002,0.0927199,0.035505,0.0531521,0.07112,0.046336,0.072112
crystk02,13965,13965,968583,0.250065,0.1384,0.055345,0.0983841,0.080016,0.0512,0.079648
crystk03,24696,24696,1751178,0.366417,0.194768,0.078466,0.152512,0.127808,0.066288,0.126015
crystm01,4875,4875,105339,0.149872,0.042256,0.031424,0.038816,0.038784,0.045312,0.038288
crystm02,13965,13965,322905,0.225696,0.0472159,0.042897,0.0512801,0.042272,0.046432,0.042208
crystm03,24696,24696,583770,0.328272,0.060336,0.057586,0.0648481,0.0615201,0.050064,0.060592
ct20stif,52329,52329,2698463,0.676817,0.336832,0.111554,0.201632,0.228912,0.065248,0.222976
msc00726,726,726,34518,0.116,0.084048,0.029665,0.0350081,0.0691521,0.044144,0.06872
msc01050,1050,1050,29156,0.128144,0.0970239,0.029088,0.035232,0.0753921,0.045616,0.075568
msc01440,1440,1440,46270,0.12319999999999999,0.056944,0.029856,0.034928,0.04816,0.045248,0.048752
msc04515,4515,4515,97707,0.148641,0.044448,0.030384,0.037216,0.038032,0.044528,0.038272
msc10848,10848,10848,1229778,0.259808,0.505181,0.059761,0.131839,0.350784,0.05872,0.356097
msc23052,23052,23052,1154814,0.35067299999999996,0.208208,0.062354,0.111424,0.128096,0.052432,0.130176
nasa1824,1824,1824,39208,0.126272,0.0542879,0.030049,0.033584,0.043248,0.045232,0.043616
nasa1824,1824,1824,39208,0.126272,0.0542879,0.030049,0.033584,0.043248,0.045232,0.042768
nasa1824,1824,1824,39208,0.126272,0.0542879,0.030049,0.033584,0.043248,0.044784,0.043616
nasa1824,1824,1824,39208,0.126272,0.0542879,0.030049,0.033584,0.043248,0.044784,0.042768
nasa1824,1824,1824,39208,0.126272,0.0542879,0.030049,0.033584,0.041328,0.045232,0.043616
nasa1824,1824,1824,39208,0.126272,0.0542879,0.030049,0.033584,0.041328,0.045232,0.042768
nasa1824,1824,1824,39208,0.126272,0.0542879,0.030049,0.033584,0.041328,0.044784,0.043616
nasa1824,1824,1824,39208,0.126272,0.0542879,0.030049,0.033584,0.041328,0.044784,0.042768
nasa1824,1824,1824,39208,0.126272,0.0542879,0.030049,0.033072,0.043248,0.045232,0.043616
nasa1824,1824,1824,39208,0.126272,0.0542879,0.030049,0.033072,0.043248,0.045232,0.042768
nasa1824,1824,1824,39208,0.126272,0.0542879,0.030049,0.033072,0.043248,0.044784,0.043616
nasa1824,1824,1824,39208,0.126272,0.0542879,0.030049,0.033072,0.043248,0.044784,0.042768
nasa1824,1824,1824,39208,0.126272,0.0542879,0.030049,0.033072,0.041328,0.045232,0.043616
nasa1824,1824,1824,39208,0.126272,0.0542879,0.030049,0.033072,0.041328,0.045232,0.042768
nasa1824,1824,1824,39208,0.126272,0.0542879,0.030049,0.033072,0.041328,0.044784,0.043616
nasa1824,1824,1824,39208,0.126272,0.0542879,0.030049,0.033072,0.041328,0.044784,0.042768
nasa1824,1824,1824,39208,0.126272,0.0542879,0.028752,0.033584,0.043248,0.045232,0.043616
nasa1824,1824,1824,39208,0.126272,0.0542879,0.028752,0.033584,0.043248,0.045232,0.042768
nasa1824,1824,1824,39208,0.126272,0.0542879,0.028752,0.033584,0.043248,0.044784,0.043616
nasa1824,1824,1824,39208,0.126272,0.0542879,0.028752,0.033584,0.043248,0.044784,0.042768
nasa1824,1824,1824,39208,0.126272,0.0542879,0.028752,0.033584,0.041328,0.045232,0.043616
nasa1824,1824,1824,39208,0.126272,0.0542879,0.028752,0.033584,0.041328,0.045232,0.042768
nasa1824,1824,1824,39208,0.126272,0.0542879,0.028752,0.033584,0.041328,0.044784,0.043616
nasa1824,1824,1824,39208,0.126272,0.0542879,0.028752,0.033584,0.041328,0.044784,0.042768
nasa1824,1824,1824,39208,0.126272,0.0542879,0.028752,0.033072,0.043248,0.045232,0.043616
nasa1824,1824,1824,39208,0.126272,0.0542879,0.028752,0.033072,0.043248,0.045232,0.042768
nasa1824,1824,1824,39208,0.126272,0.0542879,0.028752,0.033072,0.043248,0.044784,0.043616
nasa1824,1824,1824,39208,0.126272,0.0542879,0.028752,0.033072,0.043248,0.044784,0.042768
nasa1824,1824,1824,39208,0.126272,0.0542879,0.028752,0.033072,0.041328,0.045232,0.043616
nasa1824,1824,1824,39208,0.126272,0.0542879,0.028752,0.033072,0.041328,0.045232,0.042768
nasa1824,1824,1824,39208,0.126272,0.0542879,0.028752,0.033072,0.041328,0.044784,0.043616
nasa1824,1824,1824,39208,0.126272,0.0542879,0.028752,0.033072,0.041328,0.044784,0.042768
nasa1824,1824,1824,39208,0.126272,0.0515837,0.030049,0.033584,0.043248,0.045232,0.043616
nasa1824,1824,1824,39208,0.126272,0.0515837,0.030049,0.033584,0.043248,0.045232,0.042768
nasa1824,1824,1824,39208,0.126272,0.0515837,0.030049,0.033584,0.043248,0.044784,0.043616
nasa1824,1824,1824,39208,0.126272,0.0515837,0.030049,0.033584,0.043248,0.044784,0.042768
nasa1824,1824,1824,39208,0.126272,0.0515837,0.030049,0.033584,0.041328,0.045232,0.043616
nasa1824,1824,1824,39208,0.126272,0.0515837,0.030049,0.033584,0.041328,0.045232,0.042768
nasa1824,1824,1824,39208,0.126272,0.0515837,0.030049,0.033584,0.041328,0.044784,0.043616
nasa1824,1824,1824,39208,0.126272,0.0515837,0.030049,0.033584,0.041328,0.044784,0.042768
nasa1824,1824,1824,39208,0.126272,0.0515837,0.030049,0.033072,0.043248,0.045232,0.043616
nasa1824,1824,1824,39208,0.126272,0.0515837,0.030049,0.033072,0.043248,0.045232,0.042768
nasa1824,1824,1824,39208,0.126272,0.0515837,0.030049,0.033072,0.043248,0.044784,0.043616
nasa1824,1824,1824,39208,0.126272,0.0515837,0.030049,0.033072,0.043248,0.044784,0.042768
nasa1824,1824,1824,39208,0.126272,0.0515837,0.030049,0.033072,0.041328,0.045232,0.043616
nasa1824,1824,1824,39208,0.126272,0.0515837,0.030049,0.033072,0.041328,0.045232,0.042768
nasa1824,1824,1824,39208,0.126272,0.0515837,0.030049,0.033072,0.041328,0.044784,0.043616
nasa1824,1824,1824,39208,0.126272,0.0515837,0.030049,0.033072,0.041328,0.044784,0.042768
nasa1824,1824,1824,39208,0.126272,0.0515837,0.028752,0.033584,0.043248,0.045232,0.043616
nasa1824,1824,1824,39208,0.126272,0.0515837,0.028752,0.033584,0.043248,0.045232,0.042768
nasa1824,1824,1824,39208,0.126272,0.0515837,0.028752,0.033584,0.043248,0.044784,0.043616
nasa1824,1824,1824,39208,0.126272,0.0515837,0.028752,0.033584,0.043248,0.044784,0.042768
nasa1824,1824,1824,39208,0.126272,0.0515837,0.028752,0.033584,0.041328,0.045232,0.043616
nasa1824,1824,1824,39208,0.126272,0.0515837,0.028752,0.033584,0.041328,0.045232,0.042768
nasa1824,1824,1824,39208,0.126272,0.0515837,0.028752,0.033584,0.041328,0.044784,0.043616
nasa1824,1824,1824,39208,0.126272,0.0515837,0.028752,0.033584,0.041328,0.044784,0.042768
nasa1824,1824,1824,39208,0.126272,0.0515837,0.028752,0.033072,0.043248,0.045232,0.043616
nasa1824,1824,1824,39208,0.126272,0.0515837,0.028752,0.033072,0.043248,0.045232,0.042768
nasa1824,1824,1824,39208,0.126272,0.0515837,0.028752,0.033072,0.043248,0.044784,0.043616
nasa1824,1824,1824,39208,0.126272,0.0515837,0.028752,0.033072,0.043248,0.044784,0.042768
nasa1824,1824,1824,39208,0.126272,0.0515837,0.028752,0.033072,0.041328,0.045232,0.043616
nasa1824,1824,1824,39208,0.126272,0.0515837,0.028752,0.033072,0.041328,0.045232,0.042768
nasa1824,1824,1824,39208,0.126272,0.0515837,0.028752,0.033072,0.041328,0.044784,0.043616
nasa1824,1824,1824,39208,0.126272,0.0515837,0.028752,0.033072,0.041328,0.044784,0.042768
nasa1824,1824,1824,39208,0.133072,0.0542879,0.030049,0.033584,0.043248,0.045232,0.043616
nasa1824,1824,1824,39208,0.133072,0.0542879,0.030049,0.033584,0.043248,0.045232,0.042768
nasa1824,1824,1824,39208,0.133072,0.0542879,0.030049,0.033584,0.043248,0.044784,0.043616
nasa1824,1824,1824,39208,0.133072,0.0542879,0.030049,0.033584,0.043248,0.044784,0.042768
nasa1824,1824,1824,39208,0.133072,0.0542879,0.030049,0.033584,0.041328,0.045232,0.043616
nasa1824,1824,1824,39208,0.133072,0.0542879,0.030049,0.033584,0.041328,0.045232,0.042768
nasa1824,1824,1824,39208,0.133072,0.0542879,0.030049,0.033584,0.041328,0.044784,0.043616
nasa1824,1824,1824,39208,0.133072,0.0542879,0.030049,0.033584,0.041328,0.044784,0.042768
nasa1824,1824,1824,39208,0.133072,0.0542879,0.030049,0.033072,0.043248,0.045232,0.043616
nasa1824,1824,1824,39208,0.133072,0.0542879,0.030049,0.033072,0.043248,0.045232,0.042768
nasa1824,1824,1824,39208,0.133072,0.0542879,0.030049,0.033072,0.043248,0.044784,0.043616
nasa1824,1824,1824,39208,0.133072,0.0542879,0.030049,0.033072,0.043248,0.044784,0.042768
nasa1824,1824,1824,39208,0.133072,0.0542879,0.030049,0.033072,0.041328,0.045232,0.043616
nasa1824,1824,1824,39208,0.133072,0.0542879,0.030049,0.033072,0.041328,0.045232,0.042768
nasa1824,1824,1824,39208,0.133072,0.0542879,0.030049,0.033072,0.041328,0.044784,0.043616
nasa1824,1824,1824,39208,0.133072,0.0542879,0.030049,0.033072,0.041328,0.044784,0.042768
nasa1824,1824,1824,39208,0.133072,0.0542879,0.028752,0.033584,0.043248,0.045232,0.043616
nasa1824,1824,1824,39208,0.133072,0.0542879,0.028752,0.033584,0.043248,0.045232,0.042768
nasa1824,1824,1824,39208,0.133072,0.0542879,0.028752,0.033584,0.043248,0.044784,0.043616
nasa1824,1824,1824,39208,0.133072,0.0542879,0.028752,0.033584,0.043248,0.044784,0.042768
nasa1824,1824,1824,39208,0.133072,0.0542879,0.028752,0.033584,0.041328,0.045232,0.043616
nasa1824,1824,1824,39208,0.133072,0.0542879,0.028752,0.033584,0.041328,0.045232,0.042768
nasa1824,1824,1824,39208,0.133072,0.0542879,0.028752,0.033584,0.041328,0.044784,0.043616
nasa1824,1824,1824,39208,0.133072,0.0542879,0.028752,0.033584,0.041328,0.044784,0.042768
nasa1824,1824,1824,39208,0.133072,0.0542879,0.028752,0.033072,0.043248,0.045232,0.043616
nasa1824,1824,1824,39208,0.133072,0.0542879,0.028752,0.033072,0.043248,0.045232,0.042768
nasa1824,1824,1824,39208,0.133072,0.0542879,0.028752,0.033072,0.043248,0.044784,0.043616
nasa1824,1824,1824,39208,0.133072,0.0542879,0.028752,0.033072,0.043248,0.044784,0.042768
nasa1824,1824,1824,39208,0.133072,0.0542879,0.028752,0.033072,0.041328,0.045232,0.043616
nasa1824,1824,1824,39208,0.133072,0.0542879,0.028752,0.033072,0.041328,0.045232,0.042768
nasa1824,1824,1824,39208,0.133072,0.0542879,0.028752,0.033072,0.041328,0.044784,0.043616
nasa1824,1824,1824,39208,0.133072,0.0542879,0.028752,0.033072,0.041328,0.044784,0.042768
nasa1824,1824,1824,39208,0.133072,0.0515837,0.030049,0.033584,0.043248,0.045232,0.043616
nasa1824,1824,1824,39208,0.133072,0.0515837,0.030049,0.033584,0.043248,0.045232,0.042768
nasa1824,1824,1824,39208,0.133072,0.0515837,0.030049,0.033584,0.043248,0.044784,0.043616
nasa1824,1824,1824,39208,0.133072,0.0515837,0.030049,0.033584,0.043248,0.044784,0.042768
nasa1824,1824,1824,39208,0.133072,0.0515837,0.030049,0.033584,0.041328,0.045232,0.043616
nasa1824,1824,1824,39208,0.133072,0.0515837,0.030049,0.033584,0.041328,0.045232,0.042768
nasa1824,1824,1824,39208,0.133072,0.0515837,0.030049,0.033584,0.041328,0.044784,0.043616
nasa1824,1824,1824,39208,0.133072,0.0515837,0.030049,0.033584,0.041328,0.044784,0.042768
nasa1824,1824,1824,39208,0.133072,0.0515837,0.030049,0.033072,0.043248,0.045232,0.043616
nasa1824,1824,1824,39208,0.133072,0.0515837,0.030049,0.033072,0.043248,0.045232,0.042768
nasa1824,1824,1824,39208,0.133072,0.0515837,0.030049,0.033072,0.043248,0.044784,0.043616
nasa1824,1824,1824,39208,0.133072,0.0515837,0.030049,0.033072,0.043248,0.044784,0.042768
nasa1824,1824,1824,39208,0.133072,0.0515837,0.030049,0.033072,0.041328,0.045232,0.043616
nasa1824,1824,1824,39208,0.133072,0.0515837,0.030049,0.033072,0.041328,0.045232,0.042768
nasa1824,1824,1824,39208,0.133072,0.0515837,0.030049,0.033072,0.041328,0.044784,0.043616
nasa1824,1824,1824,39208,0.133072,0.0515837,0.030049,0.033072,0.041328,0.044784,0.042768
nasa1824,1824,1824,39208,0.133072,0.0515837,0.028752,0.033584,0.043248,0.045232,0.043616
nasa1824,1824,1824,39208,0.133072,0.0515837,0.028752,0.033584,0.043248,0.045232,0.042768
nasa1824,1824,1824,39208,0.133072,0.0515837,0.028752,0.033584,0.043248,0.044784,0.043616
nasa1824,1824,1824,39208,0.133072,0.0515837,0.028752,0.033584,0.043248,0.044784,0.042768
nasa1824,1824,1824,39208,0.133072,0.0515837,0.028752,0.033584,0.041328,0.045232,0.043616
nasa1824,1824,1824,39208,0.133072,0.0515837,0.028752,0.033584,0.041328,0.045232,0.042768
nasa1824,1824,1824,39208,0.133072,0.0515837,0.028752,0.033584,0.041328,0.044784,0.043616
nasa1824,1824,1824,39208,0.133072,0.0515837,0.028752,0.033584,0.041328,0.044784,0.042768
nasa1824,1824,1824,39208,0.133072,0.0515837,0.028752,0.033072,0.043248,0.045232,0.043616
nasa1824,1824,1824,39208,0.133072,0.0515837,0.028752,0.033072,0.043248,0.045232,0.042768
nasa1824,1824,1824,39208,0.133072,0.0515837,0.028752,0.033072,0.043248,0.044784,0.043616
nasa1824,1824,1824,39208,0.133072,0.0515837,0.028752,0.033072,0.043248,0.044784,0.042768
nasa1824,1824,1824,39208,0.133072,0.0515837,0.028752,0.033072,0.041328,0.045232,0.043616
nasa1824,1824,1824,39208,0.133072,0.0515837,0.028752,0.033072,0.041328,0.045232,0.042768
nasa1824,1824,1824,39208,0.133072,0.0515837,0.028752,0.033072,0.041328,0.044784,0.043616
nasa1824,1824,1824,39208,0.133072,0.0515837,0.028752,0.033072,0.041328,0.044784,0.042768
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.032544,0.043376,0.109328,0.04536,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.032544,0.043376,0.109328,0.04536,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.032544,0.043376,0.109328,0.045152,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.032544,0.043376,0.109328,0.045152,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.032544,0.043376,0.107984,0.04536,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.032544,0.043376,0.107984,0.04536,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.032544,0.043376,0.107984,0.045152,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.032544,0.043376,0.107984,0.045152,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.032544,0.0426879,0.109328,0.04536,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.032544,0.0426879,0.109328,0.04536,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.032544,0.0426879,0.109328,0.045152,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.032544,0.0426879,0.109328,0.045152,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.032544,0.0426879,0.107984,0.04536,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.032544,0.0426879,0.107984,0.04536,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.032544,0.0426879,0.107984,0.045152,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.032544,0.0426879,0.107984,0.045152,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.034784,0.043376,0.109328,0.04536,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.034784,0.043376,0.109328,0.04536,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.034784,0.043376,0.109328,0.045152,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.034784,0.043376,0.109328,0.045152,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.034784,0.043376,0.107984,0.04536,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.034784,0.043376,0.107984,0.04536,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.034784,0.043376,0.107984,0.045152,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.034784,0.043376,0.107984,0.045152,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.034784,0.0426879,0.109328,0.04536,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.034784,0.0426879,0.109328,0.04536,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.034784,0.0426879,0.109328,0.045152,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.034784,0.0426879,0.109328,0.045152,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.034784,0.0426879,0.107984,0.04536,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.034784,0.0426879,0.107984,0.04536,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.034784,0.0426879,0.107984,0.045152,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.144304,0.034784,0.0426879,0.107984,0.045152,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.032544,0.043376,0.109328,0.04536,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.032544,0.043376,0.109328,0.04536,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.032544,0.043376,0.109328,0.045152,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.032544,0.043376,0.109328,0.045152,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.032544,0.043376,0.107984,0.04536,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.032544,0.043376,0.107984,0.04536,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.032544,0.043376,0.107984,0.045152,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.032544,0.043376,0.107984,0.045152,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.032544,0.0426879,0.109328,0.04536,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.032544,0.0426879,0.109328,0.04536,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.032544,0.0426879,0.109328,0.045152,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.032544,0.0426879,0.109328,0.045152,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.032544,0.0426879,0.107984,0.04536,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.032544,0.0426879,0.107984,0.04536,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.032544,0.0426879,0.107984,0.045152,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.032544,0.0426879,0.107984,0.045152,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.034784,0.043376,0.109328,0.04536,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.034784,0.043376,0.109328,0.04536,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.034784,0.043376,0.109328,0.045152,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.034784,0.043376,0.109328,0.045152,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.034784,0.043376,0.107984,0.04536,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.034784,0.043376,0.107984,0.04536,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.034784,0.043376,0.107984,0.045152,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.034784,0.043376,0.107984,0.045152,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.034784,0.0426879,0.109328,0.04536,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.034784,0.0426879,0.109328,0.04536,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.034784,0.0426879,0.109328,0.045152,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.034784,0.0426879,0.109328,0.045152,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.034784,0.0426879,0.107984,0.04536,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.034784,0.0426879,0.107984,0.04536,0.110848
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.034784,0.0426879,0.107984,0.045152,0.107968
nasa2910,2910,2910,174296,0.14105600000000001,0.138367,0.034784,0.0426879,0.107984,0.045152,0.110848
nasa2910,2910,2910,174296,0.14432,0.144304,0.032544,0.043376,0.109328,0.04536,0.107968
nasa2910,2910,2910,174296,0.14432,0.144304,0.032544,0.043376,0.109328,0.04536,0.110848
nasa2910,2910,2910,174296,0.14432,0.144304,0.032544,0.043376,0.109328,0.045152,0.107968
nasa2910,2910,2910,174296,0.14432,0.144304,0.032544,0.043376,0.109328,0.045152,0.110848
nasa2910,2910,2910,174296,0.14432,0.144304,0.032544,0.043376,0.107984,0.04536,0.107968
nasa2910,2910,2910,174296,0.14432,0.144304,0.032544,0.043376,0.107984,0.04536,0.110848
nasa2910,2910,2910,174296,0.14432,0.144304,0.032544,0.043376,0.107984,0.045152,0.107968
nasa2910,2910,2910,174296,0.14432,0.144304,0.032544,0.043376,0.107984,0.045152,0.110848
nasa2910,2910,2910,174296,0.14432,0.144304,0.032544,0.0426879,0.109328,0.04536,0.107968
nasa2910,2910,2910,174296,0.14432,0.144304,0.032544,0.0426879,0.109328,0.04536,0.110848
nasa2910,2910,2910,174296,0.14432,0.144304,0.032544,0.0426879,0.109328,0.045152,0.107968
nasa2910,2910,2910,174296,0.14432,0.144304,0.032544,0.0426879,0.109328,0.045152,0.110848
nasa2910,2910,2910,174296,0.14432,0.144304,0.032544,0.0426879,0.107984,0.04536,0.107968
nasa2910,2910,2910,174296,0.14432,0.144304,0.032544,0.0426879,0.107984,0.04536,0.110848
nasa2910,2910,2910,174296,0.14432,0.144304,0.032544,0.0426879,0.107984,0.045152,0.107968
nasa2910,2910,2910,174296,0.14432,0.144304,0.032544,0.0426879,0.107984,0.045152,0.110848
nasa2910,2910,2910,174296,0.14432,0.144304,0.034784,0.043376,0.109328,0.04536,0.107968
nasa2910,2910,2910,174296,0.14432,0.144304,0.034784,0.043376,0.109328,0.04536,0.110848
nasa2910,2910,2910,174296,0.14432,0.144304,0.034784,0.043376,0.109328,0.045152,0.107968
nasa2910,2910,2910,174296,0.14432,0.144304,0.034784,0.043376,0.109328,0.045152,0.110848
nasa2910,2910,2910,174296,0.14432,0.144304,0.034784,0.043376,0.107984,0.04536,0.107968
nasa2910,2910,2910,174296,0.14432,0.144304,0.034784,0.043376,0.107984,0.04536,0.110848
nasa2910,2910,2910,174296,0.14432,0.144304,0.034784,0.043376,0.107984,0.045152,0.107968
nasa2910,2910,2910,174296,0.14432,0.144304,0.034784,0.043376,0.107984,0.045152,0.110848
nasa2910,2910,2910,174296,0.14432,0.144304,0.034784,0.0426879,0.109328,0.04536,0.107968
nasa2910,2910,2910,174296,0.14432,0.144304,0.034784,0.0426879,0.109328,0.04536,0.110848
nasa2910,2910,2910,174296,0.14432,0.144304,0.034784,0.0426879,0.109328,0.045152,0.107968
nasa2910,2910,2910,174296,0.14432,0.144304,0.034784,0.0426879,0.109328,0.045152,0.110848
nasa2910,2910,2910,174296,0.14432,0.144304,0.034784,0.0426879,0.107984,0.04536,0.107968
nasa2910,2910,2910,174296,0.14432,0.144304,0.034784,0.0426879,0.107984,0.04536,0.110848
nasa2910,2910,2910,174296,0.14432,0.144304,0.034784,0.0426879,0.107984,0.045152,0.107968
nasa2910,2910,2910,174296,0.14432,0.144304,0.034784,0.0426879,0.107984,0.045152,0.110848
nasa2910,2910,2910,174296,0.14432,0.138367,0.032544,0.043376,0.109328,0.04536,0.107968
nasa2910,2910,2910,174296,0.14432,0.138367,0.032544,0.043376,0.109328,0.04536,0.110848
nasa2910,2910,2910,174296,0.14432,0.138367,0.032544,0.043376,0.109328,0.045152,0.107968
nasa2910,2910,2910,174296,0.14432,0.138367,0.032544,0.043376,0.109328,0.045152,0.110848
nasa2910,2910,2910,174296,0.14432,0.138367,0.032544,0.043376,0.107984,0.04536,0.107968
nasa2910,2910,2910,174296,0.14432,0.138367,0.032544,0.043376,0.107984,0.04536,0.110848
nasa2910,2910,2910,174296,0.14432,0.138367,0.032544,0.043376,0.107984,0.045152,0.107968
nasa2910,2910,2910,174296,0.14432,0.138367,0.032544,0.043376,0.107984,0.045152,0.110848
nasa2910,2910,2910,174296,0.14432,0.138367,0.032544,0.0426879,0.109328,0.04536,0.107968
nasa2910,2910,2910,174296,0.14432,0.138367,0.032544,0.0426879,0.109328,0.04536,0.110848
nasa2910,2910,2910,174296,0.14432,0.138367,0.032544,0.0426879,0.109328,0.045152,0.107968
nasa2910,2910,2910,174296,0.14432,0.138367,0.032544,0.0426879,0.109328,0.045152,0.110848
nasa2910,2910,2910,174296,0.14432,0.138367,0.032544,0.0426879,0.107984,0.04536,0.107968
nasa2910,2910,2910,174296,0.14432,0.138367,0.032544,0.0426879,0.107984,0.04536,0.110848
nasa2910,2910,2910,174296,0.14432,0.138367,0.032544,0.0426879,0.107984,0.045152,0.107968
nasa2910,2910,2910,174296,0.14432,0.138367,0.032544,0.0426879,0.107984,0.045152,0.110848
nasa2910,2910,2910,174296,0.14432,0.138367,0.034784,0.043376,0.109328,0.04536,0.107968
nasa2910,2910,2910,174296,0.14432,0.138367,0.034784,0.043376,0.109328,0.04536,0.110848
nasa2910,2910,2910,174296,0.14432,0.138367,0.034784,0.043376,0.109328,0.045152,0.107968
nasa2910,2910,2910,174296,0.14432,0.138367,0.034784,0.043376,0.109328,0.045152,0.110848
nasa2910,2910,2910,174296,0.14432,0.138367,0.034784,0.043376,0.107984,0.04536,0.107968
nasa2910,2910,2910,174296,0.14432,0.138367,0.034784,0.043376,0.107984,0.04536,0.110848
nasa2910,2910,2910,174296,0.14432,0.138367,0.034784,0.043376,0.107984,0.045152,0.107968
nasa2910,2910,2910,174296,0.14432,0.138367,0.034784,0.043376,0.107984,0.045152,0.110848
nasa2910,2910,2910,174296,0.14432,0.138367,0.034784,0.0426879,0.109328,0.04536,0.107968
nasa2910,2910,2910,174296,0.14432,0.138367,0.034784,0.0426879,0.109328,0.04536,0.110848
nasa2910,2910,2910,174296,0.14432,0.138367,0.034784,0.0426879,0.109328,0.045152,0.107968
nasa2910,2910,2910,174296,0.14432,0.138367,0.034784,0.0426879,0.109328,0.045152,0.110848
nasa2910,2910,2910,174296,0.14432,0.138367,0.034784,0.0426879,0.107984,0.04536,0.107968
nasa2910,2910,2910,174296,0.14432,0.138367,0.034784,0.0426879,0.107984,0.04536,0.110848
nasa2910,2910,2910,174296,0.14432,0.138367,0.034784,0.0426879,0.107984,0.045152,0.107968
nasa2910,2910,2910,174296,0.14432,0.138367,0.034784,0.0426879,0.107984,0.045152,0.110848
nasa4704,4704,4704,104756,0.148912,0.0535999,0.030833,0.041184,0.044592,0.045168,0.04568
nasa4704,4704,4704,104756,0.148912,0.0535999,0.030833,0.041184,0.044592,0.045168,0.0436
nasa4704,4704,4704,104756,0.148912,0.0535999,0.030833,0.041184,0.044592,0.045104,0.04568
nasa4704,4704,4704,104756,0.148912,0.0535999,0.030833,0.041184,0.044592,0.045104,0.0436
nasa4704,4704,4704,104756,0.148912,0.0535999,0.030833,0.041184,0.04288,0.045168,0.04568
nasa4704,4704,4704,104756,0.148912,0.0535999,0.030833,0.041184,0.04288,0.045168,0.0436
nasa4704,4704,4704,104756,0.148912,0.0535999,0.030833,0.041184,0.04288,0.045104,0.04568
nasa4704,4704,4704,104756,0.148912,0.0535999,0.030833,0.041184,0.04288,0.045104,0.0436
nasa4704,4704,4704,104756,0.148912,0.0535999,0.030833,0.036384,0.044592,0.045168,0.04568
nasa4704,4704,4704,104756,0.148912,0.0535999,0.030833,0.036384,0.044592,0.045168,0.0436
nasa4704,4704,4704,104756,0.148912,0.0535999,0.030833,0.036384,0.044592,0.045104,0.04568
nasa4704,4704,4704,104756,0.148912,0.0535999,0.030833,0.036384,0.044592,0.045104,0.0436
nasa4704,4704,4704,104756,0.148912,0.0535999,0.030833,0.036384,0.04288,0.045168,0.04568
nasa4704,4704,4704,104756,0.148912,0.0535999,0.030833,0.036384,0.04288,0.045168,0.0436
nasa4704,4704,4704,104756,0.148912,0.0535999,0.030833,0.036384,0.04288,0.045104,0.04568
nasa4704,4704,4704,104756,0.148912,0.0535999,0.030833,0.036384,0.04288,0.045104,0.0436
nasa4704,4704,4704,104756,0.148912,0.0535999,0.029952,0.041184,0.044592,0.045168,0.04568
nasa4704,4704,4704,104756,0.148912,0.0535999,0.029952,0.041184,0.044592,0.045168,0.0436
nasa4704,4704,4704,104756,0.148912,0.0535999,0.029952,0.041184,0.044592,0.045104,0.04568
nasa4704,4704,4704,104756,0.148912,0.0535999,0.029952,0.041184,0.044592,0.045104,0.0436
nasa4704,4704,4704,104756,0.148912,0.0535999,0.029952,0.041184,0.04288,0.045168,0.04568
nasa4704,4704,4704,104756,0.148912,0.0535999,0.029952,0.041184,0.04288,0.045168,0.0436
nasa4704,4704,4704,104756,0.148912,0.0535999,0.029952,0.041184,0.04288,0.045104,0.04568
nasa4704,4704,4704,104756,0.148912,0.0535999,0.029952,0.041184,0.04288,0.045104,0.0436
nasa4704,4704,4704,104756,0.148912,0.0535999,0.029952,0.036384,0.044592,0.045168,0.04568
nasa4704,4704,4704,104756,0.148912,0.0535999,0.029952,0.036384,0.044592,0.045168,0.0436
nasa4704,4704,4704,104756,0.148912,0.0535999,0.029952,0.036384,0.044592,0.045104,0.04568
nasa4704,4704,4704,104756,0.148912,0.0535999,0.029952,0.036384,0.044592,0.045104,0.0436
nasa4704,4704,4704,104756,0.148912,0.0535999,0.029952,0.036384,0.04288,0.045168,0.04568
nasa4704,4704,4704,104756,0.148912,0.0535999,0.029952,0.036384,0.04288,0.045168,0.0436
nasa4704,4704,4704,104756,0.148912,0.0535999,0.029952,0.036384,0.04288,0.045104,0.04568
nasa4704,4704,4704,104756,0.148912,0.0535999,0.029952,0.036384,0.04288,0.045104,0.0436
nasa4704,4704,4704,104756,0.148912,0.0534238,0.030833,0.041184,0.044592,0.045168,0.04568
nasa4704,4704,4704,104756,0.148912,0.0534238,0.030833,0.041184,0.044592,0.045168,0.0436
nasa4704,4704,4704,104756,0.148912,0.0534238,0.030833,0.041184,0.044592,0.045104,0.04568
nasa4704,4704,4704,104756,0.148912,0.0534238,0.030833,0.041184,0.044592,0.045104,0.0436
nasa4704,4704,4704,104756,0.148912,0.0534238,0.030833,0.041184,0.04288,0.045168,0.04568
nasa4704,4704,4704,104756,0.148912,0.0534238,0.030833,0.041184,0.04288,0.045168,0.0436
nasa4704,4704,4704,104756,0.148912,0.0534238,0.030833,0.041184,0.04288,0.045104,0.04568
nasa4704,4704,4704,104756,0.148912,0.0534238,0.030833,0.041184,0.04288,0.045104,0.0436
nasa4704,4704,4704,104756,0.148912,0.0534238,0.030833,0.036384,0.044592,0.045168,0.04568
nasa4704,4704,4704,104756,0.148912,0.0534238,0.030833,0.036384,0.044592,0.045168,0.0436
nasa4704,4704,4704,104756,0.148912,0.0534238,0.030833,0.036384,0.044592,0.045104,0.04568
nasa4704,4704,4704,104756,0.148912,0.0534238,0.030833,0.036384,0.044592,0.045104,0.0436
nasa4704,4704,4704,104756,0.148912,0.0534238,0.030833,0.036384,0.04288,0.045168,0.04568
nasa4704,4704,4704,104756,0.148912,0.0534238,0.030833,0.036384,0.04288,0.045168,0.0436
nasa4704,4704,4704,104756,0.148912,0.0534238,0.030833,0.036384,0.04288,0.045104,0.04568
nasa4704,4704,4704,104756,0.148912,0.0534238,0.030833,0.036384,0.04288,0.045104,0.0436
nasa4704,4704,4704,104756,0.148912,0.0534238,0.029952,0.041184,0.044592,0.045168,0.04568
nasa4704,4704,4704,104756,0.148912,0.0534238,0.029952,0.041184,0.044592,0.045168,0.0436
nasa4704,4704,4704,104756,0.148912,0.0534238,0.029952,0.041184,0.044592,0.045104,0.04568
nasa4704,4704,4704,104756,0.148912,0.0534238,0.029952,0.041184,0.044592,0.045104,0.0436
nasa4704,4704,4704,104756,0.148912,0.0534238,0.029952,0.041184,0.04288,0.045168,0.04568
nasa4704,4704,4704,104756,0.148912,0.0534238,0.029952,0.041184,0.04288,0.045168,0.0436
nasa4704,4704,4704,104756,0.148912,0.0534238,0.029952,0.041184,0.04288,0.045104,0.04568
nasa4704,4704,4704,104756,0.148912,0.0534238,0.029952,0.041184,0.04288,0.045104,0.0436
nasa4704,4704,4704,104756,0.148912,0.0534238,0.029952,0.036384,0.044592,0.045168,0.04568
nasa4704,4704,4704,104756,0.148912,0.0534238,0.029952,0.036384,0.044592,0.045168,0.0436
nasa4704,4704,4704,104756,0.148912,0.0534238,0.029952,0.036384,0.044592,0.045104,0.04568
nasa4704,4704,4704,104756,0.148912,0.0534238,0.029952,0.036384,0.044592,0.045104,0.0436
nasa4704,4704,4704,104756,0.148912,0.0534238,0.029952,0.036384,0.04288,0.045168,0.04568
nasa4704,4704,4704,104756,0.148912,0.0534238,0.029952,0.036384,0.04288,0.045168,0.0436
nasa4704,4704,4704,104756,0.148912,0.0534238,0.029952,0.036384,0.04288,0.045104,0.04568
nasa4704,4704,4704,104756,0.148912,0.0534238,0.029952,0.036384,0.04288,0.045104,0.0436
nasa4704,4704,4704,104756,0.148064,0.0535999,0.030833,0.041184,0.044592,0.045168,0.04568
nasa4704,4704,4704,104756,0.148064,0.0535999,0.030833,0.041184,0.044592,0.045168,0.0436
nasa4704,4704,4704,104756,0.148064,0.0535999,0.030833,0.041184,0.044592,0.045104,0.04568
nasa4704,4704,4704,104756,0.148064,0.0535999,0.030833,0.041184,0.044592,0.045104,0.0436
nasa4704,4704,4704,104756,0.148064,0.0535999,0.030833,0.041184,0.04288,0.045168,0.04568
nasa4704,4704,4704,104756,0.148064,0.0535999,0.030833,0.041184,0.04288,0.045168,0.0436
nasa4704,4704,4704,104756,0.148064,0.0535999,0.030833,0.041184,0.04288,0.045104,0.04568
nasa4704,4704,4704,104756,0.148064,0.0535999,0.030833,0.041184,0.04288,0.045104,0.0436
nasa4704,4704,4704,104756,0.148064,0.0535999,0.030833,0.036384,0.044592,0.045168,0.04568
nasa4704,4704,4704,104756,0.148064,0.0535999,0.030833,0.036384,0.044592,0.045168,0.0436
nasa4704,4704,4704,104756,0.148064,0.0535999,0.030833,0.036384,0.044592,0.045104,0.04568
nasa4704,4704,4704,104756,0.148064,0.0535999,0.030833,0.036384,0.044592,0.045104,0.0436
nasa4704,4704,4704,104756,0.148064,0.0535999,0.030833,0.036384,0.04288,0.045168,0.04568
nasa4704,4704,4704,104756,0.148064,0.0535999,0.030833,0.036384,0.04288,0.045168,0.0436
nasa4704,4704,4704,104756,0.148064,0.0535999,0.030833,0.036384,0.04288,0.045104,0.04568
nasa4704,4704,4704,104756,0.148064,0.0535999,0.030833,0.036384,0.04288,0.045104,0.0436
nasa4704,4704,4704,104756,0.148064,0.0535999,0.029952,0.041184,0.044592,0.045168,0.04568
nasa4704,4704,4704,104756,0.148064,0.0535999,0.029952,0.041184,0.044592,0.045168,0.0436
nasa4704,4704,4704,104756,0.148064,0.0535999,0.029952,0.041184,0.044592,0.045104,0.04568
nasa4704,4704,4704,104756,0.148064,0.0535999,0.029952,0.041184,0.044592,0.045104,0.0436
nasa4704,4704,4704,104756,0.148064,0.0535999,0.029952,0.041184,0.04288,0.045168,0.04568
nasa4704,4704,4704,104756,0.148064,0.0535999,0.029952,0.041184,0.04288,0.045168,0.0436
nasa4704,4704,4704,104756,0.148064,0.0535999,0.029952,0.041184,0.04288,0.045104,0.04568
nasa4704,4704,4704,104756,0.148064,0.0535999,0.029952,0.041184,0.04288,0.045104,0.0436
nasa4704,4704,4704,104756,0.148064,0.0535999,0.029952,0.036384,0.044592,0.045168,0.04568
nasa4704,4704,4704,104756,0.148064,0.0535999,0.029952,0.036384,0.044592,0.045168,0.0436
nasa4704,4704,4704,104756,0.148064,0.0535999,0.029952,0.036384,0.044592,0.045104,0.04568
nasa4704,4704,4704,104756,0.148064,0.0535999,0.029952,0.036384,0.044592,0.045104,0.0436
nasa4704,4704,4704,104756,0.148064,0.0535999,0.029952,0.036384,0.04288,0.045168,0.04568
nasa4704,4704,4704,104756,0.148064,0.0535999,0.029952,0.036384,0.04288,0.045168,0.0436
nasa4704,4704,4704,104756,0.148064,0.0535999,0.029952,0.036384,0.04288,0.045104,0.04568
nasa4704,4704,4704,104756,0.148064,0.0535999,0.029952,0.036384,0.04288,0.045104,0.0436
nasa4704,4704,4704,104756,0.148064,0.0534238,0.030833,0.041184,0.044592,0.045168,0.04568
nasa4704,4704,4704,104756,0.148064,0.0534238,0.030833,0.041184,0.044592,0.045168,0.0436
nasa4704,4704,4704,104756,0.148064,0.0534238,0.030833,0.041184,0.044592,0.045104,0.04568
nasa4704,4704,4704,104756,0.148064,0.0534238,0.030833,0.041184,0.044592,0.045104,0.0436
nasa4704,4704,4704,104756,0.148064,0.0534238,0.030833,0.041184,0.04288,0.045168,0.04568
nasa4704,4704,4704,104756,0.148064,0.0534238,0.030833,0.041184,0.04288,0.045168,0.0436
nasa4704,4704,4704,104756,0.148064,0.0534238,0.030833,0.041184,0.04288,0.045104,0.04568
nasa4704,4704,4704,104756,0.148064,0.0534238,0.030833,0.041184,0.04288,0.045104,0.0436
nasa4704,4704,4704,104756,0.148064,0.0534238,0.030833,0.036384,0.044592,0.045168,0.04568
nasa4704,4704,4704,104756,0.148064,0.0534238,0.030833,0.036384,0.044592,0.045168,0.0436
nasa4704,4704,4704,104756,0.148064,0.0534238,0.030833,0.036384,0.044592,0.045104,0.04568
nasa4704,4704,4704,104756,0.148064,0.0534238,0.030833,0.036384,0.044592,0.045104,0.0436
nasa4704,4704,4704,104756,0.148064,0.0534238,0.030833,0.036384,0.04288,0.045168,0.04568
nasa4704,4704,4704,104756,0.148064,0.0534238,0.030833,0.036384,0.04288,0.045168,0.0436
nasa4704,4704,4704,104756,0.148064,0.0534238,0.030833,0.036384,0.04288,0.045104,0.04568
nasa4704,4704,4704,104756,0.148064,0.0534238,0.030833,0.036384,0.04288,0.045104,0.0436
nasa4704,4704,4704,104756,0.148064,0.0534238,0.029952,0.041184,0.044592,0.045168,0.04568
nasa4704,4704,4704,104756,0.148064,0.0534238,0.029952,0.041184,0.044592,0.045168,0.0436
nasa4704,4704,4704,104756,0.148064,0.0534238,0.029952,0.041184,0.044592,0.045104,0.04568
nasa4704,4704,4704,104756,0.148064,0.0534238,0.029952,0.041184,0.044592,0.045104,0.0436
nasa4704,4704,4704,104756,0.148064,0.0534238,0.029952,0.041184,0.04288,0.045168,0.04568
nasa4704,4704,4704,104756,0.148064,0.0534238,0.029952,0.041184,0.04288,0.045168,0.0436
nasa4704,4704,4704,104756,0.148064,0.0534238,0.029952,0.041184,0.04288,0.045104,0.04568
nasa4704,4704,4704,104756,0.148064,0.0534238,0.029952,0.041184,0.04288,0.045104,0.0436
nasa4704,4704,4704,104756,0.148064,0.0534238,0.029952,0.036384,0.044592,0.045168,0.04568
nasa4704,4704,4704,104756,0.148064,0.0534238,0.029952,0.036384,0.044592,0.045168,0.0436
nasa4704,4704,4704,104756,0.148064,0.0534238,0.029952,0.036384,0.044592,0.045104,0.04568
nasa4704,4704,4704,104756,0.148064,0.0534238,0.029952,0.036384,0.044592,0.045104,0.0436
nasa4704,4704,4704,104756,0.148064,0.0534238,0.029952,0.036384,0.04288,0.045168,0.04568
nasa4704,4704,4704,104756,0.148064,0.0534238,0.029952,0.036384,0.04288,0.045168,0.0436
nasa4704,4704,4704,104756,0.148064,0.0534238,0.029952,0.036384,0.04288,0.045104,0.04568
nasa4704,4704,4704,104756,0.148064,0.0534238,0.029952,0.036384,0.04288,0.045104,0.0436
pcrystk02,13965,13965,968583,0.247904,0.133008,0.055361,0.097136,0.0802403,0.051488,0.081808
pcrystk03,24696,24696,1751178,0.360768,0.194656,0.078129,0.1516,0.128384,0.061776,0.12992
pct20stif,52329,52329,2698463,0.667649,0.336367,0.105794,0.203024,0.223616,0.070048,0.220144
pwtk,217918,217918,11634424,2.5812690000000003,2.09576,0.375352,0.696353,0.705153,0.133824,0.709697
circuit_1,2624,2624,35823,0.14412799999999998,1.23845,0.050161,0.038352,0.723729,0.04976,0.720289
circuit_2,4510,4510,21199,0.154816,0.611951,0.040081,0.035248,0.361312,0.045904,0.355664
circuit_3,12127,12127,48137,0.225905,2.40717,0.059569,0.0359838,0.618385,0.048816,0.619809
circuit_4,80209,80209,307604,0.829299,3.78989,0.1889,0.057024,1.99569,0.0548,2.063732
FEM_3D_thermal1,17880,17880,430740,0.262433,0.057936,0.049281,0.055168,0.054384,0.047648,0.052432
FEM_3D_thermal2,147900,147900,3489300,1.455886,0.544639,0.2265,0.211872,0.257776,0.090032,0.255984
thermomech_dK,204316,204316,2846228,1.890137,0.371568,0.300982,0.188896,0.197728,0.081648,0.203968
thermomech_dM,204316,204316,1423116,1.8643150000000002,0.090032,0.300342,0.10904,0.082304,0.091185,0.082448
thermomech_TC,102158,102158,711558,0.9174760000000001,0.0645918,0.161315,0.072848,0.061904,0.06288,0.063136
thermomech_TK,102158,102158,711558,0.910037,0.0643517,0.161396,0.0722719,0.062816,0.063488,0.061392
atmosmodd,1270432,1270432,8814880,10.109422,0.478128,1.811063,0.333777,0.186064,0.149728,0.1868
atmosmodj,1270432,1270432,8814880,10.220007,0.477056,1.811206,0.348049,0.185872,0.143632,0.187984
atmosmodl,1489752,1489752,10319760,11.847229,0.54736,2.107196,0.388081,0.20952,0.165697,0.2124
atmosmodm,1489752,1489752,10319760,11.894134999999999,0.549679,2.104764,0.386321,0.21592,0.161729,0.2136
rma10,46835,46835,2374001,0.6080190000000001,0.287711,0.100978,0.185696,0.194144,0.063776,0.203072
coater1,1348,1348,19457,0.122752,0.043456,0.029057,0.032784,0.0424161,0.044784,0.041712
coater2,9540,9540,207308,0.1876,0.061472,0.037392,0.042624,0.049968,0.046288,0.0504
thermal,3456,3456,66528,0.147152,0.04272,0.029664,0.035696,0.041344,0.04496,0.039376
sts4098,4098,4098,72356,0.153184,0.37168,0.032497,0.036464,0.240096,0.04456,0.241392
denormal,89400,89400,1156224,0.825828,0.12592,0.144243,0.0829121,0.0794884,0.05784,0.080752
t2em,921632,921632,4590832,7.45288,0.182527,1.33951,0.189648,0.109808,0.116144,0.112592
tmt_sym,726713,726713,5080961,5.982207000000001,0.31288,1.003217,0.199808,0.132272,0.097616,0.133232
tmt_unsym,917825,917825,4584801,7.684501,0.184624,1.335674,0.192464,0.118816,0.117009,0.112928
pkustk01,22044,22044,979380,0.312673,0.180335,0.057105,0.0998561,0.105264,0.051424,0.1068
pkustk02,10800,10800,810000,0.25264,0.148207,0.049377,0.0892958,0.0899681,0.050288,0.091136
pkustk03,63336,63336,3130416,0.721505,0.349566,0.118194,0.231664,0.2204,0.081568,0.234417
pkustk04,55590,55590,4218660,0.773377,2.55792,0.161667,0.334752,1.599,0.092704,1.592236
pkustk05,37164,37164,2205144,0.476578,0.271104,0.091442,0.175504,0.197232,0.066496,0.198576
pkustk06,43164,43164,2571768,0.534576,0.341008,0.102674,0.20288,0.19584,0.07376,0.202176
pkustk07,16860,16860,2418804,0.357377,0.371055,0.085906,0.23272,0.247632,0.067808,0.248
pkustk08,22209,22209,3226671,0.43405,0.4308,0.105074,0.296336,0.275344,0.075216,0.265103
pkustk09,33960,33960,1583640,0.43808199999999997,0.217408,0.073378,0.137585,0.147936,0.060496,0.151424
pkustk10,80676,80676,4308984,0.8868060000000001,0.632255,0.155219,0.299392,0.289584,0.082833,0.280064
pkustk11,87804,87804,5217912,1.073586,0.777534,0.180756,0.364448,0.353216,0.102032,0.367873
pkustk12,94653,94653,7512317,1.2155900000000002,3.25942,0.271428,0.5652,2.2068,0.111841,2.203716
pkustk13,94893,94893,6616827,1.2163890000000002,1.07363,0.216053,0.474785,0.505057,0.100416,0.508369
pkustk14,151926,151926,14836504,2.125396,2.43634,0.420248,1.12871,1.09544,0.175968,0.985745
vibrobox,12328,12328,342828,0.213888,0.10736,0.04088,0.054192,0.090224,0.047232,0.090544
cz10228,10228,10228,102876,0.188128,0.033168,0.037232,0.037152,0.0347199,0.045008,0.034736
cz1268,1268,1268,12786,0.119952,0.030512,0.028769,0.0332159,0.03216,0.044752,0.032176
cz148,148,148,1527,0.1076,0.029984,0.026896,0.032256,0.03192,0.045024,0.031936
cz20468,20468,20468,206076,0.27089599999999997,0.040864,0.051105,0.041888,0.0370399,0.047632,0.037328
cz2548,2548,2548,25674,0.129168,0.031392,0.028657,0.0332,0.032448,0.044784,0.031968
cz308,308,308,3182,0.112848,0.03008,0.028192,0.0336,0.031472,0.044816,0.032736
cz40948,40948,40948,412148,0.43203199999999997,0.0578077,0.078305,0.0504961,0.046816,0.04776,0.046
cz5108,5108,5108,51412,0.148272,0.031424,0.031281,0.0339201,0.032784,0.044592,0.033408
cz628,628,628,6346,0.116192,0.030832,0.028097,0.033968,0.03112,0.044864,0.0316
k3plates,11107,11107,378927,0.203952,0.0784319,0.040273,0.055344,0.0550241,0.047264,0.053888
m3plates,11107,11107,6639,0.200513,0.026576,0.037233,0.0364959,0.027312,0.046848,0.02792
qa8fk,66127,66127,1660579,0.6977450000000001,0.159456,0.11365,0.124224,0.13544,0.058064,0.140384
qa8fm,66127,66127,1660579,0.6715709999999999,0.160592,0.11357,0.122544,0.130704,0.062688,0.13968
s1rmq4m1,5489,5489,281111,0.16111999999999999,0.0782753,0.035104,0.050336,0.0579681,0.045632,0.058736
s1rmt3m1,5489,5489,219521,0.158976,0.06656,0.033249,0.045984,0.049872,0.046736,0.050176
s2rmq4m1,5489,5489,281111,0.160944,0.0780799,0.038193,0.0498559,0.0579521,0.045568,0.059408
s2rmt3m1,5489,5489,219521,0.17352,0.0665759,0.033553,0.04648,0.050848,0.046528,0.053776
s3rmq4m1,5489,5489,281111,0.161248,0.0776959,0.036064,0.05312,0.057424,0.046112,0.060688
s3rmt3m1,5489,5489,219521,0.161152,0.067312,0.03504,0.047024,0.051216,0.048128,0.050352
s3rmt3m3,5357,5357,207695,0.159184,0.0682559,0.033377,0.043712,0.04984,0.046016,0.05088
144,144649,144649,2148786,1.3926910000000001,0.302272,0.220084,0.161056,0.170336,0.104672,0.175215
333SP,3712815,3712815,22217266,29.936625,2.97425,5.096006,1.15037,0.885601,0.45413,0.92541
598a,110971,110971,1483868,1.023742,0.189248,0.173491,0.126704,0.131168,0.093088,0.12888
adaptive,6815744,6815744,27248640,55.391674,1.58229,9.259252,1.2045,0.801313,0.509649,0.810879
ak2010,45292,45292,217098,0.521362,0.211088,0.083633,0.044464,0.14224,0.051936,0.143616
al2010,252266,252266,1230482,2.188933,0.113536,0.363191,0.099136,0.121792,0.073472,0.121792
ar2010,186211,186211,904310,1.6460080000000001,0.0846399,0.274901,0.080176,0.0930081,0.057552,0.0928
AS365,3799275,3799275,22736152,31.514379,4.52467,5.217299,1.62497,1.19383,0.76509,1.199906
asia_osm,11950757,11950757,25423206,102.77862300000001,1.28029,16.161409,1.14349,1.13339,0.499457,1.139284
auto,448695,448695,6629222,4.194663,0.995359,0.631196,0.424977,0.494433,0.201185,0.491457
az2010,241666,241666,1196094,2.436389,0.14432,0.34903,0.100896,0.140432,0.092464,0.142928
belgium_osm,1441295,1441295,3099940,11.148491,0.143568,2.035396,0.187376,0.15568,0.117344,0.15872
ca2010,710145,710145,3489366,6.43057,0.253088,0.978819,0.215488,0.2548,0.127664,0.254384
caidaRouterLevel,192244,192244,1218132,1.988082,0.511293,0.284181,0.1204,0.426801,0.098736,0.420384
channel-500x100x100-b050,4802000,4802000,85362744,41.764191000000004,13.7675,6.595676,10.9656,7.9298,0.790818,5.044404
chesapeake,39,39,340,0.104,0.0332,0.022384,0.031088,0.02896,0.043376,0.029744
citationCiteseer,268495,268495,2313294,2.952853,0.689983,0.387638,0.193824,0.661201,0.144384,0.675953
co2010,201062,201062,974574,1.780169,0.11232,0.294821,0.0858722,0.11824,0.06384,0.12272
coAuthorsCiteseer,227320,227320,1628268,2.2763479999999996,0.662959,0.33063,0.124208,0.519041,0.070848,0.527473
coAuthorsDBLP,299067,299067,1955352,3.021686,0.339552,0.427064,0.148064,0.271568,0.08744,0.264913
coPapersCiteseer,434102,434102,32073440,5.624767,5.44465,0.969442,2.53098,2.47813,0.3308,2.553108
coPapersDBLP,540486,540486,30491458,6.565199,5.08171,1.015395,2.23002,2.65205,0.334753,2.607972
cs4,22499,22499,87716,0.282113,0.030096,0.053441,0.038304,0.03,0.046464,0.033312
ct2010,67578,67578,336352,0.6894579999999999,0.0565439,0.114354,0.0505281,0.050736,0.049248,0.051792
cti,16840,16840,96464,0.236592,0.030176,0.045745,0.0368,0.030512,0.044512,0.030224
data,2851,2851,30186,0.126496,0.030768,0.029105,0.0333439,0.027696,0.041584,0.027728
de2010,24115,24115,116056,0.298048,0.046176,0.054961,0.03896,0.03984,0.047168,0.04024
delaunay_n10,1024,1024,6112,0.126816,0.027696,0.028097,0.033248,0.026224,0.044272,0.026896
delaunay_n11,2048,2048,12254,0.122768,0.0280159,0.028848,0.034128,0.026256,0.041904,0.027056
delaunay_n12,4096,4096,24528,0.140928,0.028352,0.028256,0.033664,0.02768,0.043968,0.026336
delaunay_n13,8192,8192,49094,0.17192000000000002,0.02976,0.034241,0.0370561,0.028128,0.043776,0.028288
delaunay_n14,16384,16384,98244,0.23483199999999999,0.03608,0.045905,0.037344,0.03168,0.044896,0.035504
delaunay_n15,32768,32768,196548,0.36195299999999997,0.037696,0.067745,0.04208,0.033376,0.046288,0.03344
delaunay_n16,65536,65536,393150,0.612513,0.0470079,0.112498,0.0509281,0.03936,0.04928,0.039488
delaunay_n17,131072,131072,786352,1.113055,0.0661759,0.200196,0.067936,0.05232,0.051008,0.05136
delaunay_n18,262144,262144,1572792,2.8279530000000004,0.104832,0.376918,0.097984,0.0757921,0.07744,0.075712
delaunay_n19,524288,524288,3145646,4.494108,0.214096,0.730142,0.1568,0.120016,0.0824,0.125056
delaunay_n20,1048576,1048576,6291372,8.409908,0.451808,1.510555,0.271088,0.21568,0.126192,0.217664
delaunay_n21,2097152,2097152,12582816,16.833604,0.953455,2.924068,0.522337,0.410033,0.203392,0.411009
delaunay_n22,4194304,4194304,25165738,34.068629,2.12331,5.744775,0.969618,0.806081,0.357649,0.820497
delaunay_n23,8388608,8388608,50331568,82.241012,4.42713,11.388713,2.11974,1.78397,0.657937,1.803042
delaunay_n24,16777216,16777216,100663202,148.431232,9.21534,22.681454,4.13823,3.47367,1.275939,3.497736
europe_osm,50912018,50912018,108109320,440.694454,6.77097,0.009168,6.95903,5.30085,2.17799,5.329292
fe_4elt2,11143,11143,65636,0.19379200000000002,0.031312,0.038,0.036832,0.029856,0.044,0.029536
fe_body,45087,45087,327468,0.466866,0.048144,0.084449,0.0462559,0.04128,0.047616,0.04248
fe_ocean,143437,143437,819186,1.2173630000000002,0.050848,0.217572,0.067184,0.042672,0.05072,0.042992
fe_rotor,99617,99617,1324862,0.931633,0.181808,0.157955,0.107696,0.11008,0.080624,0.110176
fe_sphere,16386,16386,98304,0.245425,0.030944,0.045296,0.0397599,0.032576,0.04576,0.0304
fe_tooth,78136,78136,905182,0.724335,0.0867675,0.128994,0.0795202,0.0714241,0.052608,0.072864
fl2010,484481,484481,2346294,4.473414,0.195856,0.676555,0.165776,0.23072,0.11544,0.228768
ga2010,291086,291086,1418056,2.709404,0.118176,0.416342,0.105776,0.123616,0.08584,0.122848
germany_osm,11548845,11548845,24738362,100.702311,1.68601,15.634697,1.22199,1.22104,0.584497,1.223187
great-britain_osm,7733822,7733822,16313034,60.303695000000005,0.929199,10.493201,0.766545,0.72981,0.371681,0.738529
G_n_pin_pout,100000,100000,1002396,0.9034099999999999,0.101328,0.157731,0.0877761,0.0932162,0.065488,0.092448
hi2010,25016,25016,124126,0.30564800000000003,0.0711839,0.056609,0.039376,0.057504,0.049584,0.057504
hugebubbles-00000,18318143,18318143,54940162,161.542074,4.94796,24.738676,3.00226,1.94322,1.60122,1.973536
hugebubbles-00010,19458087,19458087,58359528,172.299294,8.94419,26.271145,4.04978,3.08472,2.776903,3.090535
hugebubbles-00020,21198119,21198119,63580358,188.243463,9.47427,28.615488,4.33113,4.49585,2.49543,3.147254
hugetrace-00000,4588484,4588484,13758266,36.608365,1.03569,6.265605,0.742033,0.414432,0.296321,0.419423
hugetrace-00010,12057441,12057441,36164358,106.277769,3.64935,16.30685,1.88799,1.23061,0.871954,1.246034
hugetrace-00020,16002413,16002413,47997626,142.08610199999998,5.81177,21.612055,2.66808,1.78277,1.257907,1.80898
hugetric-00000,5824554,5824554,17467046,46.371492999999994,1.27715,7.929498,0.903762,0.514931,0.357696,0.522449
hugetric-00010,6592765,6592765,19771708,52.952852,2.53062,8.965705,1.35829,0.713426,0.59629,0.715025
hugetric-00020,7122792,7122792,21361554,56.87108,2.73265,9.680729,1.45976,0.767346,0.649218,0.775489
ia2010,216007,216007,1021170,1.911332,0.0861119,0.314613,0.0832157,0.0826885,0.057312,0.084784
id2010,149842,149842,728264,1.5622129999999999,0.119648,0.225316,0.073024,0.117568,0.060736,0.117488
il2010,451554,451554,2164464,3.923109,0.149136,0.63177,0.147088,0.149568,0.095825,0.149904
in2010,267071,267071,1281716,2.484789,0.102032,0.384245,0.0982401,0.101856,0.067872,0.101456
italy_osm,6686493,6686493,14027956,52.180102,0.635537,9.085746,0.633345,0.601745,0.307601,0.607697
kron_g500-logn16,65536,65536,4912469,1.170643,7.52369,0.269572,0.525217,5.71338,0.307377,5.5695
kron_g500-logn17,131072,131072,10228360,2.258277,13.1247,0.546872,1.13421,12.8556,0.535857,12.390393
kron_g500-logn18,262144,262144,21165908,4.968136,24.5418,0.883342,2.28688,23.1369,1.27429,23.120539
kron_g500-logn19,524288,524288,43562265,8.309781000000001,40.402,1.897646,4.72414,34.7478,2.136585,37.335644
kron_g500-logn20,1048576,1048576,89239674,17.954899,74.1181,3.198961,9.84799,80.5783,4.726886,82.084389
kron_g500-logn21,2097152,2097152,182082942,34.277862,138.032,7.27774,20.8496,137.214,9.316455,132.972351
ks2010,238600,238600,1121798,2.095668,0.0992319,0.344949,0.087888,0.0985602,0.070496,0.10016
ky2010,161672,161672,787778,1.4330699999999998,0.0893279,0.241892,0.0729601,0.0944162,0.055232,0.095504
la2010,204447,204447,980634,2.050729,0.303152,0.299539,0.0848319,0.230816,0.061472,0.23048
luxembourg_osm,114599,114599,239332,0.971233,0.031536,0.177331,0.045264,0.0399681,0.047552,0.03728
m14b,214765,214765,3358036,2.010619,0.484544,0.314373,0.231792,0.255888,0.113521,0.255088
M6,3501776,3501776,21003872,29.034758,4.20718,4.818131,1.49513,1.05621,0.71717,1.115682
ma2010,157508,157508,776610,1.409304,0.0819679,0.236035,0.0760961,0.0947362,0.060352,0.096032
md2010,145247,145247,700378,1.248802,0.0816639,0.219715,0.0719042,0.0876161,0.056848,0.085984
me2010,69518,69518,335476,0.644015,0.063648,0.116578,0.05056,0.0570881,0.049568,0.056672
mi2010,329885,329885,1578090,3.0505679999999997,0.1204,0.468262,0.114128,0.124624,0.082016,0.12232
mn2010,259777,259777,1227102,2.595365,0.196096,0.373525,0.096272,0.186976,0.073488,0.191488
mo2010,343565,343565,1656568,3.077632,0.138,0.486168,0.119328,0.13288,0.083376,0.135584
ms2010,171778,171778,839980,1.530232,0.082528,0.255172,0.0758241,0.0845922,0.05568,0.08336
mt2010,132288,132288,638668,1.371447,0.106624,0.201203,0.0667841,0.104064,0.05616,0.100528
NACA0015,1039183,1039183,6229636,8.378276999999999,0.731424,1.497269,0.343329,0.333168,0.183425,0.342032
nc2010,288987,288987,1416620,2.6680149999999996,0.119008,0.413078,0.10768,0.136064,0.084465,0.135488
nd2010,133769,133769,625946,1.135794,0.066624,0.203427,0.0650881,0.073312,0.052416,0.074208
ne2010,193352,193352,913854,1.704798,0.085072,0.284067,0.0785604,0.0882877,0.056928,0.088448
netherlands_osm,2216688,2216688,4882476,17.353078,0.22616,3.07963,0.256752,0.222128,0.135968,0.2252
nh2010,48837,48837,234550,0.487954,0.06208,0.089169,0.044928,0.0535201,0.049216,0.054192
nj2010,169588,169588,829912,1.4985629999999999,0.0827039,0.2521,0.0781124,0.091248,0.059392,0.092064
NLR,4163763,4163763,24975952,34.097829,5.15456,5.707968,1.89679,1.26335,0.893091,1.278242
nm2010,168609,168609,830970,1.721346,0.14272,0.250659,0.0787841,0.141423,0.061744,0.140208
nv2010,84538,84538,416998,0.759601,0.080784,0.137282,0.0560161,0.0836482,0.053152,0.083648
ny2010,350169,350169,1709544,3.136932,0.127344,0.495111,0.122032,0.129248,0.088848,0.128992
oh2010,365344,365344,1768240,3.275541,0.13408,0.516071,0.123888,0.13328,0.083936,0.131712
ok2010,269118,269118,1274148,2.51913,0.110784,0.386261,0.0999682,0.116608,0.08296,0.117536
or2010,196621,196621,979512,1.7355049999999999,0.11832,0.288835,0.087184,0.130544,0.066752,0.12936
pa2010,421545,421545,2058462,3.725705,0.15392,0.591558,0.1388,0.153024,0.102112,0.155456
packing-500x100x100-b050,2145852,2145852,34976486,17.893245999999998,5.34851,2.999978,1.67104,2.09412,0.355617,2.106796
preferentialAttachment,100000,100000,999970,1.040693,0.697903,0.161218,0.110528,0.587969,0.076144,0.589441
rgg_n_2_15_s0,32768,32768,320480,0.36529700000000004,0.050256,0.068017,0.045712,0.046112,0.04664,0.043168
rgg_n_2_16_s0,65536,65536,684254,0.622209,0.0720319,0.112322,0.062944,0.0630561,0.050096,0.064672
rgg_n_2_17_s0,131072,131072,1457506,1.157654,0.174063,0.200243,0.101424,0.0978881,0.069168,0.0992
rgg_n_2_18_s0,262144,262144,3094566,2.5023,0.362336,0.377941,0.183936,0.179616,0.088736,0.17856
rgg_n_2_19_s0,524288,524288,6539532,4.6132409999999995,0.741948,0.731386,0.3676,0.385697,0.119489,0.380609
rgg_n_2_20_s0,1048576,1048576,13783240,8.719879,1.63134,1.5153,0.804785,0.883938,0.199569,0.881762
rgg_n_2_21_s0,2097152,2097152,28975990,18.108984,3.48704,2.929173,1.73675,2.088,0.393569,2.085667
rgg_n_2_22_s0,4194304,4194304,60718396,35.406808999999996,8.30793,5.765326,3.62035,4.45721,0.907379,4.418137
rgg_n_2_23_s0,8388608,8388608,127002786,82.549965,20.692,11.43537,7.84553,9.59859,2.244293,9.725075
rgg_n_2_24_s0,16777216,16777216,265114400,157.10806,52.7579,22.78093,16.1289,21.323,5.384493,21.38096
ri2010,25181,25181,125750,0.304496,0.04296,0.056865,0.03832,0.037984,0.04656,0.03816
road_central,14081816,14081816,33866826,124.182547,5.93665,19.046597,2.57312,1.71717,1.152179,1.735937
road_usa,23947347,23947347,57708624,210.713859,5.51525,32.312336,2.82417,2.33017,1.107539,2.349374
sc2010,181908,181908,893160,1.627665,0.0910399,0.268883,0.0810081,0.0896481,0.060768,0.091856
sd2010,88360,88360,410722,0.7886890000000001,0.0690239,0.142306,0.052208,0.06248,0.050336,0.062784
smallworld,100000,100000,999996,0.896369,0.0883359,0.158722,0.07504,0.0775041,0.05592,0.076128
t60k,60005,60005,178880,0.567265,0.029968,0.103905,0.04016,0.0335361,0.047072,0.031568
tn2010,240116,240116,1193966,2.1235630000000003,0.11768,0.347491,0.0947361,0.10808,0.063264,0.107312
tx2010,914231,914231,4456272,7.357932,0.345904,1.410578,0.25472,0.330736,0.133808,0.331312
uk,4824,4824,13674,0.146448,0.026288,0.029392,0.0349599,0.026672,0.044928,0.026864
ut2010,115406,115406,572066,1.1376659999999998,0.130144,0.179458,0.065264,0.122272,0.05608,0.118256
va2010,285762,285762,1402128,2.615411,0.134208,0.407653,0.107424,0.145456,0.072672,0.14232
venturiLevel3,4026819,4026819,16108474,31.552925,0.7336,5.518514,0.645297,0.450673,0.247985,0.450881
vsp_barth5_1Ksep_50in_5Kout,32212,32212,203610,0.362576,0.038544,0.067377,0.045376,0.0403201,0.050064,0.039072
vsp_bcsstk30_500sep_10in_1Kout,58348,58348,4033156,0.954801,0.424159,0.138626,0.376928,0.390529,0.222096,0.382464
vsp_befref_fxm_2_4_air02,14109,14109,196448,0.24342399999999997,1.01641,0.046737,0.069824,0.806418,0.047056,0.799393
vsp_bump2_e18_aa01_model1_crew1,56438,56438,601602,0.612531,0.44664,0.100561,0.08368,0.362641,0.055888,0.361681
vsp_c-30_data_data,11023,11023,124368,0.21256000000000003,1.19678,0.041328,0.048944,0.746754,0.048,0.750961
vsp_c-60_data_cti_cs4,85830,85830,482160,1.118274,0.932303,0.139906,0.06072,0.573265,0.051072,0.5608
vsp_data_and_seymourl,9167,9167,111732,0.200719,0.16192,0.036112,0.03928,0.131344,0.046096,0.134015
vsp_finan512_scagr7-2c_rlfddd,139752,139752,1104040,1.470274,0.433344,0.215203,0.0983681,0.355567,0.089344,0.34936
vsp_mod2_pgp2_slptsk,101364,101364,778736,1.0262419999999999,0.835612,0.164946,0.100624,0.581841,0.05952,0.584241
vsp_model1_crew1_cr42_south31,45101,45101,379952,0.526882,8.08261,0.191458,0.0827041,5.10915,0.054848,5.129642
vsp_msc10848_300sep_100in_1Kout,21996,21996,2442056,0.589647,0.472639,0.090385,0.262416,0.380705,0.145184,0.384913
vsp_p0291_seymourl_iiasa,10498,10498,107736,0.21144100000000002,0.159312,0.03816,0.039936,0.13264,0.046352,0.131856
vsp_sctap1-2b_and_seymourl,40174,40174,281662,0.507601,0.99147,0.078097,0.0609121,0.782594,0.049776,0.775889
vsp_south31_slptsk,39668,39668,379828,0.476784,7.99298,0.181858,0.08464,5.03643,0.055152,5.005157
vsp_vibrobox_scagr7-2c_rlfddd,77328,77328,871172,0.823537,0.441887,0.131314,0.0946881,0.340673,0.057728,0.345329
vt2010,32580,32580,155598,0.360992,0.052736,0.067617,0.0396,0.044096,0.048464,0.044304
wa2010,195574,195574,947432,1.9936180000000001,0.13032,0.287316,0.0852321,0.123024,0.06376,0.123392
wi2010,253096,253096,1209404,2.220066,0.098608,0.364996,0.0952638,0.106352,0.071488,0.10616
wing,62032,62032,243088,0.584705,0.036064,0.106481,0.0452,0.0361601,0.050832,0.035808
wing_nodal,10937,10937,150976,0.210609,0.04152,0.03816,0.0397441,0.03696,0.04712,0.037696
wv2010,135218,135218,662922,1.147106,0.0834879,0.204947,0.0687361,0.09304,0.055504,0.094224
wy2010,86204,86204,427586,0.877537,0.092576,0.139618,0.0559043,0.0766561,0.054064,0.076624
crplat2,18010,18010,960946,0.283489,0.140992,0.05544,0.097568,0.0894561,0.052096,0.091472
fcondp2,201822,201822,11294316,2.214531,1.92139,0.359667,0.681391,0.703598,0.13936,0.713457
fullb,199187,199187,11708077,2.435781,1.97157,0.376357,0.722657,0.711154,0.143984,0.73221
halfb,224617,224617,12387821,2.386915,2.1264,0.394037,0.751841,0.751585,0.149344,0.778946
m_t1,97578,97578,9753570,1.3982899999999998,1.67941,0.292419,0.65904,0.683025,0.12736,0.671681
shipsec1,140874,140874,7813404,1.5776489999999999,1.31001,0.259955,0.513473,0.476979,0.121616,0.472145
shipsec5,179860,179860,10113096,1.975034,1.7427,0.328451,0.635601,0.628291,0.120929,0.623009
shipsec8,114919,114919,6653399,1.4308690000000002,1.1467,0.221475,0.434929,0.422353,0.099536,0.409009
ship_001,34920,34920,4644230,0.593394,0.608895,0.141313,0.370304,0.416977,0.080336,0.380575
ship_003,121728,121728,8086034,1.576649,1.4255,0.260195,0.532177,0.521377,0.114481,0.514689
thread,29736,29736,4470048,0.496433,0.534032,0.13613,0.368929,0.336001,0.07856,0.362433
trdheim,22098,22098,1935324,0.37235300000000005,0.279888,0.078913,0.161872,0.149712,0.061088,0.164496
troll,213453,213453,11985111,2.5713489999999997,2.10046,0.387587,0.734145,0.75973,0.144112,0.734705
tsyl201,20685,20685,2454957,0.357296,0.332544,0.088753,0.208704,0.205312,0.069584,0.207024
x104,108384,108384,10167624,1.510024,1.78879,0.307492,0.682673,0.651793,0.135089,0.657728
cavity01,317,317,7327,0.112912,0.0626879,0.028688,0.033056,0.048336,0.044672,0.0504
cavity02,317,317,7327,0.11296,0.060384,0.029233,0.033536,0.049232,0.045024,0.049392
cavity03,317,317,7327,0.11304,0.061888,0.028864,0.03336,0.0481441,0.044768,0.047984
cavity04,317,317,7327,0.122736,0.0600799,0.02896,0.034304,0.049072,0.045296,0.050016
cavity05,1182,1182,32747,0.132017,0.066336,0.02992,0.033904,0.049392,0.044528,0.049824
cavity06,1182,1182,32747,0.123584,0.0649919,0.02976,0.034464,0.048464,0.044656,0.04912
cavity07,1182,1182,32747,0.12016000000000002,0.0642239,0.029568,0.033936,0.0491041,0.044096,0.049824
cavity08,1182,1182,32747,0.121232,0.064768,0.029904,0.034384,0.04888,0.044576,0.048912
cavity09,1182,1182,32747,0.1204,0.0650879,0.029632,0.034432,0.049808,0.044624,0.051008
cavity10,2597,2597,76367,0.13872,0.067184,0.030705,0.0376,0.0500959,0.045728,0.050768
cavity11,2597,2597,76367,0.135168,0.0653279,0.030512,0.03816,0.0528962,0.046208,0.049536
cavity12,2597,2597,76367,0.132112,0.065984,0.030608,0.0398241,0.0502081,0.045232,0.053088
cavity13,2597,2597,76367,0.13380799999999998,0.0654719,0.029937,0.037456,0.0511201,0.045792,0.050432
cavity14,2597,2597,76367,0.13272,0.0654719,0.030273,0.0370081,0.0500321,0.04536,0.050352
cavity15,2597,2597,76367,0.13203199999999998,0.0652799,0.029936,0.0365121,0.0499519,0.045984,0.050128
cavity16,4562,4562,138187,0.152833,0.0668,0.030976,0.040224,0.05032,0.045024,0.05072
cavity17,4562,4562,138187,0.153056,0.066064,0.031696,0.0402239,0.051536,0.045536,0.050752
cavity18,4562,4562,138187,0.147824,0.0664957,0.031712,0.040144,0.0509601,0.044976,0.050688
cavity19,4562,4562,138187,0.150032,0.066064,0.03128,0.0410881,0.050464,0.045952,0.051264
cavity20,4562,4562,138187,0.14763199999999999,0.066528,0.03112,0.0399999,0.050672,0.044336,0.050896
cavity21,4562,4562,138187,0.15684900000000002,0.0656479,0.031296,0.0404319,0.0540001,0.04464,0.04992
cavity22,4562,4562,138187,0.154528,0.0665759,0.031376,0.0435681,0.0502559,0.044992,0.051024
cavity23,4562,4562,138187,0.156273,0.066,0.030961,0.04032,0.0508481,0.044336,0.051968
cavity24,4562,4562,138187,0.155585,0.0662716,0.031024,0.039696,0.050288,0.045936,0.050784
cavity25,4562,4562,138187,0.14912,0.06552,0.031184,0.040512,0.050016,0.045344,0.049792
cavity26,4562,4562,138187,0.148784,0.0675199,0.031648,0.04032,0.0505601,0.04512,0.050784
dielFilterV2real,1157456,1157456,48538952,10.768798,8.57573,1.770262,3.13877,3.26598,0.446274,3.238263
dielFilterV3real,1102824,1102824,89306020,14.108462000000001,16.2471,2.538942,6.24392,5.67563,0.765869,5.685308
gsm_106857,589446,589446,21758924,5.618492,4.35904,0.889655,1.63354,1.50003,0.317377,1.562749
ifiss_mat,96307,96307,3599932,0.9732459999999999,0.500016,0.158241,0.249856,0.22776,0.078032,0.252096
airfoil_2d,14214,14214,259688,0.22536,0.0487837,0.046097,0.045504,0.0398401,0.047584,0.040512
ns3Da,20414,20414,1679599,0.391602,0.308591,0.074465,0.19808,0.2716,0.095345,0.257472
poisson2D,367,367,2417,0.114368,0.027248,0.0312,0.033616,0.026864,0.04528,0.0268
poisson3Da,13514,13514,352762,0.22928,0.104928,0.04456,0.059136,0.0881601,0.050768,0.087664
poisson3Db,85623,85623,2374949,1.0019529999999999,0.337551,0.14637,0.209216,0.224608,0.122816,0.223376
problem1,415,415,2779,0.117648,0.027952,0.028624,0.03368,0.027152,0.04752,0.028784
sme3Da,12504,12504,874887,0.26584,0.260704,0.0512,0.110768,0.211521,0.06208,0.209823
sme3Db,29067,29067,2081063,0.504417,0.397183,0.082833,0.213904,0.305776,0.110976,0.305872
sme3Dc,42930,42930,3148656,0.698628,0.453839,0.112849,0.306992,0.442881,0.137521,0.445969
ex1,216,216,4352,0.10939199999999999,0.051392,0.028496,0.03336,0.043616,0.0452,0.044224
ex10,2410,2410,54840,0.132208,0.057056,0.030272,0.0353601,0.0452,0.044848,0.046096
ex10hs,2548,2548,57308,0.13504,0.0579196,0.030096,0.035696,0.0453281,0.045792,0.047536
ex11,16614,16614,1096948,0.274592,0.144607,0.063041,0.106864,0.104448,0.05384,0.104608
ex12,3973,3973,80211,0.142256,0.0492638,0.030977,0.036352,0.040512,0.044688,0.04064
ex13,2568,2568,75628,0.13288,0.0588799,0.029568,0.03824,0.0469921,0.045184,0.047392
ex14,3251,3251,66775,0.147601,0.049456,0.029328,0.035232,0.041056,0.04608,0.041728
ex15,6867,6867,98671,0.16614400000000001,0.036496,0.03272,0.0365441,0.0308801,0.045584,0.031488
ex18,5773,5773,71805,0.156128,0.034512,0.031392,0.036016,0.029552,0.044832,0.030784
ex19,12005,12005,259879,0.20944000000000002,0.058304,0.041296,0.04616,0.0460001,0.047056,0.046416
ex2,441,441,26839,0.115232,0.115152,0.028928,0.034768,0.0863521,0.044704,0.086128
ex20,2203,2203,69981,0.135168,0.070016,0.029744,0.037856,0.0563361,0.04488,0.056384
ex21,656,656,19144,0.127168,0.068384,0.02856,0.0335361,0.053248,0.044368,0.054464
ex22,839,839,22715,0.11871999999999999,0.065216,0.028656,0.035536,0.051152,0.045008,0.051632
ex23,1409,1409,43703,0.12499199999999999,0.0716158,0.029024,0.034656,0.0561601,0.045136,0.056528
ex24,2283,2283,48737,0.13008,0.053056,0.029152,0.0344,0.04224,0.044624,0.042496
ex25,848,848,24612,0.128032,0.0681759,0.02912,0.035824,0.0550241,0.044992,0.053888
ex26,2163,2163,94033,0.141568,0.10328,0.030576,0.038736,0.0821121,0.04416,0.081536
ex27,974,974,40782,0.122672,0.136864,0.03024,0.034304,0.097232,0.045712,0.097216
ex28,2603,2603,77781,0.143665,0.067552,0.029392,0.036928,0.0539841,0.045088,0.055104
ex29,2870,2870,23754,0.133712,0.02792,0.029073,0.0332,0.026816,0.04416,0.026496
ex3,1821,1821,52685,0.126832,0.05968,0.029504,0.035136,0.047664,0.045408,0.047104
ex31,3909,3909,115357,0.14427199999999998,0.0711359,0.03008,0.040016,0.0577759,0.046032,0.0572
ex32,1159,1159,11343,0.120592,0.028832,0.028432,0.033568,0.026336,0.04464,0.026688
ex33,1733,1733,22189,0.126736,0.0343199,0.02872,0.033424,0.031824,0.045424,0.029184
ex35,19716,19716,228208,0.267584,0.038416,0.050129,0.042512,0.034224,0.048176,0.034208
ex36,3079,3079,53843,0.135648,0.048112,0.02912,0.03448,0.039696,0.044944,0.040576
ex37,3565,3565,67591,0.14963200000000001,0.0744957,0.029808,0.036288,0.0570561,0.045552,0.057472
ex4,1601,1601,32299,0.135712,0.047936,0.0288,0.033664,0.040256,0.046016,0.04072
ex40,7740,7740,458012,0.184704,0.0924314,0.040128,0.063472,0.072624,0.047984,0.073424
ex5,27,27,279,0.106336,0.025968,0.021584,0.02952,0.025184,0.04328,0.025424
ex6,1651,1651,49533,0.128144,0.0683997,0.029344,0.034512,0.0550081,0.045008,0.055424
ex7,1633,1633,54543,0.126032,0.0717757,0.029536,0.0347679,0.057808,0.044864,0.057632
ex8,3096,3096,106344,0.13852799999999998,0.070624,0.030064,0.038672,0.0566241,0.045696,0.057168
ex9,3363,3363,99471,0.14027299999999998,0.0553919,0.02984,0.037776,0.0471042,0.045376,0.045136
DK01R,903,903,11766,0.120064,0.033664,0.034688,0.032944,0.028032,0.045536,0.030896
GT01R,7980,7980,430909,0.186384,0.0842555,0.039472,0.0613441,0.0719359,0.047872,0.073936
HV15R,2017169,2017169,283073458,29.22092,54.2251,6.879321,20.4972,19.8253,2.338598,19.044891
PR02R,161070,161070,8185136,1.712579,1.40954,0.276082,0.525201,0.598593,0.111072,0.641281
RM07R,381689,381689,37464962,5.2893539999999994,6.04037,1.00545,2.76492,2.24964,0.356241,2.314836
circuit5M,5558326,5558326,59524291,48.327668,574.469,16.94458,8.80131,369.083,0.754354,365.263794
circuit5M_dc,3523317,3523317,19194193,27.935261,1.20909,4.845807,0.748271,0.575938,0.271361,0.578241
Freescale1,3428755,3428755,18920347,28.008144,1.12678,4.72067,0.751873,0.572913,0.300657,0.572561
Freescale2,2999349,2999349,23042677,26.803968,15.3483,4.142041,1.34435,12.3277,0.318949,12.640408
FullChip,2987012,2987012,26621990,26.25432,992.824,21.894817,4.10703,661.571,0.428769,660.788452
memchip,2707524,2707524,14810202,21.72472,0.822767,3.747252,0.588097,0.471009,0.224449,0.472993
nxp1,414604,414604,2656177,4.15548,21.6845,1.13118,0.197744,13.6635,0.110624,13.449961
transient,178866,178866,961790,1.812996,25.5282,0.591478,0.134144,15.5681,0.06048,15.506823
big,13209,13209,91465,0.211376,0.0313279,0.041488,0.03688,0.030192,0.0448,0.029584
nopoly,10774,10774,70842,0.19156800000000002,0.029168,0.03752,0.036288,0.02912,0.045136,0.028368
pesa,11738,11738,79566,0.205745,0.030144,0.039088,0.036528,0.028224,0.04472,0.029392
GAP-road,23947347,23947347,57708624,209.96564800000002,5.45202,32.28241,2.8226,2.33476,1.124387,2.353482
garon1,3175,3175,88927,0.134816,0.0574885,0.028672,0.0372481,0.05264,0.04392,0.053168
garon2,13535,13535,390607,0.240401,0.0677604,0.043648,0.0560322,0.0569601,0.048336,0.057648
kmer_A2a,170728175,170728175,360585172,1525.651746,60.4489,0.012768,25.5403,24.7479,13.511683,24.781643
kmer_P1a,139353211,139353211,297829984,1227.441773,49.3712,0.012032,20.9246,21.1463,11.082544,21.274998
kmer_U1a,67716231,67716231,138778562,598.360514,22.5441,0.00904,10.2919,8.90462,5.456809,8.985029
kmer_V1r,214005017,214005017,465410904,1890.292602,47.8455,0.009696,25.9334,26.1024,11.970324,25.64539
kmer_V2a,55042369,55042369,117217600,492.38459,18.9332,0.009216,8.44562,8.36791,4.447624,8.410192
a0nsdsil,80016,80016,355034,0.825491,2.27403,0.154848,0.0580001,1.45152,0.053344,1.446177
a2nnsnsl,80016,80016,347222,0.820449,2.25387,0.153456,0.062208,1.44949,0.053456,1.453714
a5esindl,60008,60008,255004,0.645329,4.27352,0.127649,0.0547042,2.65453,0.054,2.632315
aug2d,29008,29008,76832,0.331023,0.0299681,0.061712,0.037408,0.029728,0.044848,0.030096
aug2dc,30200,30200,80000,0.337536,0.0296641,0.063456,0.0373761,0.02992,0.044672,0.030512
aug3d,24300,24300,69984,0.29344000000000003,0.0291202,0.056768,0.03728,0.028064,0.045152,0.029168
aug3dcqp,35543,35543,128115,0.379647,0.0319362,0.070976,0.0385761,0.030496,0.045792,0.031456
blockqp1,60012,60012,640033,0.652995,20.0513,0.419281,0.222561,12.774,0.05568,12.686189
bloweya,30004,30004,150009,0.38384199999999996,4.1411,0.137713,0.0453121,2.55093,0.052384,2.605904
bloweybl,30003,30003,120000,0.38078399999999996,4.03092,0.13504,0.0441601,2.54909,0.05232,2.483861
bloweybq,10001,10001,69991,0.21995199999999998,4.22144,0.110144,0.040656,2.54977,0.052112,2.496741
bmw3_2,227362,227362,11288630,2.685691,1.98417,0.37384,0.696224,0.765713,0.153425,0.729905
boyd1,93279,93279,1211231,0.952689,47.8394,0.926979,0.470817,32.7439,0.062736,33.411533
boyd2,466316,466316,1500397,4.331576,40.7379,1.103696,0.242401,27.1306,0.087328,26.794987
brainpc2,27607,27607,179395,0.36115200000000003,6.26738,0.160801,0.0677121,4.01014,0.052528,3.886375
bratu3d,27792,27792,173796,0.323472,0.031968,0.060979,0.038304,0.030576,0.04568,0.030864
c-55,32780,32780,403450,0.408848,1.32515,0.094576,0.05936,0.781552,0.053184,0.770609
c-58,37595,37595,552557,0.478192,2.13772,0.115104,0.0742562,1.42676,0.056128,1.429121
c-59,41282,41282,480536,0.494529,1.31947,0.107504,0.06544,0.781597,0.055104,0.785678
c-62ghs,41731,41731,559343,0.49623999999999996,2.19984,0.120848,0.071152,1.36528,0.0536,1.360722
c-63,44234,44234,434704,0.515217,1.3961,0.11448,0.0631042,0.816401,0.053952,0.82117
c-68,64810,64810,566006,0.697121,1.2461,0.136369,0.0689442,0.71333,0.054064,0.713761
c-69,67458,67458,623970,0.717472,1.87032,0.151521,0.0742561,1.1607,0.055056,1.17117
c-70,68924,68924,658986,0.73816,1.85097,0.154784,0.0745441,1.18237,0.05584,1.18725
c-71,76638,76638,859554,0.812401,2.87501,0.184192,0.0910402,1.77063,0.05864,1.785508
c-72,84064,84064,707558,0.876531,2.21891,0.181649,0.0764162,1.38717,0.05704,1.356208
cont-201,80595,80595,438795,0.796753,0.0381122,0.132225,0.0500961,0.035984,0.04784,0.035808
cont-300,180895,180895,988195,1.595443,0.0618403,0.267841,0.0697919,0.045664,0.052384,0.045696
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.098992,0.0713762,0.068352,0.051344,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.098992,0.0713762,0.068352,0.051344,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.098992,0.0713762,0.068352,0.050752,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.098992,0.0713762,0.068352,0.050752,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.098992,0.0713762,0.0682721,0.051344,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.098992,0.0713762,0.0682721,0.051344,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.098992,0.0713762,0.0682721,0.050752,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.098992,0.0713762,0.0682721,0.050752,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.098992,0.07128,0.068352,0.051344,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.098992,0.07128,0.068352,0.051344,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.098992,0.07128,0.068352,0.050752,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.098992,0.07128,0.068352,0.050752,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.098992,0.07128,0.0682721,0.051344,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.098992,0.07128,0.0682721,0.051344,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.098992,0.07128,0.0682721,0.050752,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.098992,0.07128,0.0682721,0.050752,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.099024,0.0713762,0.068352,0.051344,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.099024,0.0713762,0.068352,0.051344,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.099024,0.0713762,0.068352,0.050752,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.099024,0.0713762,0.068352,0.050752,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.099024,0.0713762,0.0682721,0.051344,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.099024,0.0713762,0.0682721,0.051344,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.099024,0.0713762,0.0682721,0.050752,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.099024,0.0713762,0.0682721,0.050752,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.099024,0.07128,0.068352,0.051344,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.099024,0.07128,0.068352,0.051344,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.099024,0.07128,0.068352,0.050752,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.099024,0.07128,0.068352,0.050752,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.099024,0.07128,0.0682721,0.051344,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.099024,0.07128,0.0682721,0.051344,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.099024,0.07128,0.0682721,0.050752,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0803683,0.099024,0.07128,0.0682721,0.050752,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.098992,0.0713762,0.068352,0.051344,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.098992,0.0713762,0.068352,0.051344,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.098992,0.0713762,0.068352,0.050752,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.098992,0.0713762,0.068352,0.050752,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.098992,0.0713762,0.0682721,0.051344,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.098992,0.0713762,0.0682721,0.051344,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.098992,0.0713762,0.0682721,0.050752,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.098992,0.0713762,0.0682721,0.050752,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.098992,0.07128,0.068352,0.051344,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.098992,0.07128,0.068352,0.051344,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.098992,0.07128,0.068352,0.050752,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.098992,0.07128,0.068352,0.050752,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.098992,0.07128,0.0682721,0.051344,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.098992,0.07128,0.0682721,0.051344,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.098992,0.07128,0.0682721,0.050752,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.098992,0.07128,0.0682721,0.050752,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.099024,0.0713762,0.068352,0.051344,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.099024,0.0713762,0.068352,0.051344,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.099024,0.0713762,0.068352,0.050752,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.099024,0.0713762,0.068352,0.050752,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.099024,0.0713762,0.0682721,0.051344,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.099024,0.0713762,0.0682721,0.051344,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.099024,0.0713762,0.0682721,0.050752,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.099024,0.0713762,0.0682721,0.050752,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.099024,0.07128,0.068352,0.051344,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.099024,0.07128,0.068352,0.051344,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.099024,0.07128,0.068352,0.050752,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.099024,0.07128,0.068352,0.050752,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.099024,0.07128,0.0682721,0.051344,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.099024,0.07128,0.0682721,0.051344,0.067968
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.099024,0.07128,0.0682721,0.050752,0.06624
copter2,55476,55476,759952,0.5724180000000001,0.0808004,0.099024,0.07128,0.0682721,0.050752,0.067968
copter2,55476,55476,759952,0.551569,0.0803683,0.098992,0.0713762,0.068352,0.051344,0.06624
copter2,55476,55476,759952,0.551569,0.0803683,0.098992,0.0713762,0.068352,0.051344,0.067968
copter2,55476,55476,759952,0.551569,0.0803683,0.098992,0.0713762,0.068352,0.050752,0.06624
copter2,55476,55476,759952,0.551569,0.0803683,0.098992,0.0713762,0.068352,0.050752,0.067968
copter2,55476,55476,759952,0.551569,0.0803683,0.098992,0.0713762,0.0682721,0.051344,0.06624
copter2,55476,55476,759952,0.551569,0.0803683,0.098992,0.0713762,0.0682721,0.051344,0.067968
copter2,55476,55476,759952,0.551569,0.0803683,0.098992,0.0713762,0.0682721,0.050752,0.06624
copter2,55476,55476,759952,0.551569,0.0803683,0.098992,0.0713762,0.0682721,0.050752,0.067968
copter2,55476,55476,759952,0.551569,0.0803683,0.098992,0.07128,0.068352,0.051344,0.06624
copter2,55476,55476,759952,0.551569,0.0803683,0.098992,0.07128,0.068352,0.051344,0.067968
copter2,55476,55476,759952,0.551569,0.0803683,0.098992,0.07128,0.068352,0.050752,0.06624
copter2,55476,55476,759952,0.551569,0.0803683,0.098992,0.07128,0.068352,0.050752,0.067968
copter2,55476,55476,759952,0.551569,0.0803683,0.098992,0.07128,0.0682721,0.051344,0.06624
copter2,55476,55476,759952,0.551569,0.0803683,0.098992,0.07128,0.0682721,0.051344,0.067968
copter2,55476,55476,759952,0.551569,0.0803683,0.098992,0.07128,0.0682721,0.050752,0.06624
copter2,55476,55476,759952,0.551569,0.0803683,0.098992,0.07128,0.0682721,0.050752,0.067968
copter2,55476,55476,759952,0.551569,0.0803683,0.099024,0.0713762,0.068352,0.051344,0.06624
copter2,55476,55476,759952,0.551569,0.0803683,0.099024,0.0713762,0.068352,0.051344,0.067968
copter2,55476,55476,759952,0.551569,0.0803683,0.099024,0.0713762,0.068352,0.050752,0.06624
copter2,55476,55476,759952,0.551569,0.0803683,0.099024,0.0713762,0.068352,0.050752,0.067968
copter2,55476,55476,759952,0.551569,0.0803683,0.099024,0.0713762,0.0682721,0.051344,0.06624
copter2,55476,55476,759952,0.551569,0.0803683,0.099024,0.0713762,0.0682721,0.051344,0.067968
copter2,55476,55476,759952,0.551569,0.0803683,0.099024,0.0713762,0.0682721,0.050752,0.06624
copter2,55476,55476,759952,0.551569,0.0803683,0.099024,0.0713762,0.0682721,0.050752,0.067968
copter2,55476,55476,759952,0.551569,0.0803683,0.099024,0.07128,0.068352,0.051344,0.06624
copter2,55476,55476,759952,0.551569,0.0803683,0.099024,0.07128,0.068352,0.051344,0.067968
copter2,55476,55476,759952,0.551569,0.0803683,0.099024,0.07128,0.068352,0.050752,0.06624
copter2,55476,55476,759952,0.551569,0.0803683,0.099024,0.07128,0.068352,0.050752,0.067968
copter2,55476,55476,759952,0.551569,0.0803683,0.099024,0.07128,0.0682721,0.051344,0.06624
copter2,55476,55476,759952,0.551569,0.0803683,0.099024,0.07128,0.0682721,0.051344,0.067968
copter2,55476,55476,759952,0.551569,0.0803683,0.099024,0.07128,0.0682721,0.050752,0.06624
copter2,55476,55476,759952,0.551569,0.0803683,0.099024,0.07128,0.0682721,0.050752,0.067968
copter2,55476,55476,759952,0.551569,0.0808004,0.098992,0.0713762,0.068352,0.051344,0.06624
copter2,55476,55476,759952,0.551569,0.0808004,0.098992,0.0713762,0.068352,0.051344,0.067968
copter2,55476,55476,759952,0.551569,0.0808004,0.098992,0.0713762,0.068352,0.050752,0.06624
copter2,55476,55476,759952,0.551569,0.0808004,0.098992,0.0713762,0.068352,0.050752,0.067968
copter2,55476,55476,759952,0.551569,0.0808004,0.098992,0.0713762,0.0682721,0.051344,0.06624
copter2,55476,55476,759952,0.551569,0.0808004,0.098992,0.0713762,0.0682721,0.051344,0.067968
copter2,55476,55476,759952,0.551569,0.0808004,0.098992,0.0713762,0.0682721,0.050752,0.06624
copter2,55476,55476,759952,0.551569,0.0808004,0.098992,0.0713762,0.0682721,0.050752,0.067968
copter2,55476,55476,759952,0.551569,0.0808004,0.098992,0.07128,0.068352,0.051344,0.06624
copter2,55476,55476,759952,0.551569,0.0808004,0.098992,0.07128,0.068352,0.051344,0.067968
copter2,55476,55476,759952,0.551569,0.0808004,0.098992,0.07128,0.068352,0.050752,0.06624
copter2,55476,55476,759952,0.551569,0.0808004,0.098992,0.07128,0.068352,0.050752,0.067968
copter2,55476,55476,759952,0.551569,0.0808004,0.098992,0.07128,0.0682721,0.051344,0.06624
copter2,55476,55476,759952,0.551569,0.0808004,0.098992,0.07128,0.0682721,0.051344,0.067968
copter2,55476,55476,759952,0.551569,0.0808004,0.098992,0.07128,0.0682721,0.050752,0.06624
copter2,55476,55476,759952,0.551569,0.0808004,0.098992,0.07128,0.0682721,0.050752,0.067968
copter2,55476,55476,759952,0.551569,0.0808004,0.099024,0.0713762,0.068352,0.051344,0.06624
copter2,55476,55476,759952,0.551569,0.0808004,0.099024,0.0713762,0.068352,0.051344,0.067968
copter2,55476,55476,759952,0.551569,0.0808004,0.099024,0.0713762,0.068352,0.050752,0.06624
copter2,55476,55476,759952,0.551569,0.0808004,0.099024,0.0713762,0.068352,0.050752,0.067968
copter2,55476,55476,759952,0.551569,0.0808004,0.099024,0.0713762,0.0682721,0.051344,0.06624
copter2,55476,55476,759952,0.551569,0.0808004,0.099024,0.0713762,0.0682721,0.051344,0.067968
copter2,55476,55476,759952,0.551569,0.0808004,0.099024,0.0713762,0.0682721,0.050752,0.06624
copter2,55476,55476,759952,0.551569,0.0808004,0.099024,0.0713762,0.0682721,0.050752,0.067968
copter2,55476,55476,759952,0.551569,0.0808004,0.099024,0.07128,0.068352,0.051344,0.06624
copter2,55476,55476,759952,0.551569,0.0808004,0.099024,0.07128,0.068352,0.051344,0.067968
copter2,55476,55476,759952,0.551569,0.0808004,0.099024,0.07128,0.068352,0.050752,0.06624
copter2,55476,55476,759952,0.551569,0.0808004,0.099024,0.07128,0.068352,0.050752,0.067968
copter2,55476,55476,759952,0.551569,0.0808004,0.099024,0.07128,0.0682721,0.051344,0.06624
copter2,55476,55476,759952,0.551569,0.0808004,0.099024,0.07128,0.0682721,0.051344,0.067968
copter2,55476,55476,759952,0.551569,0.0808004,0.099024,0.07128,0.0682721,0.050752,0.06624
copter2,55476,55476,759952,0.551569,0.0808004,0.099024,0.07128,0.0682721,0.050752,0.067968
cvxqp3,17500,17500,122462,0.24375999999999998,0.0330402,0.047104,0.0387521,0.030576,0.045472,0.03136
darcy003,389874,389874,2101242,3.428608,0.129169,0.54893,0.119728,0.0857921,0.076752,0.08688
dawson5,51537,51537,1010777,0.533458,0.105521,0.094048,0.0839202,0.0822876,0.051744,0.081232
dixmaanl,60000,60000,299998,0.569424,0.0318882,0.104336,0.0446241,0.0324959,0.045504,0.03224
dtoc,24993,24993,69972,0.298464,0.0297123,0.057072,0.0368321,0.033888,0.04552,0.03232
d_pretok,182730,182730,1641672,1.63237,0.167521,0.272305,0.1032,0.0883521,0.061808,0.090464
exdata_1,6001,6001,2269501,0.19316899999999998,2.1311,0.09344,0.376273,1.26741,0.06296,1.359843
helm2d03,392257,392257,2741935,3.510302,0.182305,0.553346,0.132448,0.0928641,0.087792,0.090864
helm3d01,32226,32226,428444,0.369216,0.0678885,0.068864,0.0583042,0.064144,0.049856,0.063376
k1_san,67759,67759,559774,0.635438,0.0510404,0.11456,0.055472,0.047248,0.048464,0.0468
laser,3002,3002,9000,0.133776,0.0266562,0.02888,0.034192,0.02936,0.045968,0.03056
linverse,11999,11999,95977,0.204049,0.0325922,0.04,0.0368961,0.030192,0.044192,0.030976
mario001,38434,38434,206156,0.475842,0.0336002,0.07512,0.0414081,0.030384,0.046688,0.030736
mario002,389874,389874,2101242,3.561044,0.125409,0.548994,0.121888,0.0867841,0.083408,0.086528
ncvxbqp1,50000,50000,349968,0.499922,0.0407363,0.0908,0.0499522,0.0392,0.04744,0.039136
ncvxqp1,12111,12111,73963,0.20108800000000002,0.0342402,0.039728,0.0364481,0.029056,0.04408,0.028992
ncvxqp3,75000,75000,499964,0.689665,0.0510564,0.124816,0.0580801,0.049056,0.04984,0.051104
ncvxqp5,62500,62500,424966,0.591535,0.0453763,0.108129,0.0543041,0.04256,0.048448,0.04256
ncvxqp7,87500,87500,574962,0.790016,0.0564323,0.141809,0.0664801,0.0488801,0.052192,0.049872
ncvxqp9,16554,16554,54040,0.235872,0.0292001,0.046928,0.035888,0.029088,0.045936,0.0292
olesnik0,88263,88263,744216,0.793697,0.0637766,0.143232,0.0651521,0.055088,0.0508,0.054512
qpband,20000,20000,45000,0.269312,0.0297121,0.050528,0.036704,0.029136,0.046112,0.02888
sit100,10262,10262,61046,0.18832,0.0292322,0.037152,0.038016,0.027888,0.045088,0.028208
sparsine,50000,50000,1548988,0.576209,0.164368,0.093232,0.151376,0.150432,0.094192,0.146848
spmsrtls,29995,29995,229947,0.342704,0.0392163,0.063952,0.0397441,0.0320801,0.04736,0.031856
stokes128,49666,49666,558594,0.501554,0.0546405,0.090816,0.0571681,0.049584,0.049056,0.049504
stokes64,12546,12546,140034,0.20728,0.0323522,0.041072,0.040208,0.029824,0.045488,0.03056
stokes64s,12546,12546,140034,0.206528,0.0320001,0.040512,0.038208,0.029264,0.044928,0.030528
tuma1,22967,22967,87760,0.284641,0.0303842,0.053696,0.0380481,0.0289599,0.04544,0.029952
tuma2,12992,12992,49365,0.210097,0.0286562,0.04088,0.035632,0.028736,0.044816,0.0284
turon_m,189924,189924,1690876,1.818802,0.172033,0.279537,0.103456,0.0927998,0.058352,0.09224
apache1,80800,80800,542184,0.738626,0.0399203,0.132208,0.052304,0.037344,0.049424,0.037648
apache2,715176,715176,4817870,5.976951000000001,0.262498,0.986115,0.189552,0.110464,0.104064,0.112384
audikw_1,943695,943695,77651847,11.094915,14.944,2.268938,5.2471,5.23469,0.664802,5.136757
bmw7st_1,141347,141347,7339667,1.751984,1.3297,0.244881,0.472081,0.555617,0.113824,0.482465
bmwcra_1,148770,148770,10644002,1.9013309999999999,1.88432,0.340209,0.690961,0.753009,0.125808,0.736033
copter1,17222,17222,211064,0.256256,0.0370723,0.04704,0.0427521,0.0339041,0.045568,0.034272
crankseg_1,52804,52804,10614210,0.878929,2.03152,0.277185,0.891202,1.54713,0.133968,1.533778
crankseg_2,63838,63838,14148858,1.038785,2.60815,0.356129,1.27876,1.83448,0.15272,1.780771
cvxbqp1,50000,50000,349968,0.49416000000000004,0.0405603,0.091168,0.0500321,0.039088,0.046096,0.039728
finance256,37376,37376,298496,0.397904,0.0621442,0.0744,0.0448161,0.045856,0.046944,0.046304
ford1,18728,18728,101576,0.255537,0.0338562,0.048336,0.03752,0.030864,0.043136,0.030736
ford2,100196,100196,544688,0.8746090000000001,0.0550243,0.157872,0.0535202,0.046656,0.047216,0.046576
gridgena,48962,48962,512084,0.495681,0.057024,0.089872,0.054512,0.045584,0.046896,0.046528
hood,220542,220542,10768436,2.276104,1.83995,0.34565,0.670529,0.664545,0.13688,0.674769
inline_1,503712,503712,36816342,6.161992,6.47742,1.145496,2.51277,2.53888,0.335633,2.58991
jnlbrng1,40000,40000,199200,0.5450079999999999,0.0315522,0.077152,0.0405281,0.029856,0.045632,0.031232
ldoor,952203,952203,46522475,9.122688,8.07346,1.469082,2.85558,2.94042,0.422177,2.919122
minsurfo,40806,40806,203622,0.436576,0.0318402,0.078464,0.040512,0.030784,0.045088,0.031616
obstclae,40000,40000,197608,0.416864,0.030624,0.077472,0.040368,0.0298721,0.046928,0.030208
oilpan,73752,73752,3597188,0.813284,0.474467,0.136721,0.241889,0.249344,0.093521,0.244368
opt1,15449,15449,1930655,0.341504,0.31549,0.074496,0.173344,0.165328,0.07232,0.165104
pds10,16558,16558,149658,0.246577,0.0735365,0.04584,0.039168,0.0533759,0.049552,0.0544
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073024,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.071888,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0440476,0.073552,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073024,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.071888,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0441759,0.073552,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073024,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.071888,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.400304,0.0429758,0.073552,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073024,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.071888,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0440476,0.073552,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073024,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.071888,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0441759,0.073552,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073024,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.071888,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.39409500000000003,0.0429758,0.073552,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073024,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.071888,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0440476,0.073552,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073024,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.071888,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0441759,0.073552,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073024,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.071888,0.0456802,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0443682,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.04464,0.037008,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036848,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036848,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036848,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036848,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036848,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036848,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036848,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036848,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036848,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036528,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036528,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036528,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036528,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036528,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036528,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036528,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036528,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.036528,0.04704,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.037008,0.045664,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.037008,0.045664,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.037008,0.045664,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.037008,0.045872,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.037008,0.045872,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.037008,0.045872,0.0372
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.037008,0.04704,0.038
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.037008,0.04704,0.03936
pwt,36519,36519,326107,0.398512,0.0429758,0.073552,0.0456802,0.037008,0.04704,0.0372
ramage02,16830,16830,2866352,0.361072,0.372171,0.096432,0.259233,0.213696,0.079264,0.211968
s3dkq4m2,90449,90449,4820891,0.9619840000000001,0.756503,0.169937,0.314593,0.315457,0.083184,0.31416
s3dkt3m2,90449,90449,3753461,0.931038,0.598122,0.14872,0.242193,0.245936,0.073632,0.250496
srb1,54924,54924,2962152,0.710947,0.383739,0.11768,0.216848,0.236048,0.069328,0.230016
torsion1,40000,40000,197608,0.41931199999999996,0.0315999,0.077712,0.04168,0.03192,0.047168,0.031328
vanbody,47072,47072,2336898,0.639729,0.311389,0.097728,0.180432,0.197728,0.0932,0.197232
wathen100,30401,30401,471601,0.36224100000000004,0.0525594,0.065952,0.0561601,0.049648,0.048704,0.049072
wathen120,36441,36441,565761,0.407296,0.0612794,0.0736,0.0591042,0.054352,0.050336,0.055088
flickr,820878,820878,9837214,8.237214,4.82519,1.276053,0.917218,5.33489,0.491921,5.24993
minnesota,2642,2642,6606,0.1324,0.0275997,0.029296,0.036096,0.028768,0.045344,0.027808
usroads,129164,129164,330870,1.085698,0.0359996,0.197025,0.051136,0.03952,0.047488,0.03872
usroads-48,126146,126146,323900,1.0628330000000001,0.0365116,0.194033,0.0507361,0.0390881,0.047776,0.03864
wb-cs-stanford,9914,9914,36854,0.209873,0.175118,0.036896,0.0363361,0.108896,0.050656,0.10696
wb-edu,9845725,9845725,57156537,97.7105,18.5443,13.364883,3.03839,8.11317,0.677713,7.90746
wikipedia-20051105,1634989,1634989,19753078,15.281396,35.0928,2.317744,1.59544,4.83031,0.779617,4.761465
wikipedia-20060925,2983494,2983494,37269096,27.653304000000002,81.1168,4.201678,2.93873,9.86514,1.498179,9.809741
wikipedia-20061104,3148440,3148440,39383235,30.058895,83.347,4.405986,3.10439,10.4024,1.575602,10.326475
wikipedia-20070206,3566907,3566907,45030389,34.792794,92.4814,4.955146,3.53724,10.9716,1.808211,11.011269
goodwin,7320,7320,324784,0.17897600000000002,0.100591,0.037008,0.056752,0.0759201,0.047472,0.075856
Goodwin_010,1182,1182,32282,0.123248,0.0683674,0.029216,0.034208,0.0528,0.04536,0.053648
Goodwin_013,1965,1965,56069,0.131104,0.0680794,0.03104,0.03576,0.0531681,0.047376,0.05488
Goodwin_017,3317,3317,97773,0.141456,0.0683833,0.029776,0.039344,0.053904,0.046016,0.054736
Goodwin_023,6005,6005,182168,0.162736,0.0691034,0.032992,0.04408,0.0563839,0.046256,0.05456
Goodwin_030,10142,10142,312814,0.201712,0.0775511,0.038832,0.050832,0.056256,0.047872,0.055552
Goodwin_040,17922,17922,561677,0.271488,0.0926873,0.049536,0.0660801,0.0665759,0.051024,0.06672
Goodwin_054,32510,32510,1030878,0.42089600000000005,0.146623,0.068832,0.0940002,0.106224,0.083616,0.114032
Goodwin_071,56021,56021,1797934,0.596881,0.205022,0.100783,0.13488,0.140976,0.059936,0.139968
Goodwin_095,100037,100037,3226066,0.981585,0.465164,0.160193,0.208897,0.266336,0.071936,0.259696
Goodwin_127,178437,178437,5778545,1.7894160000000001,0.934008,0.268065,0.340113,0.360721,0.095584,0.373713
rim,22560,22560,1014951,0.35792,0.158158,0.058752,0.0999679,0.098992,0.092032,0.099392
graham1,9035,9035,335504,0.203104,0.223742,0.038848,0.0543681,0.14472,0.047584,0.143887
windtunnel_evap2d,8256,8256,233468,0.18286400000000003,0.0583836,0.036672,0.0476001,0.053328,0.047168,0.053792
windtunnel_evap3d,40816,40816,2730600,0.5445450000000001,0.209246,0.107104,0.239297,0.197616,0.088976,0.189888
b1_ss,7,7,15,0.10572800000000002,0.0259358,0.023504,0.0290721,0.026832,0.043152,0.02464
b2_ss,1089,1089,4228,0.120576,0.0280798,0.028304,0.034448,0.032896,0.044944,0.027072
bayer01,57735,57735,277774,0.556289,0.0495196,0.101376,0.0454401,0.044512,0.04728,0.043328
bayer02,13935,13935,63679,0.218848,0.0422239,0.042352,0.0373761,0.0356,0.0464,0.033904
bayer03,6747,6747,56196,0.177856,0.0522556,0.032848,0.036944,0.03672,0.046704,0.036656
bayer04,20545,20545,159082,0.27432100000000004,0.0557435,0.051696,0.040992,0.0406239,0.04704,0.039776
bayer05,3268,3268,27836,0.14011200000000001,0.0596793,0.028976,0.03496,0.0492481,0.04624,0.049152
bayer06,3008,3008,27576,0.135168,0.0608155,0.029024,0.0344161,0.048304,0.045824,0.048592
bayer07,3268,3268,27836,0.139024,0.0596795,0.029024,0.035008,0.048128,0.046048,0.048896
bayer08,3008,3008,27576,0.13824,0.0610234,0.028928,0.034416,0.048592,0.046384,0.048928
bayer09,3083,3083,21216,0.138144,0.0506876,0.029744,0.0341761,0.035104,0.046128,0.034848
bayer10,13436,13436,94926,0.21696,0.0462555,0.044352,0.0392001,0.038672,0.046448,0.038256
b_dyn,1089,1089,4264,0.118592,0.027232,0.028128,0.034256,0.028064,0.044224,0.026912
d_dyn,87,87,238,0.11339199999999999,0.025104,0.024848,0.029968,0.0264,0.044704,0.025744
d_dyn1,87,87,238,0.108288,0.0249118,0.025248,0.029728,0.028464,0.044048,0.0252
d_ss,53,53,149,0.121312,0.0254237,0.02248,0.030016,0.02696,0.047456,0.02552
meg1,2904,2904,58142,0.140272,0.201102,0.029728,0.036976,0.125999,0.046384,0.12384
meg4,5860,5860,46842,0.16664,0.533451,0.040896,0.0364481,0.334353,0.046704,0.339824
poli,4008,4008,8188,0.14456,0.0282558,0.02888,0.035616,0.040976,0.047344,0.041584
poli3,16955,16955,37849,0.266832,0.0425597,0.046304,0.037248,0.12032,0.051296,0.118752
poli4,33833,33833,73249,0.445471,0.0424158,0.0688,0.040448,0.133936,0.051248,0.131952
poli_large,15575,15575,33074,0.25928,0.0329916,0.044336,0.0368161,0.177648,0.054256,0.17608
G1,800,800,38352,0.119568,0.0710875,0.029456,0.0357121,0.0603841,0.044528,0.060208
G10,800,800,38352,0.12193599999999999,0.0730875,0.02936,0.0381921,0.0663201,0.045312,0.062384
G11,800,800,3200,0.125424,0.0269277,0.028256,0.0377761,0.028496,0.045408,0.026736
G12,800,800,3200,0.11988800000000001,0.0269918,0.03016,0.035152,0.028096,0.044672,0.026928
G13,800,800,3200,0.126288,0.0272478,0.028256,0.0343041,0.02832,0.044272,0.026752
G14,800,800,9388,0.120448,0.0932632,0.029104,0.034176,0.0692321,0.04512,0.069168
G15,800,800,9322,0.121264,0.101023,0.02848,0.034688,0.0752001,0.04568,0.075696
G16,800,800,9344,0.11984,0.0945273,0.028464,0.0336641,0.071536,0.045088,0.0688
G17,800,800,9334,0.12060799999999999,0.100751,0.028896,0.0344641,0.0744961,0.045264,0.07384
G18,800,800,9388,0.121744,0.0926073,0.028208,0.0369601,0.0698082,0.045056,0.06832
G19,800,800,9322,0.122176,0.105871,0.02888,0.0350881,0.0757441,0.045024,0.075984
G2,800,800,38352,0.12931199999999998,0.0714554,0.029152,0.034976,0.0607679,0.04528,0.06064
G20,800,800,9344,0.11870399999999999,0.0933112,0.031424,0.034656,0.07168,0.044832,0.069824
G21,800,800,9334,0.126032,0.0991672,0.028608,0.0371841,0.0753442,0.044688,0.074784
G22,2000,2000,39980,0.139232,0.0479195,0.029232,0.0348801,0.04056,0.045376,0.041232
G23,2000,2000,39980,0.12832,0.0454875,0.029168,0.0350721,0.04016,0.045712,0.040384
G24,2000,2000,39980,0.137232,0.0466555,0.028992,0.0355842,0.0403199,0.045312,0.04112
G25,2000,2000,39980,0.128704,0.0469914,0.02912,0.034976,0.0406881,0.045424,0.041296
G26,2000,2000,39980,0.128608,0.0471516,0.0296,0.0348961,0.041744,0.045136,0.042304
G27,2000,2000,39980,0.127888,0.0501115,0.030048,0.0348801,0.0411359,0.045248,0.040864
G28,2000,2000,39980,0.138816,0.0447518,0.02912,0.034688,0.0398719,0.047296,0.040128
G29,2000,2000,39980,0.12992,0.047264,0.029136,0.0350561,0.040928,0.04528,0.041728
G3,800,800,38352,0.121536,0.0722714,0.029296,0.0350881,0.061616,0.046624,0.062816
G30,2000,2000,39980,0.139552,0.0479996,0.02928,0.034976,0.040624,0.04544,0.042256
G31,2000,2000,39980,0.12904000000000002,0.0476635,0.02912,0.0346402,0.0464481,0.045344,0.042
G32,2000,2000,8000,0.13297599999999998,0.0267997,0.028944,0.034784,0.030528,0.044448,0.029536
G33,2000,2000,8000,0.126496,0.0272157,0.028912,0.0345601,0.028192,0.044512,0.029856
G34,2000,2000,8000,0.129472,0.0301758,0.029184,0.034704,0.02832,0.04736,0.026848
G35,2000,2000,23556,0.130784,0.144894,0.029376,0.0352961,0.109584,0.04528,0.109744
G36,2000,2000,23532,0.13016,0.183454,0.028864,0.034768,0.132368,0.04512,0.13176
G37,2000,2000,23570,0.130976,0.167791,0.028864,0.035344,0.122128,0.045664,0.118736
G38,2000,2000,23558,0.131856,0.154975,0.02928,0.0353761,0.113584,0.04616,0.113296
G39,2000,2000,23556,0.132448,0.149247,0.028896,0.035264,0.111616,0.044112,0.1088
G4,800,800,38352,0.129952,0.0764635,0.02928,0.0353281,0.0607679,0.04536,0.059984
G40,2000,2000,23532,0.132288,0.186351,0.028736,0.0350081,0.131952,0.046496,0.132719
G41,2000,2000,23570,0.13059199999999999,0.170879,0.02904,0.035184,0.121152,0.04536,0.122304
G42,2000,2000,23558,0.131296,0.156799,0.029152,0.0385121,0.112416,0.045888,0.114912
G43,1000,1000,19980,0.123664,0.0459995,0.028592,0.0369281,0.040752,0.046208,0.039184
G44,1000,1000,19980,0.122864,0.0457279,0.028912,0.034032,0.039344,0.045792,0.041888
G45,1000,1000,19980,0.12340799999999999,0.0452798,0.028608,0.03376,0.039504,0.046576,0.040224
G46,1000,1000,19980,0.121312,0.044304,0.030304,0.0333921,0.039184,0.045808,0.039552
G47,1000,1000,19980,0.127248,0.0447675,0.028864,0.0339041,0.03968,0.044992,0.040128
G48,3000,3000,12000,0.143072,0.0269917,0.02912,0.034144,0.028528,0.045136,0.027056
G49,3000,3000,12000,0.135776,0.0268637,0.029024,0.0342081,0.0284161,0.045872,0.026944
G5,800,800,38352,0.127201,0.0736156,0.029488,0.034944,0.062592,0.044896,0.06264
G50,3000,3000,12000,0.135776,0.0268959,0.030128,0.034896,0.028304,0.04536,0.026448
G51,1000,1000,11818,0.122112,0.109583,0.028416,0.0348481,0.0808957,0.045744,0.081472
G52,1000,1000,11832,0.126224,0.114063,0.028352,0.0344321,0.0841441,0.046464,0.081888
G53,1000,1000,11828,0.122944,0.101663,0.0284,0.034288,0.0749281,0.045264,0.07592
G54,1000,1000,11832,0.129744,0.102239,0.028384,0.034304,0.0757595,0.045568,0.075696
G55,5000,5000,24996,0.15182400000000001,0.0294877,0.029968,0.0345281,0.028464,0.046112,0.027552
G56,5000,5000,24996,0.152672,0.0299038,0.03016,0.03472,0.028448,0.046128,0.02816
G57,5000,5000,20000,0.156912,0.0270237,0.029952,0.034752,0.028848,0.045632,0.026112
G58,5000,5000,59140,0.165153,0.303438,0.030704,0.0377761,0.234609,0.046256,0.231328
G59,5000,5000,59140,0.15828799999999998,0.305134,0.036976,0.0378241,0.235456,0.04592,0.238064
G6,800,800,38352,0.12040000000000001,0.0712954,0.029424,0.0352,0.0611681,0.045968,0.060816
G60,7000,7000,34296,0.169136,0.0296957,0.03264,0.035808,0.029888,0.046928,0.029136
G61,7000,7000,34296,0.16848000000000002,0.0300157,0.032592,0.035648,0.029664,0.0476,0.028848
G62,7000,7000,28000,0.165728,0.0273279,0.032528,0.0338401,0.027328,0.04504,0.026928
G63,7000,7000,82918,0.177296,0.324366,0.033584,0.040464,0.262688,0.045696,0.258144
G64,7000,7000,82918,0.178337,0.331597,0.033408,0.04008,0.254208,0.045872,0.268576
G65,8000,8000,32000,0.172016,0.0275837,0.034128,0.0348481,0.028448,0.0444,0.031856
G66,9000,9000,36000,0.185073,0.02776,0.035504,0.035408,0.029392,0.044016,0.030496
G67,10000,10000,40000,0.190704,0.0285757,0.036944,0.03528,0.029392,0.043904,0.028352
G7,800,800,38352,0.120592,0.071487,0.029488,0.0346881,0.0610081,0.045424,0.061264
G8,800,800,38352,0.127264,0.0729117,0.032144,0.035696,0.061664,0.046464,0.061328
G9,800,800,38352,0.1276,0.071695,0.028816,0.0355201,0.0607681,0.044496,0.0604
TEM152078,152078,152078,6459326,1.604025,1.03402,0.235297,0.418241,0.413585,0.104193,0.415841
TEM152078_M,152078,152078,6459330,1.5846850000000001,1.0329,0.235233,0.420145,0.418368,0.104368,0.419057
TEM181302,181302,181302,7839010,1.886713,1.35007,0.274801,0.516865,0.490161,0.130241,0.490448
TEM181302_M,181302,181302,7839012,1.870498,1.3429,0.275328,0.512337,0.499905,0.119904,0.487377
TEM27623,27623,27623,439469,0.34203300000000003,0.0649915,0.061568,0.0558081,0.052128,0.051856,0.050608
TEM27623_M,27623,27623,439469,0.340337,0.0647193,0.061632,0.0555681,0.0531839,0.051888,0.050032
gupta1,31802,31802,2164210,0.464704,5.29834,0.144129,0.371217,3.8151,0.075024,3.862552
gupta2,62064,62064,4248286,0.794654,5.5696,0.197857,0.631169,4.04543,0.092496,4.038967
gupta3,16783,16783,9323427,0.455808,11.4911,0.362993,1.61616,10.2312,0.127936,9.718678
add20,2395,2395,17319,0.131408,0.088639,0.02896,0.0344,0.0689441,0.046176,0.068928
add32,4960,4960,23884,0.15184,0.0399358,0.029984,0.0349281,0.03336,0.045808,0.03328
bcircuit,68902,68902,375558,0.642783,0.0507355,0.116336,0.05048,0.050256,0.049168,0.0496
hcircuit,105676,105676,513072,1.048241,0.644971,0.166257,0.0580961,0.447297,0.051616,0.437216
memplus,17758,17758,126150,0.274096,0.324686,0.049664,0.0452641,0.24464,0.047376,0.245936
scircuit,170998,170998,958936,1.740025,0.209134,0.255313,0.0801282,0.175568,0.061888,0.175408
Hamrle1,32,32,98,0.11801600000000001,0.0253918,0.021632,0.02928,0.026752,0.043856,0.02512
Hamrle2,5952,5952,22162,0.167553,0.0276158,0.031328,0.0349762,0.028064,0.045808,0.028384
Hamrle3,1447360,1447360,5514242,11.43405,0.319854,2.046424,0.247745,0.148576,0.13816,0.149936
Hardesty1,938905,938905,12143314,7.822708,1.52101,1.366022,0.494609,0.593649,0.166049,0.600176
1138_bus,1138,1138,4054,0.123584,0.0285598,0.028224,0.034576,0.02832,0.0468,0.027184
494_bus,494,494,1666,0.115648,0.0267998,0.027777,0.034496,0.028688,0.044912,0.02672
662_bus,662,662,2474,0.120912,0.0301757,0.030896,0.033408,0.028544,0.047376,0.026992
685_bus,685,685,3249,0.129152,0.028512,0.028144,0.0342241,0.02848,0.045152,0.027376
arc130,130,130,1282,0.124032,0.0780634,0.027232,0.0337441,0.056208,0.048416,0.056912
ash292,292,292,2208,0.116512,0.0282719,0.027984,0.0337761,0.028176,0.045616,0.027504
ash85,85,85,523,0.111312,0.0252478,0.025648,0.031552,0.027248,0.04576,0.025664
bcspwr01,39,39,131,0.108464,0.0255358,0.021952,0.02936,0.026784,0.043072,0.024992
bcspwr02,49,49,167,0.108736,0.0252958,0.022368,0.0319841,0.026336,0.043824,0.025184
bcspwr03,118,118,476,0.11003199999999999,0.0254079,0.026688,0.0318081,0.03,0.045664,0.024992
bcspwr04,274,274,1612,0.120864,0.0296957,0.029936,0.0339361,0.027936,0.045792,0.026592
bcspwr05,443,443,1623,0.125024,0.0274077,0.02768,0.0330081,0.028032,0.044736,0.026704
bcspwr06,1454,1454,5300,0.123536,0.028848,0.031296,0.03424,0.02848,0.045696,0.027488
bcspwr07,1612,1612,5824,0.12423999999999999,0.0278398,0.02864,0.034624,0.028496,0.045616,0.026928
bcspwr08,1624,1624,6050,0.134304,0.0278878,0.028576,0.0368801,0.034576,0.046288,0.026928
bcspwr09,1723,1723,6511,0.12468800000000001,0.0306718,0.028816,0.0342561,0.028288,0.045088,0.027024
bcspwr10,5300,5300,21842,0.153903,0.0303837,0.030624,0.034912,0.0292,0.045856,0.027968
bcsstk01,48,48,400,0.11008000000000001,0.0254878,0.022576,0.0308001,0.027328,0.045312,0.025248
bcsstk02,66,66,4356,0.115024,0.0766556,0.025584,0.0333761,0.048512,0.046112,0.049392
bcsstk03,112,112,640,0.12099199999999999,0.0250557,0.027104,0.0336641,0.027856,0.047296,0.026048
bcsstk04,132,132,3648,0.115632,0.0546397,0.028672,0.0329121,0.047152,0.045568,0.045904
bcsstk05,153,153,2423,0.1196,0.0389438,0.028624,0.033424,0.030176,0.045712,0.030912
bcsstk06,420,420,7860,0.11768,0.0427358,0.028544,0.033184,0.035536,0.046128,0.036272
bcsstk07,420,420,7860,0.117536,0.0452157,0.02864,0.033456,0.036208,0.046112,0.035968
bcsstk08,1074,1074,12960,0.12392,0.166575,0.028768,0.035136,0.111632,0.046064,0.110416
bcsstk09,1083,1083,18437,0.12584,0.0423197,0.02888,0.033376,0.035072,0.044384,0.034432
bcsstk10,1086,1086,22070,0.116576,0.0440637,0.029088,0.0362241,0.03832,0.0432,0.036224
bcsstk11,1473,1473,34241,0.133296,0.0483517,0.029648,0.0340481,0.039056,0.04688,0.039136
bcsstk12,1473,1473,34241,0.125488,0.0483198,0.029344,0.034848,0.0392319,0.045904,0.041536
bcsstk13,2003,2003,83883,0.129888,0.0936954,0.030144,0.0388321,0.074496,0.045456,0.075328
bcsstk14,1806,1806,63454,0.12648,0.0610074,0.029728,0.0365601,0.049472,0.044688,0.049952
bcsstk15,3948,3948,117816,0.145936,0.0537918,0.030336,0.0406721,0.045904,0.046144,0.045744
bcsstk16,4884,4884,290378,0.167328,0.0925593,0.0348,0.0534719,0.0701921,0.04688,0.071088
bcsstk17,10974,10974,428650,0.223936,0.117487,0.040464,0.0599361,0.0869917,0.048576,0.084608
bcsstk18,11948,11948,149090,0.207376,0.0499677,0.041632,0.041024,0.043616,0.047696,0.042544
bcsstk19,817,817,6853,0.12057599999999999,0.0290719,0.028,0.0342719,0.0284,0.046992,0.028016
bcsstk20,485,485,3135,0.116464,0.0279357,0.029808,0.0336001,0.028736,0.045504,0.026864
bcsstk21,3600,3600,26600,0.14019199999999998,0.0276798,0.029136,0.038592,0.028608,0.045152,0.02712
bcsstk22,138,138,696,0.109696,0.0253278,0.027296,0.0327999,0.027824,0.045152,0.026112
bcsstk23,3134,3134,45178,0.138432,0.0450397,0.02904,0.034464,0.036624,0.045616,0.037216
bcsstk24,3562,3562,159910,0.14521599999999998,0.0727353,0.031264,0.0431841,0.056704,0.046768,0.057728
bcsstk25,15439,15439,252241,0.238448,0.0587674,0.044912,0.0472,0.047632,0.049264,0.048
bcsstk26,1922,1922,30336,0.12964799999999999,0.0431836,0.029168,0.033776,0.036256,0.047168,0.035968
bcsstk27,1224,1224,56126,0.12337599999999999,0.0668636,0.029616,0.036176,0.0508639,0.044896,0.049824
bcsstk28,4410,4410,219024,0.15340800000000002,0.100511,0.034512,0.0468001,0.0715521,0.046288,0.070112
bcsstk29,13992,13992,619488,0.239456,0.0907354,0.046112,0.0745122,0.065856,0.05128,0.065104
bcsstk30,28924,28924,2043492,0.451953,0.301438,0.086336,0.166448,0.182048,0.064208,0.180816
bcsstk31,35588,35588,1181416,0.463409,0.159631,0.073248,0.106,0.125664,0.05368,0.127888
bcsstk32,44609,44609,2014701,0.587008,0.274334,0.08816,0.155536,0.206976,0.077376,0.22144
bcsstk33,8738,8738,591904,0.20947200000000002,0.109391,0.044256,0.073808,0.0817281,0.05016,0.083104
bcsstm01,48,48,48,0.111552,0.0249919,0.022336,0.02808,0.02624,0.042016,0.02544
bcsstm02,66,66,66,0.115456,0.0254558,0.023616,0.0292,0.027184,0.042496,0.025232
bcsstm03,112,112,112,0.10744000000000001,0.0253759,0.02656,0.030448,0.026368,0.043712,0.025264
bcsstm04,132,132,132,0.105728,0.0253119,0.02648,0.03056,0.02672,0.04128,0.025216
bcsstm05,153,153,153,0.10555199999999999,0.0257758,0.026592,0.0300961,0.027072,0.041184,0.02536
bcsstm06,420,420,420,0.116096,0.0258398,0.027504,0.03376,0.027584,0.043552,0.026896
bcsstm07,420,420,7252,0.11760000000000001,0.0424157,0.02864,0.033152,0.0344801,0.045968,0.03632
bcsstm08,1074,1074,1074,0.121152,0.0261119,0.027392,0.0364321,0.027296,0.045376,0.026384
bcsstm09,1083,1083,1083,0.119936,0.027408,0.027312,0.034368,0.027456,0.044752,0.025616
bcsstm10,1086,1086,22092,0.12279999999999999,0.0426237,0.028768,0.0330561,0.035648,0.045824,0.035904
bcsstm11,1473,1473,1473,0.12443200000000001,0.0266719,0.028064,0.03512,0.027712,0.045232,0.025888
bcsstm12,1473,1473,19659,0.126896,0.0367837,0.02888,0.03288,0.030672,0.047216,0.030672
bcsstm13,2003,2003,21943,0.133072,0.0646875,0.029616,0.0348799,0.0519521,0.047856,0.053184
bcsstm19,817,817,817,0.123024,0.0264478,0.02784,0.036256,0.027504,0.048864,0.02624
bcsstm20,485,485,485,0.116192,0.0266398,0.033376,0.033104,0.027632,0.044224,0.025392
bcsstm21,3600,3600,3600,0.145328,0.0268959,0.02888,0.0364001,0.027952,0.04664,0.026976
bcsstm22,138,138,138,0.10659199999999999,0.025376,0.026464,0.029552,0.026672,0.04176,0.02496
bcsstm23,3134,3134,3134,0.141936,0.0266398,0.028704,0.0363521,0.028016,0.04672,0.026928
bcsstm24,3562,3562,3562,0.141872,0.0268478,0.030416,0.0359202,0.02864,0.04632,0.026912
bcsstm25,15439,15439,15439,0.23025600000000002,0.0287038,0.04416,0.0363521,0.0337759,0.0468,0.028704
bcsstm26,1922,1922,1922,0.131536,0.0271678,0.028944,0.0361601,0.028448,0.048912,0.027168
bcsstm27,1224,1224,56126,0.123536,0.0673117,0.029488,0.0365922,0.050736,0.044688,0.050848
blckhole,2132,2132,14872,0.12992,0.0316639,0.029504,0.033696,0.028832,0.045728,0.028576
bp_0,822,822,3276,0.121136,0.0314717,0.02816,0.034768,0.0863521,0.046688,0.08712
bp_1000,822,822,4661,0.124448,0.0331038,0.028624,0.033904,0.0989761,0.04688,0.100128
bp_1200,822,822,4726,0.130816,0.0323037,0.028288,0.0343362,0.100832,0.050944,0.100272
bp_1400,822,822,4790,0.122816,0.0339039,0.028352,0.03432,0.100816,0.050304,0.103264
bp_1600,822,822,4841,0.124288,0.0320157,0.028336,0.03392,0.0980481,0.050608,0.098736
bp_200,822,822,3802,0.12904,0.0321438,0.030432,0.034816,0.0939356,0.04568,0.091424
bp_400,822,822,4028,0.12235199999999999,0.0317599,0.028112,0.0345601,0.0957921,0.04648,0.096432
bp_600,822,822,4172,0.12384,0.0325115,0.028208,0.0345601,0.0966556,0.049696,0.096672
bp_800,822,822,4534,0.12118399999999999,0.0331359,0.028896,0.035488,0.105312,0.046784,0.098512
can_1054,1054,1054,12196,0.12232,0.0419998,0.028464,0.033648,0.0360159,0.0456,0.03568
can_1072,1072,1072,12444,0.130016,0.0428477,0.02768,0.0337921,0.0356479,0.045632,0.036336
can_144,144,144,1296,0.12072,0.0279999,0.02736,0.033856,0.02736,0.04512,0.029328
can_161,161,161,1377,0.11032,0.0279519,0.027312,0.033152,0.02792,0.04544,0.026208
can_187,187,187,1491,0.110848,0.0263359,0.0272,0.0340321,0.027504,0.045616,0.026384
can_229,229,229,1777,0.113216,0.0291997,0.02784,0.032512,0.02792,0.04592,0.02952
can_24,24,24,160,0.107984,0.0251837,0.021232,0.029264,0.026464,0.043264,0.029008
can_256,256,256,2916,0.112576,0.0644475,0.028336,0.0337121,0.0456159,0.047776,0.046992
can_268,268,268,3082,0.116048,0.03984,0.027776,0.0341921,0.033808,0.04592,0.034272
can_292,292,292,2540,0.11518400000000001,0.0400958,0.02784,0.032752,0.034416,0.04576,0.034768
can_445,445,445,3809,0.123328,0.0283839,0.028368,0.033536,0.028176,0.045632,0.02752
can_61,61,61,557,0.120704,0.0316478,0.024336,0.031632,0.030432,0.045584,0.027952
can_62,62,62,218,0.108512,0.0258398,0.023584,0.030048,0.0264,0.044352,0.025232
can_634,634,634,7228,0.125744,0.0364477,0.028208,0.033376,0.032112,0.045744,0.032304
can_715,715,715,6665,0.12192,0.070031,0.0284,0.0334721,0.0516001,0.047104,0.05088
can_73,73,73,377,0.109104,0.0251679,0.024432,0.030976,0.02704,0.04496,0.025072
can_838,838,838,10010,0.129696,0.0427998,0.028128,0.0338401,0.04016,0.04616,0.037024
can_96,96,96,768,0.112208,0.0251518,0.026784,0.0324321,0.027488,0.046432,0.026752
cegb2802,2802,2802,277362,0.147568,0.157519,0.034096,0.0528001,0.113392,0.047872,0.111872
cegb2919,2919,2919,321543,0.150752,0.213966,0.035584,0.0555521,0.15888,0.046912,0.156863
cegb3024,3024,3024,79848,0.138832,0.0634559,0.029648,0.037744,0.04872,0.046336,0.049392
cegb3306,3306,3306,74916,0.15328,0.0628155,0.029424,0.0374081,0.0473441,0.04544,0.050352
curtis54,54,54,291,0.10988800000000001,0.02808,0.023616,0.0328641,0.028096,0.045344,0.02528
dwt_1005,1005,1005,8621,0.128608,0.0341438,0.028608,0.0336,0.030272,0.044944,0.031152
dwt_1007,1007,1007,8575,0.127168,0.0308158,0.028112,0.0338721,0.028128,0.04552,0.027008
dwt_1242,1242,1242,10426,0.122928,0.0279519,0.028496,0.033184,0.028288,0.045152,0.027264
dwt_162,162,162,1182,0.10996800000000001,0.0259518,0.02744,0.032672,0.02768,0.044672,0.025776
dwt_193,193,193,3493,0.11263999999999999,0.0411037,0.028016,0.033152,0.03576,0.046688,0.036544
dwt_198,198,198,1392,0.111792,0.0270558,0.027456,0.033232,0.027392,0.046656,0.02608
dwt_209,209,209,1743,0.11238400000000001,0.0292319,0.03304,0.033264,0.02792,0.046176,0.027008
dwt_221,221,221,1629,0.118688,0.0273118,0.027616,0.031728,0.027904,0.046096,0.026176
dwt_234,234,234,834,0.113104,0.0257438,0.027744,0.033504,0.027888,0.047056,0.025696
dwt_245,245,245,1461,0.11110400000000001,0.0280478,0.027328,0.03312,0.027728,0.044928,0.025792
dwt_2680,2680,2680,25026,0.13352,0.0308477,0.02888,0.033664,0.028928,0.045088,0.028096
dwt_307,307,307,2523,0.116656,0.0272158,0.028304,0.035408,0.02816,0.046832,0.02704
dwt_310,310,310,2448,0.124304,0.0275359,0.028272,0.0328,0.026944,0.045584,0.027264
dwt_346,346,346,3226,0.11976,0.0352478,0.028,0.0329761,0.0288,0.045312,0.028672
dwt_361,361,361,2953,0.118384,0.0272958,0.028256,0.0346881,0.02808,0.046624,0.027168
dwt_419,419,419,3563,0.1256,0.0289278,0.028352,0.033632,0.028432,0.046624,0.0268
dwt_492,492,492,3156,0.11676800000000001,0.0277599,0.027984,0.033936,0.02824,0.044928,0.027456
dwt_503,503,503,6027,0.118416,0.0363359,0.0284,0.033328,0.030992,0.04568,0.031648
dwt_512,512,512,3502,0.121872,0.0299839,0.027888,0.0336322,0.028432,0.04536,0.0304
dwt_59,59,59,267,0.110176,0.0254558,0.023328,0.029088,0.026528,0.045072,0.024864
dwt_592,592,592,5104,0.122112,0.0294076,0.028192,0.034144,0.027984,0.045904,0.027696
dwt_607,607,607,5131,0.12246399999999999,0.0287358,0.027936,0.033392,0.028368,0.045232,0.02704
dwt_66,66,66,320,0.10864000000000001,0.0250398,0.023888,0.0307361,0.026928,0.044496,0.025216
dwt_72,72,72,222,0.109856,0.02504,0.024016,0.0320801,0.026496,0.043376,0.024864
dwt_758,758,758,5994,0.12027199999999999,0.0274238,0.030176,0.033488,0.028608,0.045824,0.027008
dwt_869,869,869,7285,0.120416,0.0282718,0.028016,0.033344,0.028464,0.045232,0.026992
dwt_87,87,87,541,0.1124,0.0264798,0.025808,0.032128,0.027248,0.047632,0.026112
dwt_878,878,878,7448,0.12000000000000001,0.0272959,0.028224,0.032752,0.030704,0.045504,0.026592
dwt_918,918,918,7384,0.119392,0.0286557,0.028224,0.0344321,0.028816,0.045408,0.027008
dwt_992,992,992,16744,0.121936,0.0336478,0.028656,0.033664,0.030704,0.045472,0.031008
eris1176,1176,1176,18552,0.125888,0.0942874,0.029056,0.0346241,0.0644,0.048048,0.06744
fs_183_1,183,183,1069,0.11102400000000001,0.0649914,0.027024,0.03224,0.041104,0.046592,0.041552
fs_183_3,183,183,1069,0.111984,0.0648156,0.026624,0.0328,0.0416961,0.046704,0.041936
fs_183_4,183,183,1069,0.113168,0.0641277,0.026656,0.031984,0.041856,0.047264,0.041552
fs_183_6,183,183,1069,0.120928,0.0665755,0.027264,0.032688,0.041888,0.046944,0.041232
fs_541_1,541,541,4285,0.116752,0.246015,0.028096,0.0347841,0.028352,0.045008,0.027008
fs_541_2,541,541,4285,0.117088,0.244127,0.03096,0.032912,0.028336,0.04488,0.027136
fs_541_3,541,541,4285,0.121376,0.237183,0.02816,0.033392,0.028416,0.045072,0.027584
fs_541_4,541,541,4285,0.11751999999999999,0.237758,0.028096,0.0328161,0.028096,0.044576,0.027152
fs_680_1,680,680,2646,0.124528,0.0288157,0.028304,0.034272,0.028544,0.046064,0.027616
fs_680_2,680,680,2646,0.120016,0.0281438,0.028336,0.034096,0.02984,0.04624,0.026784
fs_680_3,680,680,2646,0.12152,0.0280159,0.02832,0.0356641,0.028608,0.0456,0.026896
fs_760_1,760,760,5976,0.118832,0.0329437,0.02784,0.033328,0.031184,0.045936,0.034224
fs_760_2,760,760,5976,0.118368,0.0339678,0.02816,0.03696,0.030192,0.045696,0.030976
fs_760_3,760,760,5976,0.11843100000000001,0.0339518,0.028064,0.0331041,0.033728,0.045936,0.0304
gemat11,4929,4929,33185,0.1524,0.0370235,0.030064,0.0381441,0.031712,0.046256,0.031952
gemat12,4929,4929,33111,0.151408,0.0367038,0.029984,0.034752,0.036208,0.046016,0.035616
gent113,113,113,655,0.119424,0.0322719,0.027504,0.0357281,0.027424,0.046944,0.028576
gre_1107,1107,1107,5664,0.122368,0.0272318,0.028256,0.03416,0.02832,0.046272,0.026928
gre_115,115,115,421,0.109232,0.0251998,0.027008,0.0316321,0.026832,0.044544,0.025536
gre_185,185,185,1005,0.12176000000000001,0.025632,0.027808,0.033536,0.03096,0.047072,0.026976
gre_216a,216,216,876,0.120336,0.02544,0.027712,0.0339041,0.027808,0.046176,0.0264
gre_216b,216,216,876,0.112816,0.0255519,0.02816,0.03296,0.02776,0.046608,0.026544
gre_343,343,343,1435,0.116448,0.0257919,0.02728,0.034544,0.027344,0.04592,0.026352
gre_512,512,512,2192,0.11641599999999999,0.0270718,0.027952,0.0342081,0.028016,0.04448,0.026976
gr_30_30,900,900,7744,0.12088,0.027024,0.028768,0.034,0.028064,0.04592,0.026768
hor_131,434,434,4710,0.116736,0.0419038,0.028192,0.03336,0.036256,0.04576,0.038992
ibm32,32,32,126,0.10619200000000001,0.0251998,0.021568,0.030096,0.026752,0.04248,0.025984
impcol_a,207,207,572,0.11055999999999999,0.0252158,0.027024,0.033136,0.027488,0.044608,0.02616
impcol_b,59,59,312,0.117456,0.0288959,0.023168,0.032304,0.02648,0.045232,0.02488
impcol_c,137,137,411,0.108048,0.0249919,0.02664,0.0325921,0.026688,0.043344,0.025616
impcol_d,425,425,1339,0.118112,0.0260959,0.02728,0.035408,0.027408,0.045264,0.0268
impcol_e,225,225,1308,0.120224,0.0343998,0.027232,0.034432,0.02752,0.045472,0.02608
jagmesh1,936,936,6264,0.126544,0.0272158,0.028,0.033504,0.031568,0.04496,0.0272
jagmesh2,1009,1009,6865,0.124,0.0268799,0.028288,0.0336801,0.028448,0.047264,0.028624
jagmesh3,1089,1089,7361,0.125216,0.027232,0.035632,0.0331361,0.02864,0.044992,0.026912
jagmesh4,1440,1440,9504,0.12376000000000001,0.0269598,0.0288,0.033168,0.028672,0.04512,0.02696
jagmesh5,1180,1180,7750,0.126448,0.0264798,0.028192,0.034096,0.028224,0.045328,0.027008
jagmesh6,1377,1377,8993,0.127296,0.0270078,0.028832,0.033536,0.028144,0.047392,0.027056
jagmesh7,1138,1138,7450,0.12008,0.027008,0.028384,0.0342721,0.028176,0.044672,0.027024
jagmesh8,1141,1141,7465,0.121408,0.0267678,0.028176,0.0331521,0.027984,0.04504,0.028832
jagmesh9,1349,1349,9101,0.12731199999999998,0.0268798,0.028784,0.0361761,0.02832,0.046624,0.029536
jgl009,9,9,50,0.108544,0.0255519,0.021152,0.0297281,0.0268,0.042816,0.0252
jgl011,11,11,76,0.10991999999999999,0.0251838,0.021312,0.0280321,0.026304,0.042384,0.025104
jpwh_991,991,991,6027,0.12091199999999999,0.0296157,0.028272,0.03424,0.028528,0.046368,0.027552
lap_25,25,25,169,0.119552,0.0249759,0.021072,0.02968,0.02648,0.045264,0.024896
lnsp3937,3937,3937,25407,0.148737,0.0297759,0.02904,0.034128,0.028256,0.04656,0.027152
lnsp_131,131,131,536,0.110128,0.0254239,0.027024,0.0321441,0.026672,0.044256,0.025856
lnsp_511,511,511,2796,0.118192,0.0284799,0.02824,0.0337121,0.028528,0.04632,0.027376
lns_131,131,131,536,0.108608,0.0263518,0.026656,0.033312,0.02712,0.043904,0.025744
lns_3937,3937,3937,25407,0.145392,0.0295199,0.029088,0.034608,0.02864,0.046496,0.027856
lns_511,511,511,2796,0.118128,0.0282238,0.027904,0.033952,0.02832,0.045696,0.028944
lock1074,1074,1074,51588,0.123392,0.085647,0.031152,0.035744,0.0621759,0.045872,0.060832
lock2232,2232,2232,80352,0.13841599999999998,0.0604318,0.029376,0.041104,0.04608,0.046,0.046304
lock3491,3491,3491,160444,0.15456,0.0902236,0.032976,0.0433279,0.069072,0.04752,0.070032
lock_700,700,700,22175,0.121056,0.0676315,0.028768,0.034416,0.05368,0.046176,0.053888
lshp1009,1009,1009,6865,0.131696,0.0287678,0.0284,0.033584,0.028432,0.047808,0.027216
lshp1270,1270,1270,8668,0.13003199999999998,0.0271037,0.028608,0.03344,0.02816,0.045568,0.026704
lshp1561,1561,1561,10681,0.133504,0.0270878,0.029792,0.0334721,0.028144,0.045056,0.027056
lshp1882,1882,1882,12904,0.134368,0.028352,0.028816,0.033616,0.02848,0.045568,0.027184
lshp2233,2233,2233,15337,0.132624,0.0272158,0.02904,0.0338721,0.028224,0.04472,0.026816
lshp2614,2614,2614,17980,0.140272,0.0269759,0.029232,0.0339202,0.027984,0.046016,0.026928
lshp3025,3025,3025,20833,0.137168,0.0269758,0.028944,0.0340161,0.028512,0.046224,0.030576
lshp3466,3466,3466,23896,0.14272,0.0267839,0.029008,0.033872,0.028208,0.04496,0.026544
lshp_265,265,265,1753,0.117456,0.0263358,0.027952,0.033616,0.027616,0.047216,0.02728
lshp_406,406,406,2716,0.122224,0.0270876,0.028336,0.0334079,0.028432,0.046256,0.027728
lshp_577,577,577,3889,0.11956800000000001,0.0276319,0.028512,0.034448,0.02824,0.04696,0.027424
lshp_778,778,778,5272,0.11807999999999999,0.0268318,0.02832,0.033632,0.028656,0.045216,0.02728
lund_a,147,147,2449,0.109984,0.0404478,0.028496,0.0329121,0.032224,0.045552,0.032592
lund_b,147,147,2441,0.110928,0.0389276,0.028096,0.0332161,0.032656,0.045792,0.032288
mahindas,1258,1258,7682,0.13916800000000001,0.118447,0.032128,0.0352961,0.041424,0.0484,0.043024
man_5976,5976,5976,225046,0.16467199999999999,0.0665917,0.033728,0.0469121,0.0540801,0.046416,0.05496
mbeacxc,496,496,49920,0.121488,0.174895,0.03232,0.0393761,0.253904,0.044864,0.254256
mbeaflw,496,496,49920,0.12124800000000001,0.174063,0.03256,0.03912,0.255345,0.04488,0.262928
mbeause,496,496,41063,0.12121599999999999,0.149775,0.03216,0.0392161,0.245456,0.044416,0.2464
mcca,180,180,2659,0.117456,0.0490877,0.028288,0.033248,0.0470719,0.046688,0.051376
mcfe,765,765,24382,0.11888,0.0879355,0.029056,0.035808,0.0634561,0.044336,0.062544
nnc1374,1374,1374,8606,0.123968,0.030768,0.028816,0.0352321,0.028448,0.04576,0.027312
nnc261,261,261,1500,0.122,0.0283039,0.027408,0.0348321,0.02824,0.045632,0.026592
nnc666,666,666,4044,0.120704,0.0300638,0.02808,0.0337441,0.028192,0.046896,0.027648
nos1,237,237,1017,0.125056,0.025888,0.028272,0.0338561,0.027872,0.048496,0.026928
nos2,957,957,4137,0.11979200000000001,0.0270719,0.0284,0.034544,0.028192,0.044592,0.02672
nos3,960,960,15844,0.12273600000000001,0.03576,0.0316,0.032896,0.032016,0.04576,0.031104
nos4,100,100,594,0.110544,0.0254238,0.026384,0.0339681,0.027472,0.046192,0.026304
nos5,468,468,5172,0.125408,0.0329118,0.028176,0.0329281,0.030048,0.045216,0.030304
nos6,675,675,3255,0.11864,0.0266078,0.028256,0.034224,0.0317441,0.045152,0.030304
nos7,729,729,4617,0.11979200000000001,0.0305278,0.028304,0.034128,0.028336,0.046384,0.02704
orani678,2529,2529,90158,0.14848,0.742684,0.037488,0.0458401,0.460401,0.050272,0.465231
orsirr_1,1030,1030,6858,0.123392,0.0287679,0.028576,0.0336,0.02832,0.04736,0.026752
orsirr_2,886,886,5970,0.12104000000000001,0.0289438,0.028592,0.0348961,0.028672,0.04656,0.02672
orsreg_1,2205,2205,14133,0.12896000000000002,0.0270879,0.029168,0.033632,0.028704,0.04496,0.027312
plat1919,1919,1919,32399,0.138272,0.0356958,0.029216,0.033728,0.032848,0.045728,0.03336
plat362,362,362,5786,0.115088,0.034672,0.02848,0.0335201,0.031472,0.044992,0.03208
plsk1919,1919,1919,4831,0.126112,0.0272479,0.032128,0.035152,0.028256,0.04552,0.027808
plskz362,362,362,880,0.119312,0.0262559,0.027712,0.033824,0.0279361,0.047696,0.02864
pores_1,30,30,180,0.10768,0.0277277,0.021264,0.029136,0.026432,0.044336,0.025296
pores_2,1224,1224,9613,0.12323200000000001,0.0349598,0.02824,0.033456,0.028304,0.04592,0.030336
pores_3,532,532,3474,0.11993600000000001,0.0275838,0.028048,0.03384,0.0323361,0.045232,0.02704
psmigr_1,3140,3140,543162,0.17966400000000002,1.39409,0.052192,0.09336,0.822574,0.052432,0.840913
psmigr_2,3140,3140,540022,0.180192,1.41551,0.05464,0.0954402,0.81053,0.052256,0.821345
psmigr_3,3140,3140,543162,0.179184,1.41066,0.052352,0.0931201,0.846401,0.051712,0.822401
rgg010,10,10,76,0.10553599999999999,0.025328,0.021008,0.0302401,0.0268,0.041968,0.025488
saylr1,238,238,1128,0.10958399999999999,0.0270399,0.026976,0.0333281,0.027072,0.043424,0.0256
saylr3,1000,1000,3750,0.120128,0.0268479,0.02936,0.034784,0.028224,0.0456,0.026848
saylr4,3564,3564,22316,0.141552,0.0262719,0.028896,0.034384,0.029616,0.045856,0.027008
sherman1,1000,1000,3750,0.12352,0.0265919,0.027968,0.0369441,0.028688,0.04568,0.027376
sherman2,1080,1080,23094,0.134656,0.0470237,0.02952,0.033808,0.04328,0.046368,0.042704
sherman3,5005,5005,20033,0.15260800000000002,0.0271358,0.030112,0.03776,0.028416,0.045808,0.027312
sherman4,1104,1104,3786,0.1236,0.0268798,0.0284,0.034336,0.02816,0.046128,0.026768
sherman5,3312,3312,20793,0.149376,0.0317278,0.028928,0.033824,0.030016,0.046672,0.030672
shl_0,663,663,1687,0.13056,0.0265278,0.028096,0.035296,0.12496,0.048528,0.12464
shl_200,663,663,1726,0.124512,0.0263518,0.028016,0.0352161,0.125568,0.046304,0.129008
shl_400,663,663,1712,0.129056,0.0265919,0.027712,0.035776,0.1256,0.045392,0.125424
sstmodel,3345,3345,22749,0.142897,0.0307838,0.028784,0.0336,0.0279841,0.045872,0.027968
steam1,240,240,3762,0.11182399999999999,0.0364159,0.028544,0.035104,0.030256,0.045776,0.030816
steam2,600,600,13760,0.121056,0.0450397,0.028624,0.03328,0.035856,0.045424,0.037568
steam3,80,80,928,0.112368,0.0282399,0.025424,0.033088,0.027808,0.048096,0.026912
str_0,363,363,2454,0.117472,0.0402717,0.028208,0.036272,0.034432,0.04608,0.033152
str_200,363,363,3068,0.11884800000000001,0.0377754,0.02832,0.033552,0.034032,0.04616,0.031344
str_400,363,363,3157,0.12107199999999999,0.0444638,0.028448,0.0369441,0.032864,0.04584,0.033632
str_600,363,363,3279,0.12171199999999999,0.0399839,0.028256,0.0331041,0.033568,0.04656,0.033536
watt_1,1856,1856,11360,0.126416,0.0270559,0.028848,0.0340962,0.028192,0.044784,0.027104
watt_2,1856,1856,11550,0.1324,0.0484316,0.028768,0.0340642,0.0541921,0.050368,0.053952
west0067,67,67,294,0.110336,0.0259199,0.024512,0.0294401,0.02696,0.045152,0.025472
west0132,132,132,414,0.107728,0.0282878,0.026976,0.030832,0.026496,0.043504,0.025616
west0156,156,156,371,0.11820800000000001,0.0254399,0.026656,0.031856,0.026704,0.04248,0.024928
west0167,167,167,507,0.113136,0.0280478,0.02688,0.03264,0.027152,0.044224,0.025872
west0381,381,381,2157,0.11782400000000001,0.04568,0.027808,0.033744,0.030816,0.046176,0.032144
west0479,479,479,1910,0.118832,0.0364638,0.02872,0.034048,0.028368,0.046704,0.02664
west0497,497,497,1727,0.12073600000000001,0.0459519,0.027728,0.034624,0.030144,0.04752,0.03216
west0655,655,655,2854,0.121104,0.0379039,0.028496,0.0342559,0.031152,0.04664,0.027024
west0989,989,989,3537,0.122784,0.0341118,0.02832,0.03488,0.028032,0.046368,0.026832
west1505,1505,1505,5445,0.125536,0.0343838,0.028864,0.03456,0.027008,0.046288,0.027152
west2021,2021,2021,7353,0.128128,0.0347678,0.029104,0.0344,0.0298881,0.045648,0.029296
will199,199,199,701,0.119056,0.025392,0.027344,0.031072,0.0276161,0.045152,0.025968
will57,57,57,281,0.11463999999999999,0.0250397,0.023408,0.029984,0.026768,0.044592,0.024256
young3c,841,841,3988,0.129232,0.0276958,0.028368,0.0344,0.0283359,0.045776,0.026784
zenios,2873,2873,27191,0.13833600000000001,0.0497917,0.02928,0.0347841,0.043936,0.048832,0.044736
fd12,7500,7500,28462,0.172495,0.0268799,0.035584,0.035296,0.028192,0.04832,0.027232
fd15,11532,11532,44206,0.207168,0.0293759,0.038656,0.0361281,0.029216,0.04496,0.028352
fd18,16428,16428,63406,0.236193,0.0302719,0.045616,0.0405921,0.030624,0.044848,0.029248
sinc12,7500,7500,294986,0.182801,0.0848636,0.036928,0.0550081,0.0745601,0.047456,0.071872
sinc15,11532,11532,568526,0.21699200000000002,0.108191,0.044608,0.0774558,0.0843836,0.05008,0.084064
sinc18,16428,16428,973826,0.273377,0.126575,0.056272,0.107648,0.108464,0.052928,0.110048
g7jac010,2880,2880,19635,0.136736,0.0392159,0.028864,0.034176,0.033616,0.046672,0.034608
g7jac010sc,2880,2880,19635,0.136368,0.0399359,0.02928,0.0345282,0.035264,0.046032,0.034544
g7jac020,5850,5850,45465,0.16044799999999998,0.0508797,0.031568,0.035728,0.048896,0.047152,0.049024
g7jac020sc,5850,5850,45465,0.168193,0.0528157,0.031552,0.0358081,0.048944,0.047216,0.04992
g7jac040,11790,11790,114671,0.209312,0.0762236,0.039808,0.040848,0.0711521,0.049776,0.073296
g7jac040sc,11790,11790,114671,0.207824,0.0763997,0.039552,0.0412801,0.0729917,0.04976,0.070768
g7jac050sc,14760,14760,157990,0.251152,0.0925595,0.044016,0.0438081,0.0853281,0.050752,0.085408
g7jac060,17730,17730,203316,0.284609,0.0946076,0.048224,0.0465441,0.0889921,0.05136,0.088304
g7jac060sc,17730,17730,203316,0.282689,0.0927836,0.048304,0.046944,0.0876321,0.051856,0.088448
g7jac080,23670,23670,293976,0.341872,0.0967196,0.05608,0.0541441,0.0921441,0.055936,0.09064
g7jac080sc,23670,23670,293976,0.337584,0.0949756,0.056208,0.0542561,0.090192,0.053104,0.094032
g7jac100,29610,29610,384636,0.39869,0.0981115,0.064288,0.0600641,0.0943841,0.055152,0.094704
g7jac100sc,29610,29610,384636,0.40235299999999996,0.0986873,0.064256,0.060624,0.0952161,0.056704,0.094
g7jac120,35550,35550,475296,0.458978,0.102431,0.072304,0.0669919,0.128512,0.057744,0.130368
g7jac120sc,35550,35550,475296,0.45705700000000005,0.104095,0.072128,0.0669442,0.125568,0.061472,0.124304
g7jac140,41490,41490,565956,0.540879,0.102671,0.079985,0.0732322,0.13408,0.063152,0.127568
g7jac140sc,41490,41490,565956,0.523154,0.103087,0.079792,0.073408,0.127456,0.0628,0.12592
g7jac160,47430,47430,656616,0.583106,0.106543,0.087983,0.0807203,0.136928,0.064608,0.138976
g7jac160sc,47430,47430,656616,0.574609,0.10808,0.088159,0.0815841,0.136176,0.064288,0.136224
g7jac180,53370,53370,747276,0.633088,0.110079,0.096223,0.0869923,0.131536,0.06584,0.1272
g7jac180sc,53370,53370,747276,0.633619,0.109359,0.096127,0.0871842,0.130752,0.061952,0.131232
g7jac200,59310,59310,837936,0.696064,0.113359,0.104303,0.0934882,0.141712,0.063744,0.134816
g7jac200sc,59310,59310,837936,0.707441,0.112735,0.104287,0.0929122,0.138288,0.07096,0.140048
jan99jac020,6774,6774,38692,0.167968,0.0877915,0.032639,0.035952,0.0437121,0.047952,0.042992
jan99jac020sc,6774,6774,38692,0.168064,0.0876477,0.0324,0.035936,0.0442881,0.048112,0.043456
jan99jac040,13694,13694,82842,0.22137700000000002,0.0938555,0.041808,0.0409761,0.047344,0.048048,0.046512
jan99jac040sc,13694,13694,82842,0.22127999999999998,0.0952797,0.041968,0.039536,0.047648,0.049024,0.046736
jan99jac060,20614,20614,127182,0.27886500000000003,0.0945276,0.051295,0.0406881,0.0502081,0.048896,0.049936
jan99jac060sc,20614,20614,127182,0.332112,0.0929915,0.051104,0.0455201,0.05368,0.048864,0.04944
jan99jac080,27534,27534,171522,0.33155399999999996,0.0997756,0.060495,0.0433441,0.0518721,0.0496,0.05032
jan99jac080sc,27534,27534,171522,0.351425,0.0966715,0.060479,0.04328,0.0519361,0.049056,0.051616
jan99jac100,34454,34454,215862,0.384096,0.0981115,0.070431,0.0464161,0.058224,0.049568,0.059248
jan99jac100sc,34454,34454,215862,0.38136,0.0970875,0.070079,0.0466241,0.058608,0.050448,0.058672
jan99jac120,41374,41374,260202,0.433121,0.0996476,0.079263,0.0488321,0.065632,0.050288,0.065152
jan99jac120sc,41374,41374,260202,0.43187200000000003,0.100191,0.079247,0.049632,0.0640001,0.04936,0.066608
mark3jac020,9129,9129,56175,0.18468800000000002,0.0490718,0.038992,0.0363841,0.038096,0.046944,0.03776
mark3jac020sc,9129,9129,56175,0.18390399999999998,0.0481438,0.038928,0.036576,0.038192,0.046896,0.037584
mark3jac040,18289,18289,113435,0.25524800000000003,0.0514078,0.047936,0.039584,0.0412,0.047456,0.040128
mark3jac040sc,18289,18289,113435,0.25502400000000003,0.0506716,0.04856,0.03976,0.04136,0.047568,0.040096
mark3jac060,27449,27449,170695,0.409666,0.0545758,0.060592,0.0419041,0.0412319,0.04912,0.040768
mark3jac060sc,27449,27449,170695,0.329248,0.0523838,0.060943,0.041584,0.041856,0.050432,0.040176
mark3jac080,36609,36609,227955,0.401778,0.0539038,0.073056,0.0465441,0.0540481,0.048464,0.051696
mark3jac080sc,36609,36609,227955,0.39789,0.053488,0.073152,0.046048,0.0507361,0.048688,0.051968
mark3jac100,45769,45769,285215,0.46998399999999996,0.0556319,0.085215,0.0495521,0.0558401,0.049936,0.054768
mark3jac100sc,45769,45769,285215,0.47222400000000003,0.0545599,0.085328,0.0493921,0.0552001,0.050128,0.05464
mark3jac120,54929,54929,342475,0.541714,0.0563039,0.097183,0.052464,0.0558561,0.04968,0.054832
mark3jac120sc,54929,54929,342475,0.54627,0.0558237,0.097551,0.0569761,0.055728,0.04944,0.054768
mark3jac140,64089,64089,399735,0.60725,0.0586237,0.109823,0.0552961,0.0587039,0.049616,0.059168
mark3jac140sc,64089,64089,399735,0.6118699999999999,0.0585597,0.110015,0.054816,0.05912,0.050352,0.059472
hvdc1,24842,24842,159981,0.334353,0.0477757,0.058016,0.0406561,0.0818241,0.047472,0.080384
hvdc2,189860,189860,1347273,1.713714,0.126896,0.28067,0.0908962,0.0967677,0.074784,0.094784
coupled,11341,11341,98523,0.224529,1.31487,0.063359,0.040096,0.811761,0.05312,0.84248
ckt11752_dc_1,49702,49702,333029,0.571553,1.28887,0.094303,0.0530561,0.778414,0.053632,0.758786
ckt11752_tr_0,49702,49702,333029,0.5613929999999999,1.33062,0.090975,0.0532161,0.779265,0.053584,0.759921
dc1,116835,116835,766396,1.16349,50.4303,1.060184,0.179776,29.317,0.065424,29.320744
dc2,116835,116835,766396,1.1612339999999999,50.4681,1.067831,0.178288,29.5498,0.064144,29.342831
dc3,116835,116835,766396,1.162626,50.9102,1.053287,0.177985,28.6572,0.065024,29.302267
trans4,116835,116835,766396,1.160529,51.3657,1.034087,0.17872,29.5483,0.064752,29.407825
trans5,116835,116835,766396,1.162914,50.5762,1.038712,0.179488,28.6307,0.067152,29.618729
msdoor,415863,415863,20240935,4.26153,3.41427,0.625355,1.32421,1.35594,0.213856,1.350339
HTC_336_4438,226340,226340,904522,2.236595,3.50629,0.332702,0.101872,2.40138,0.060176,2.375568
HTC_336_9129,226340,226340,883422,2.1920830000000002,3.42112,0.332477,0.0953441,2.32143,0.059568,2.350915
OPF_10000,43887,43887,467711,0.464704,0.0784957,0.082687,0.056496,0.0655041,0.05088,0.065248
OPF_3754,15435,15435,158273,0.233712,0.0584319,0.045664,0.0408319,0.0506561,0.046688,0.046272
OPF_6000,29902,29902,302418,0.348943,0.0820157,0.063904,0.04856,0.057552,0.048224,0.059232
TSC_OPF_1047,8140,8140,2016902,0.238385,1.92932,0.080831,0.291313,0.96397,0.062544,0.96597
TSC_OPF_300,9774,9774,820804,0.22905599999999998,2.83109,0.078207,0.12776,2.13065,0.056416,2.074844
Bump_2911,2911419,2911419,127729899,29.13247,21.8503,4.072053,7.81896,7.70048,1.067378,7.664277
CoupCons3D,416800,416800,22322336,4.359623,3.86786,0.696315,1.41896,1.43938,0.231344,1.435059
Cube_Coup_dt0,2164760,2164760,127206144,21.386364,22.3206,3.881802,7.79642,9.27607,1.04997,7.378661
Cube_Coup_dt6,2164760,2164760,127206144,22.094665,22.4409,3.877596,7.68285,7.33829,1.054578,7.384708
Emilia_923,923136,923136,41005206,8.717246999999999,6.89131,1.361542,2.64276,2.54657,0.365649,2.555527
Fault_639,638802,638802,28614564,6.891083,4.82856,0.897708,1.84202,1.84362,0.268688,1.859925
Flan_1565,1564794,1564794,117406044,16.378125,20.587,3.579664,7.23784,7.0627,0.977682,7.178337
Geo_1438,1437960,1437960,63156690,13.438007,10.6685,2.0686,3.92443,3.94474,0.549041,3.954003
Hook_1498,1498023,1498023,60917445,13.762300999999999,9.82868,2.142344,3.73361,3.97335,0.537424,3.950041
Long_Coup_dt0,1470152,1470152,87088992,16.517539,15.3494,2.685031,5.30444,5.3274,0.728576,5.373061
Long_Coup_dt6,1470152,1470152,87088992,16.227678,15.2736,2.697752,5.30702,5.33428,0.736353,5.299391
ML_Geer,1504002,1504002,110879972,15.858101,19.7892,3.42411,6.61627,6.75562,0.909651,6.738256
ML_Laplace,377002,377002,27689972,4.289415,4.94577,0.857646,1.74847,1.76288,0.282912,1.732068
PFlow_742,742793,742793,37138461,8.151328,6.34827,1.297837,2.3225,2.37014,0.336209,2.381509
Queen_4147,4147110,4147110,329499284,44.753572999999996,59.0783,11.183611,20.1252,18.7544,2.665943,18.756798
Serena,1391349,1391349,64531701,14.182206,11.5191,1.995198,4.06416,4.22532,0.56333,4.245595
StocF-1465,1465137,1465137,21005389,13.73268,3.32064,2.079285,0.974739,1.40217,0.235809,1.390275
Transport,1602111,1602111,23500731,13.169224,3.34269,2.264621,1.1396,1.33983,0.264001,1.331603
bibd_81_2,3240,3240,3240,0.13576,0.027264,0.02832,0.0357121,0.026352,0.04552,0.026592
CAG_mat1916,1916,1916,195985,0.138624,0.597744,0.034048,0.048832,0.169856,0.046048,0.17152
CAG_mat364,364,364,13585,0.113008,0.142368,0.028736,0.0337441,0.0640961,0.044592,0.063728
CAG_mat72,72,72,1012,0.11884800000000001,0.0468,0.025408,0.031824,0.030176,0.047936,0.030656
ch5-5-b3,600,600,2400,0.11472,0.026496,0.028288,0.0335041,0.027088,0.044336,0.02656
ch7-8-b5,141120,141120,846720,1.212162,0.054208,0.21384,0.0614561,0.043104,0.05128,0.047232
m133-b3,200200,200200,800800,1.7534,0.050112,0.293568,0.0699359,0.067104,0.052272,0.048176
n3c6-b1,105,105,210,0.11254399999999999,0.0264,0.026592,0.029488,0.025088,0.04296,0.025536
n3c6-b7,6435,6435,51480,0.16217700000000002,0.028736,0.032224,0.034928,0.027504,0.044512,0.027632
shar_te2-b3,200200,200200,800800,1.738371,0.049088,0.293312,0.0696802,0.047776,0.052208,0.047856
cat_ears_2_1,85,85,254,0.105264,0.02712,0.025456,0.029712,0.02472,0.04312,0.02496
08blocks,300,300,592,0.11577599999999999,0.025248,0.027488,0.035088,0.032432,0.048384,0.031344
EX1,560,560,8736,0.115024,0.035408,0.028224,0.032592,0.031184,0.045056,0.03096
EX2,560,560,8736,0.11456,0.033968,0.028352,0.0326239,0.030512,0.044736,0.031056
EX3,2600,2600,71760,0.13248,0.045008,0.029536,0.03632,0.03976,0.0452,0.039328
EX4,2600,2600,71760,0.131632,0.044672,0.029008,0.03616,0.039312,0.045584,0.040128
EX5,6545,6545,295680,0.173713,0.0609278,0.034976,0.051808,0.0521921,0.046112,0.052992
EX6,6545,6545,295680,0.169632,0.06016,0.035856,0.05208,0.0529281,0.046784,0.053088
Trefethen_150,150,150,2040,0.117712,0.03088,0.028048,0.03304,0.027168,0.044832,0.02816
Trefethen_20,20,20,158,0.105008,0.02632,0.020272,0.031296,0.02488,0.042224,0.025456
Trefethen_200,200,200,2890,0.1076,0.030544,0.027632,0.031856,0.031632,0.044928,0.028656
Trefethen_2000,2000,2000,41906,0.125744,0.037696,0.029056,0.034016,0.036112,0.044416,0.03584
Trefethen_20000,20000,20000,554466,0.27992,0.058544,0.051856,0.064992,0.062352,0.050384,0.05832
Trefethen_20000b,19999,19999,554435,0.279296,0.062384,0.051552,0.0661123,0.0591199,0.050032,0.058864
Trefethen_200b,199,199,2873,0.109616,0.030816,0.027488,0.032112,0.02824,0.04568,0.028688
Trefethen_20b,19,19,147,0.10388800000000001,0.025552,0.020016,0.029632,0.02504,0.042656,0.02848
Trefethen_300,300,300,4678,0.121829,0.033968,0.02776,0.032128,0.032064,0.044642,0.031216
Trefethen_500,500,500,8478,0.11371200000000001,0.03448,0.027904,0.0318721,0.031424,0.044656,0.032448
Trefethen_700,700,700,12654,0.120336,0.036144,0.028192,0.032256,0.033616,0.044256,0.034624
Stanford,281903,281903,2312497,3.069377,0.3536,0.662255,0.270593,11.0703,0.151217,11.202826
Stanford_Berkeley,683446,683446,7583376,6.566255,1.03003,1.492239,0.856946,22.3566,0.124849,22.126598
F1,343791,343791,26837113,4.3940719999999995,4.93713,0.784783,1.93029,1.85636,0.283504,1.970755
F2,71505,71505,5294285,0.9288649999999999,0.68152,0.174784,0.396225,0.468961,0.09,0.473184
comsol,1500,1500,97645,0.12564799999999998,0.14568,0.031664,0.039072,0.119632,0.044224,0.120464
amazon-2008,735323,735323,5158388,6.057271999999999,0.869809,1.013471,0.250449,0.246576,0.122144,0.242129
arabic-2005,22744080,22744080,639999458,235.31699899999998,449.481,34.151176,42.1831,38.35,5.568896,38.362705
cnr-2000,325557,325557,3216152,3.433591,13.2358,0.468112,0.206272,0.92181,0.105088,0.925186
dblp-2010,326186,326186,1615400,3.331902,0.225215,0.463072,0.120272,0.252432,0.06432,0.253488
enron,69244,69244,276143,0.751362,0.629361,0.114,0.0614561,0.624498,0.066304,0.625313
eu-2005,862664,862664,19235140,8.507382999999999,39.4908,1.280385,1.222,2.98165,0.212465,2.968525
hollywood-2009,1139905,1139905,113891327,15.044794,27.2596,3.20332,11.8373,21.445,1.597348,20.814543
in-2004,1382908,1382908,16917053,12.169617,13.8443,2.012219,1.04375,3.15989,0.204097,3.067107
indochina-2004,7414866,7414866,194109311,69.86742799999999,130.489,11.456436,20.1455,18.3228,1.711621,19.113689
ljournal-2008,5363260,5363260,79023142,52.992137,21.8371,7.56124,5.7058,11.6879,1.725348,11.975529
uk-2002,18520486,18520486,298113762,182.82087099999998,142.915,25.388733,16.1744,19.7054,2.750758,19.982738
uk-2005,39459925,39459925,936364282,408.041471,1679.06,0.009712,54.1627,49.484,8.312116,49.847824
webbase-2001,118142155,118142155,1019903190,1107.088469,539.093,0.008272,54.2034,89.6166,10.975017,89.852539
LeGresley_2508,2508,2508,16727,0.128608,0.0338717,0.028512,0.033152,0.030992,0.044208,0.030544
LeGresley_4908,4908,4908,30482,0.14752,0.0383355,0.029744,0.033696,0.033712,0.045632,0.033712
LeGresley_87936,87936,87936,593276,0.786436,0.0699513,0.142304,0.060784,0.0627681,0.051264,0.060688
li,22695,22695,1350309,0.330353,0.157262,0.068432,0.124432,0.127584,0.054608,0.131056
pli,22695,22695,1350309,0.32747200000000004,0.158126,0.068304,0.12384,0.126464,0.053472,0.126384
Lin,256000,256000,1766400,2.230595,0.112991,0.368944,0.0984,0.0578241,0.07272,0.058224
powersim,15838,15838,67562,0.236065,0.0470556,0.04544,0.040384,0.0372,0.045536,0.0384
bundle1,10581,10581,770901,0.221328,1.60316,0.048672,0.14032,1.19367,0.050176,1.189889
cell1,7055,7055,34855,0.165568,0.0268158,0.032768,0.034448,0.026448,0.043744,0.027376
cell2,7055,7055,34855,0.164288,0.0266397,0.03264,0.034704,0.026624,0.043616,0.027136
lhr01,1477,1477,18592,0.122688,0.0431996,0.028816,0.034208,0.036048,0.04496,0.036128
lhr02,2954,2954,37206,0.134416,0.0435195,0.028496,0.0347041,0.03624,0.04608,0.037232
lhr04,4101,4101,82682,0.146208,0.0540954,0.02904,0.0374719,0.0476639,0.047072,0.04744
lhr04c,4101,4101,82682,0.152304,0.0531995,0.030368,0.037264,0.04784,0.046064,0.047456
lhr07,7337,7337,156508,0.171312,0.0546394,0.033728,0.041824,0.048128,0.046928,0.048528
lhr07c,7337,7337,156508,0.178704,0.0541275,0.03384,0.041488,0.048528,0.046896,0.04864
lhr10,10672,10672,232633,0.198048,0.0567035,0.038368,0.049744,0.0492161,0.047696,0.050144
lhr10c,10672,10672,232633,0.198897,0.0565113,0.038192,0.047328,0.049648,0.047232,0.04896
lhr11,10964,10964,233741,0.200992,0.0557275,0.039152,0.046208,0.049616,0.048928,0.05024
lhr11c,10964,10964,233741,0.20246399999999998,0.0563034,0.038192,0.0463839,0.05064,0.049472,0.050512
lhr14,14270,14270,307858,0.227696,0.0581114,0.042928,0.051504,0.0510241,0.048224,0.05176
lhr14c,14270,14270,307858,0.231232,0.061551,0.043328,0.051712,0.050944,0.047904,0.051168
lhr17,17576,17576,381975,0.262048,0.0635993,0.047664,0.056656,0.05472,0.048336,0.054528
lhr17c,17576,17576,381975,0.25385599999999997,0.064463,0.047872,0.056576,0.055136,0.048288,0.055664
lhr34,35152,35152,764014,0.401649,0.101215,0.070944,0.0809442,0.0782402,0.05184,0.07752
lhr34c,35152,35152,764014,0.40035200000000004,0.101455,0.071536,0.0815681,0.0791841,0.051536,0.078272
lhr71,70304,70304,1528092,0.698481,0.175726,0.119136,0.127744,0.109168,0.0604,0.108896
lhr71c,70304,70304,1528092,0.7040010000000001,0.170478,0.118656,0.127664,0.108544,0.070768,0.110608
viscorocks,37762,37762,1162244,0.445281,0.130446,0.076448,0.10192,0.0936002,0.058432,0.0964
eurqsa,7245,7245,46142,0.166688,0.0481754,0.033312,0.035056,0.04448,0.04552,0.043312
marine1,400320,400320,6226538,3.694598,0.920167,0.565744,0.326095,0.372945,0.106928,0.37376
Harvard500,500,500,2636,0.11540800000000001,0.0677916,0.027872,0.03408,0.0724001,0.045616,0.072368
Kaufhold,8765,8765,42471,0.17683200000000002,0.0346397,0.03528,0.03512,0.031088,0.044384,0.031568
Kuu,7102,7102,340200,0.174736,0.101727,0.0368,0.057648,0.0783361,0.04648,0.078512
Muu,7102,7102,170134,0.16681600000000002,0.0588315,0.03384,0.041568,0.050352,0.044976,0.052288
Pd,8081,8081,13036,0.184481,0.0359517,0.034224,0.037008,0.027072,0.045184,0.026944
pivtol,102,102,306,0.10588800000000001,0.0252636,0.026352,0.030368,0.025056,0.043984,0.024992
Sieber,2290,2290,14873,0.133232,0.979491,0.044144,0.035184,0.623441,0.048128,0.626529
tomography,500,500,28726,0.124112,0.219022,0.029776,0.035392,0.160672,0.044416,0.163584
TS,2142,2142,45262,0.133168,0.0430715,0.028832,0.033936,0.035392,0.045504,0.03568
mawi_201512012345,18571154,18571154,38040320,181.70064,6951.98,191.196136,13.0884,4256.35,2.600709,4232.661133
mawi_201512020000,35991342,35991342,74485420,354.917335,13064.4,0.009648,25.8741,8190.53,4.937004,8422.757812
mawi_201512020030,68863315,68863315,143414960,653.900017,25650.1,0.009088,50.5125,16232.9,9.633733,15988.962891
shallow_water1,81920,81920,327680,0.7288239999999999,0.0351996,0.133392,0.0439039,0.035104,0.045167,0.035776
shallow_water2,81920,81920,327680,0.7281350000000001,0.0359675,0.134208,0.044592,0.035856,0.044591,0.036448
bundle_adj,513351,513351,20208051,5.334776000000001,11.1566,0.91264,2.46759,8.15961,0.225806,7.94387
ecology1,1000000,1000000,4996000,7.972595,0.195341,1.444209,0.205216,0.119135,0.102511,0.121376
ecology2,999999,999999,4995991,8.040772,0.202285,1.442688,0.205296,0.118848,0.102671,0.12088
iprob,3001,3001,9000,0.13772600000000002,1.28346,0.04776,0.03528,0.757057,0.050495,0.737136
fp,7548,7548,848553,0.19763,0.575081,0.063744,0.156832,0.651025,0.050128,0.653009
Binaryalphadigs_10NN,1404,1404,19392,0.127039,0.0402874,0.028768,0.033472,0.034496,0.044176,0.034448
breasttissue_10NN,106,106,1412,0.11003099999999999,0.0353595,0.027552,0.032976,0.03016,0.043984,0.030336
cnae9_10NN,1080,1080,18278,0.120062,0.115487,0.028992,0.033104,0.0809281,0.044767,0.081728
collins_15NN,1000,1000,16492,0.11747099999999999,0.0387995,0.0284,0.0329119,0.032384,0.04368,0.032752
dataset12mfeatfactors_10NN,2000,2000,27442,0.125678,0.0433595,0.02912,0.034816,0.035024,0.044127,0.034816
dataset16mfeatkarhunen_10NN,2000,2000,27668,0.12620699999999999,0.0417274,0.02944,0.033472,0.035216,0.043856,0.035024
dataset18mfeatmorphological_10NN,2000,2000,22832,0.124894,0.0330876,0.029072,0.033824,0.029408,0.044559,0.02904
dataset20mfeatpixel_10NN,2000,2000,27932,0.13111899999999999,0.0465755,0.028992,0.03392,0.038784,0.044688,0.039632
dataset22mfeatzernike_10NN,2000,2000,27414,0.134943,0.0443674,0.028976,0.033792,0.037808,0.045824,0.040752
dermatology_5NN,366,366,2440,0.11433499999999999,0.0294877,0.028112,0.032448,0.02712,0.045216,0.027584
Ecoli_10NN,336,336,4560,0.112623,0.0377437,0.027936,0.033328,0.032448,0.044592,0.033216
Fashion_MNIST_norm_10NN,10000,10000,158304,0.218077,0.081055,0.037856,0.042608,0.06712,0.048367,0.068928
Glass_10NN,214,214,2986,0.109871,0.0349756,0.02808,0.0338079,0.030704,0.046496,0.031232
har_10NN,10299,10299,151736,0.19383899999999998,0.068719,0.03792,0.040256,0.055888,0.047232,0.055712
indianpines_10NN,9144,9144,124656,0.183358,0.0547355,0.035248,0.038176,0.044992,0.045296,0.044768
iris_dataset_30NN,150,150,5518,0.10628599999999999,0.0657915,0.027472,0.032592,0.052976,0.044159,0.053264
JapaneseVowelsSmall_10NN,9961,9961,131144,0.197695,0.0424476,0.037488,0.03968,0.037504,0.0468,0.037152
k49_norm_10NN,38547,38547,618158,0.514413,0.270573,0.07664,0.075344,0.224272,0.064064,0.230304
kmnist_norm_10NN,10000,10000,156932,0.204766,0.088623,0.037136,0.041776,0.073184,0.048351,0.07136
mice_10NN,1077,1077,13484,0.122655,0.0351675,0.02864,0.032912,0.030464,0.04424,0.030128
micromass_10NN,571,571,9668,0.116462,0.0992947,0.0284,0.032416,0.067264,0.044847,0.067504
mnist_test_norm_10NN,10000,10000,145600,0.190829,0.0505754,0.0372,0.042224,0.043984,0.047199,0.045216
Olivetti_norm_10NN,400,400,5656,0.112527,0.0521434,0.027824,0.032288,0.04232,0.044944,0.041216
optdigits_10NN,5620,5620,79650,0.157759,0.0517595,0.03136,0.037168,0.04328,0.044704,0.044112
plantsmargin_12NN,1600,1600,25482,0.12201400000000001,0.0452634,0.028256,0.032512,0.037504,0.043999,0.037376
plantstexture_10NN,1599,1599,21204,0.123215,0.0407677,0.029072,0.034016,0.0339199,0.045712,0.034768
Plants_10NN,1600,1600,21930,0.12451000000000001,0.0439036,0.028784,0.03392,0.036672,0.044815,0.037632
semeion_10NN,1593,1593,22226,0.122415,0.0416794,0.028448,0.032992,0.0380959,0.045312,0.035024
Spectro_10NN,531,531,7422,0.115518,0.0392156,0.02848,0.033472,0.032832,0.044543,0.032576
umistfacesnorm_10NN,575,575,6990,0.11638300000000001,0.0346556,0.027616,0.033056,0.0296,0.046384,0.029872
usps_norm_5NN,11000,11000,81112,0.19595,0.0432155,0.041424,0.037024,0.038576,0.045664,0.037952
Vehicle_10NN,846,846,10894,0.117422,0.0377595,0.028416,0.033296,0.03072,0.044863,0.031264
worms20_10NN,20055,20055,240826,0.268701,0.0441595,0.051024,0.04376,0.03528,0.046447,0.035312
YaleA_10NN,165,165,2268,0.107279,0.0386074,0.02784,0.0336,0.031856,0.044928,0.034704
YaleB_10NN,2414,2414,34808,0.13172699999999998,0.0495034,0.029168,0.033856,0.043216,0.045248,0.042576
yeast_30NN,1484,1484,62350,0.12166300000000001,0.074495,0.030736,0.0361599,0.0610879,0.043936,0.06304
MISKnowledgeMap,2427,2427,57022,0.129135,0.074415,0.028912,0.03576,0.062128,0.044624,0.06256
robot,120,120,870,0.108847,0.0326075,0.027968,0.03472,0.030368,0.047264,0.031872
rotor1,100,100,708,0.109967,0.0373116,0.026848,0.033744,0.033216,0.046304,0.034336
rotor2,791,791,10685,0.116447,0.0472634,0.031792,0.033776,0.038048,0.0452,0.038848
Chebyshev1,261,261,2319,0.11233399999999999,0.0323038,0.028176,0.034768,0.0991516,0.044511,0.099328
Chebyshev2,2053,2053,18447,0.131567,0.0335357,0.039888,0.038352,0.619089,0.047648,0.623681
Chebyshev3,4101,4101,36879,0.154015,0.0380476,0.061184,0.0432319,1.28762,0.051328,1.278211
Chebyshev4,68121,68121,5377761,0.82758,1.1727,0.677889,1.15535,20.9361,0.09904,20.811674
finan512,74752,74752,596992,0.698572,0.071535,0.124848,0.05752,0.0674719,0.050752,0.068016
pfinan512,74752,74752,596992,0.690554,0.0709756,0.124448,0.0578881,0.068208,0.050736,0.067712
mycielskian10,767,767,44392,0.11963099999999999,0.235741,0.030176,0.040528,0.148288,0.044592,0.150992
mycielskian11,1535,1535,134710,0.130255,0.421531,0.036832,0.049664,0.285216,0.045936,0.280913
mycielskian12,3071,3071,407200,0.152558,0.870838,0.04752,0.0771677,0.557392,0.048352,0.567694
mycielskian13,6143,6143,1227742,0.208733,1.80452,0.080464,0.179344,1.28013,0.059071,1.254572
mycielskian14,12287,12287,3695512,0.33321300000000004,3.645,0.166736,0.485982,2.52614,0.082687,2.561059
mycielskian15,24575,24575,11111110,0.613113,7.87525,0.401744,1.59604,5.51091,0.162414,5.438378
mycielskian16,49151,49151,33382480,1.278133,16.57,1.123758,5.3166,16.0624,0.420652,15.52518
mycielskian17,98303,98303,100245742,3.051239,53.965,3.044816,18.4497,49.1383,1.234326,50.342384
mycielskian18,196607,196607,300933832,7.294858,156.798,8.450657,66.6177,148.53,3.666021,146.181915
mycielskian19,393215,393215,903194710,20.521328,473.832,24.085339,246.032,456.327,10.960931,491.425781
mycielskian2,2,2,2,0.102384,0.0244958,0.019168,0.027152,0.025504,0.041728,0.025088
mycielskian3,5,5,10,0.097456,0.0252798,0.019168,0.027504,0.024512,0.038944,0.0244
mycielskian4,11,11,40,0.104272,0.0251678,0.02256,0.027952,0.024464,0.041696,0.024896
mycielskian5,23,23,142,0.103439,0.0248159,0.02072,0.02976,0.024672,0.041952,0.024704
mycielskian6,47,47,472,0.106784,0.0300958,0.02256,0.031008,0.027568,0.045088,0.028064
mycielskian7,95,95,1510,0.10724800000000001,0.0462239,0.026048,0.034368,0.0368801,0.045072,0.03768
mycielskian8,191,191,4720,0.108704,0.0735037,0.027904,0.03328,0.0548161,0.045696,0.056064
mycielskian9,383,383,14542,0.11435200000000001,0.124719,0.028336,0.034448,0.0878721,0.04456,0.08928
barth,6691,6691,26439,0.161664,0.0277759,0.032048,0.034608,0.027568,0.045648,0.027136
barth4,6019,6019,23492,0.155087,0.027488,0.031744,0.0349599,0.027408,0.045408,0.026848
barth5,15606,15606,61484,0.226671,0.0298719,0.048848,0.036128,0.030432,0.044352,0.030048
nasa2146,2146,2146,72250,0.12814399999999998,0.0541917,0.029232,0.035728,0.0418881,0.044736,0.04296
nasasrb,54870,54870,2677324,0.68635,0.316958,0.104944,0.198399,0.2204,0.069968,0.221744
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.037872,0.037552,0.037376,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.037872,0.037552,0.037376,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.037872,0.037552,0.037376,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.037872,0.037552,0.037376,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.037872,0.037552,0.037168,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.037872,0.037552,0.037168,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.037872,0.037552,0.037168,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.037872,0.037552,0.037168,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.037872,0.0388801,0.037376,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.037872,0.0388801,0.037376,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.037872,0.0388801,0.037376,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.037872,0.0388801,0.037376,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.037872,0.0388801,0.037168,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.037872,0.0388801,0.037168,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.037872,0.0388801,0.037168,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.037872,0.0388801,0.037168,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.038288,0.037552,0.037376,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.038288,0.037552,0.037376,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.038288,0.037552,0.037376,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.038288,0.037552,0.037376,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.038288,0.037552,0.037168,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.038288,0.037552,0.037168,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.038288,0.037552,0.037168,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.038288,0.037552,0.037168,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.038288,0.0388801,0.037376,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.038288,0.0388801,0.037376,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.038288,0.0388801,0.037376,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.038288,0.0388801,0.037376,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.038288,0.0388801,0.037168,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.038288,0.0388801,0.037168,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.038288,0.0388801,0.037168,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0432317,0.038288,0.0388801,0.037168,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.037872,0.037552,0.037376,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.037872,0.037552,0.037376,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.037872,0.037552,0.037376,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.037872,0.037552,0.037376,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.037872,0.037552,0.037168,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.037872,0.037552,0.037168,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.037872,0.037552,0.037168,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.037872,0.037552,0.037168,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.037872,0.0388801,0.037376,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.037872,0.0388801,0.037376,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.037872,0.0388801,0.037376,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.037872,0.0388801,0.037376,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.037872,0.0388801,0.037168,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.037872,0.0388801,0.037168,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.037872,0.0388801,0.037168,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.037872,0.0388801,0.037168,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.038288,0.037552,0.037376,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.038288,0.037552,0.037376,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.038288,0.037552,0.037376,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.038288,0.037552,0.037376,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.038288,0.037552,0.037168,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.038288,0.037552,0.037168,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.038288,0.037552,0.037168,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.038288,0.037552,0.037168,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.038288,0.0388801,0.037376,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.038288,0.0388801,0.037376,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.038288,0.0388801,0.037376,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.038288,0.0388801,0.037376,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.038288,0.0388801,0.037168,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.038288,0.0388801,0.037168,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.038288,0.0388801,0.037168,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.190831,0.0443038,0.038288,0.0388801,0.037168,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.037872,0.037552,0.037376,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.037872,0.037552,0.037376,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.037872,0.037552,0.037376,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.037872,0.037552,0.037376,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.037872,0.037552,0.037168,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.037872,0.037552,0.037168,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.037872,0.037552,0.037168,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.037872,0.037552,0.037168,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.037872,0.0388801,0.037376,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.037872,0.0388801,0.037376,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.037872,0.0388801,0.037376,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.037872,0.0388801,0.037376,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.037872,0.0388801,0.037168,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.037872,0.0388801,0.037168,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.037872,0.0388801,0.037168,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.037872,0.0388801,0.037168,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.038288,0.037552,0.037376,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.038288,0.037552,0.037376,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.038288,0.037552,0.037376,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.038288,0.037552,0.037376,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.038288,0.037552,0.037168,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.038288,0.037552,0.037168,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.038288,0.037552,0.037168,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.038288,0.037552,0.037168,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.038288,0.0388801,0.037376,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.038288,0.0388801,0.037376,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.038288,0.0388801,0.037376,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.038288,0.0388801,0.037376,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.038288,0.0388801,0.037168,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.038288,0.0388801,0.037168,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.038288,0.0388801,0.037168,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0432317,0.038288,0.0388801,0.037168,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.037872,0.037552,0.037376,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.037872,0.037552,0.037376,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.037872,0.037552,0.037376,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.037872,0.037552,0.037376,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.037872,0.037552,0.037168,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.037872,0.037552,0.037168,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.037872,0.037552,0.037168,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.037872,0.037552,0.037168,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.037872,0.0388801,0.037376,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.037872,0.0388801,0.037376,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.037872,0.0388801,0.037376,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.037872,0.0388801,0.037376,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.037872,0.0388801,0.037168,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.037872,0.0388801,0.037168,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.037872,0.0388801,0.037168,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.037872,0.0388801,0.037168,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.038288,0.037552,0.037376,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.038288,0.037552,0.037376,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.038288,0.037552,0.037376,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.038288,0.037552,0.037376,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.038288,0.037552,0.037168,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.038288,0.037552,0.037168,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.038288,0.037552,0.037168,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.038288,0.037552,0.037168,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.038288,0.0388801,0.037376,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.038288,0.0388801,0.037376,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.038288,0.0388801,0.037376,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.038288,0.0388801,0.037376,0.047632,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.038288,0.0388801,0.037168,0.046016,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.038288,0.0388801,0.037168,0.046016,0.039184
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.038288,0.0388801,0.037168,0.047632,0.038064
shuttle_eddy,10429,10429,103599,0.196384,0.0443038,0.038288,0.0388801,0.037168,0.047632,0.039184
skirt,12598,12598,196520,0.209824,0.0477756,0.040416,0.0416959,0.043232,0.04536,0.040128
skirt,12598,12598,196520,0.209824,0.0477756,0.040416,0.0416959,0.043232,0.04536,0.041424
skirt,12598,12598,196520,0.209824,0.0477756,0.040416,0.0416959,0.043232,0.047248,0.040128
skirt,12598,12598,196520,0.209824,0.0477756,0.040416,0.0416959,0.043232,0.047248,0.041424
skirt,12598,12598,196520,0.209824,0.0477756,0.040416,0.0416959,0.042608,0.04536,0.040128
skirt,12598,12598,196520,0.209824,0.0477756,0.040416,0.0416959,0.042608,0.04536,0.041424
skirt,12598,12598,196520,0.209824,0.0477756,0.040416,0.0416959,0.042608,0.047248,0.040128
skirt,12598,12598,196520,0.209824,0.0477756,0.040416,0.0416959,0.042608,0.047248,0.041424
skirt,12598,12598,196520,0.209824,0.0477756,0.040416,0.043136,0.043232,0.04536,0.040128
skirt,12598,12598,196520,0.209824,0.0477756,0.040416,0.043136,0.043232,0.04536,0.041424
skirt,12598,12598,196520,0.209824,0.0477756,0.040416,0.043136,0.043232,0.047248,0.040128
skirt,12598,12598,196520,0.209824,0.0477756,0.040416,0.043136,0.043232,0.047248,0.041424
skirt,12598,12598,196520,0.209824,0.0477756,0.040416,0.043136,0.042608,0.04536,0.040128
skirt,12598,12598,196520,0.209824,0.0477756,0.040416,0.043136,0.042608,0.04536,0.041424
skirt,12598,12598,196520,0.209824,0.0477756,0.040416,0.043136,0.042608,0.047248,0.040128
skirt,12598,12598,196520,0.209824,0.0477756,0.040416,0.043136,0.042608,0.047248,0.041424
skirt,12598,12598,196520,0.209824,0.0477756,0.041696,0.0416959,0.043232,0.04536,0.040128
skirt,12598,12598,196520,0.209824,0.0477756,0.041696,0.0416959,0.043232,0.04536,0.041424
skirt,12598,12598,196520,0.209824,0.0477756,0.041696,0.0416959,0.043232,0.047248,0.040128
skirt,12598,12598,196520,0.209824,0.0477756,0.041696,0.0416959,0.043232,0.047248,0.041424
skirt,12598,12598,196520,0.209824,0.0477756,0.041696,0.0416959,0.042608,0.04536,0.040128
skirt,12598,12598,196520,0.209824,0.0477756,0.041696,0.0416959,0.042608,0.04536,0.041424
skirt,12598,12598,196520,0.209824,0.0477756,0.041696,0.0416959,0.042608,0.047248,0.040128
skirt,12598,12598,196520,0.209824,0.0477756,0.041696,0.0416959,0.042608,0.047248,0.041424
skirt,12598,12598,196520,0.209824,0.0477756,0.041696,0.043136,0.043232,0.04536,0.040128
skirt,12598,12598,196520,0.209824,0.0477756,0.041696,0.043136,0.043232,0.04536,0.041424
skirt,12598,12598,196520,0.209824,0.0477756,0.041696,0.043136,0.043232,0.047248,0.040128
skirt,12598,12598,196520,0.209824,0.0477756,0.041696,0.043136,0.043232,0.047248,0.041424
skirt,12598,12598,196520,0.209824,0.0477756,0.041696,0.043136,0.042608,0.04536,0.040128
skirt,12598,12598,196520,0.209824,0.0477756,0.041696,0.043136,0.042608,0.04536,0.041424
skirt,12598,12598,196520,0.209824,0.0477756,0.041696,0.043136,0.042608,0.047248,0.040128
skirt,12598,12598,196520,0.209824,0.0477756,0.041696,0.043136,0.042608,0.047248,0.041424
skirt,12598,12598,196520,0.209824,0.0486398,0.040416,0.0416959,0.043232,0.04536,0.040128
skirt,12598,12598,196520,0.209824,0.0486398,0.040416,0.0416959,0.043232,0.04536,0.041424
skirt,12598,12598,196520,0.209824,0.0486398,0.040416,0.0416959,0.043232,0.047248,0.040128
skirt,12598,12598,196520,0.209824,0.0486398,0.040416,0.0416959,0.043232,0.047248,0.041424
skirt,12598,12598,196520,0.209824,0.0486398,0.040416,0.0416959,0.042608,0.04536,0.040128
skirt,12598,12598,196520,0.209824,0.0486398,0.040416,0.0416959,0.042608,0.04536,0.041424
skirt,12598,12598,196520,0.209824,0.0486398,0.040416,0.0416959,0.042608,0.047248,0.040128
skirt,12598,12598,196520,0.209824,0.0486398,0.040416,0.0416959,0.042608,0.047248,0.041424
skirt,12598,12598,196520,0.209824,0.0486398,0.040416,0.043136,0.043232,0.04536,0.040128
skirt,12598,12598,196520,0.209824,0.0486398,0.040416,0.043136,0.043232,0.04536,0.041424
skirt,12598,12598,196520,0.209824,0.0486398,0.040416,0.043136,0.043232,0.047248,0.040128
skirt,12598,12598,196520,0.209824,0.0486398,0.040416,0.043136,0.043232,0.047248,0.041424
skirt,12598,12598,196520,0.209824,0.0486398,0.040416,0.043136,0.042608,0.04536,0.040128
skirt,12598,12598,196520,0.209824,0.0486398,0.040416,0.043136,0.042608,0.04536,0.041424
skirt,12598,12598,196520,0.209824,0.0486398,0.040416,0.043136,0.042608,0.047248,0.040128
skirt,12598,12598,196520,0.209824,0.0486398,0.040416,0.043136,0.042608,0.047248,0.041424
skirt,12598,12598,196520,0.209824,0.0486398,0.041696,0.0416959,0.043232,0.04536,0.040128
skirt,12598,12598,196520,0.209824,0.0486398,0.041696,0.0416959,0.043232,0.04536,0.041424
skirt,12598,12598,196520,0.209824,0.0486398,0.041696,0.0416959,0.043232,0.047248,0.040128
skirt,12598,12598,196520,0.209824,0.0486398,0.041696,0.0416959,0.043232,0.047248,0.041424
skirt,12598,12598,196520,0.209824,0.0486398,0.041696,0.0416959,0.042608,0.04536,0.040128
skirt,12598,12598,196520,0.209824,0.0486398,0.041696,0.0416959,0.042608,0.04536,0.041424
skirt,12598,12598,196520,0.209824,0.0486398,0.041696,0.0416959,0.042608,0.047248,0.040128
skirt,12598,12598,196520,0.209824,0.0486398,0.041696,0.0416959,0.042608,0.047248,0.041424
skirt,12598,12598,196520,0.209824,0.0486398,0.041696,0.043136,0.043232,0.04536,0.040128
skirt,12598,12598,196520,0.209824,0.0486398,0.041696,0.043136,0.043232,0.04536,0.041424
skirt,12598,12598,196520,0.209824,0.0486398,0.041696,0.043136,0.043232,0.047248,0.040128
skirt,12598,12598,196520,0.209824,0.0486398,0.041696,0.043136,0.043232,0.047248,0.041424
skirt,12598,12598,196520,0.209824,0.0486398,0.041696,0.043136,0.042608,0.04536,0.040128
skirt,12598,12598,196520,0.209824,0.0486398,0.041696,0.043136,0.042608,0.04536,0.041424
skirt,12598,12598,196520,0.209824,0.0486398,0.041696,0.043136,0.042608,0.047248,0.040128
skirt,12598,12598,196520,0.209824,0.0486398,0.041696,0.043136,0.042608,0.047248,0.041424
skirt,12598,12598,196520,0.21824,0.0477756,0.040416,0.0416959,0.043232,0.04536,0.040128
skirt,12598,12598,196520,0.21824,0.0477756,0.040416,0.0416959,0.043232,0.04536,0.041424
skirt,12598,12598,196520,0.21824,0.0477756,0.040416,0.0416959,0.043232,0.047248,0.040128
skirt,12598,12598,196520,0.21824,0.0477756,0.040416,0.0416959,0.043232,0.047248,0.041424
skirt,12598,12598,196520,0.21824,0.0477756,0.040416,0.0416959,0.042608,0.04536,0.040128
skirt,12598,12598,196520,0.21824,0.0477756,0.040416,0.0416959,0.042608,0.04536,0.041424
skirt,12598,12598,196520,0.21824,0.0477756,0.040416,0.0416959,0.042608,0.047248,0.040128
skirt,12598,12598,196520,0.21824,0.0477756,0.040416,0.0416959,0.042608,0.047248,0.041424
skirt,12598,12598,196520,0.21824,0.0477756,0.040416,0.043136,0.043232,0.04536,0.040128
skirt,12598,12598,196520,0.21824,0.0477756,0.040416,0.043136,0.043232,0.04536,0.041424
skirt,12598,12598,196520,0.21824,0.0477756,0.040416,0.043136,0.043232,0.047248,0.040128
skirt,12598,12598,196520,0.21824,0.0477756,0.040416,0.043136,0.043232,0.047248,0.041424
skirt,12598,12598,196520,0.21824,0.0477756,0.040416,0.043136,0.042608,0.04536,0.040128
skirt,12598,12598,196520,0.21824,0.0477756,0.040416,0.043136,0.042608,0.04536,0.041424
skirt,12598,12598,196520,0.21824,0.0477756,0.040416,0.043136,0.042608,0.047248,0.040128
skirt,12598,12598,196520,0.21824,0.0477756,0.040416,0.043136,0.042608,0.047248,0.041424
skirt,12598,12598,196520,0.21824,0.0477756,0.041696,0.0416959,0.043232,0.04536,0.040128
skirt,12598,12598,196520,0.21824,0.0477756,0.041696,0.0416959,0.043232,0.04536,0.041424
skirt,12598,12598,196520,0.21824,0.0477756,0.041696,0.0416959,0.043232,0.047248,0.040128
skirt,12598,12598,196520,0.21824,0.0477756,0.041696,0.0416959,0.043232,0.047248,0.041424
skirt,12598,12598,196520,0.21824,0.0477756,0.041696,0.0416959,0.042608,0.04536,0.040128
skirt,12598,12598,196520,0.21824,0.0477756,0.041696,0.0416959,0.042608,0.04536,0.041424
skirt,12598,12598,196520,0.21824,0.0477756,0.041696,0.0416959,0.042608,0.047248,0.040128
skirt,12598,12598,196520,0.21824,0.0477756,0.041696,0.0416959,0.042608,0.047248,0.041424
skirt,12598,12598,196520,0.21824,0.0477756,0.041696,0.043136,0.043232,0.04536,0.040128
skirt,12598,12598,196520,0.21824,0.0477756,0.041696,0.043136,0.043232,0.04536,0.041424
skirt,12598,12598,196520,0.21824,0.0477756,0.041696,0.043136,0.043232,0.047248,0.040128
skirt,12598,12598,196520,0.21824,0.0477756,0.041696,0.043136,0.043232,0.047248,0.041424
skirt,12598,12598,196520,0.21824,0.0477756,0.041696,0.043136,0.042608,0.04536,0.040128
skirt,12598,12598,196520,0.21824,0.0477756,0.041696,0.043136,0.042608,0.04536,0.041424
skirt,12598,12598,196520,0.21824,0.0477756,0.041696,0.043136,0.042608,0.047248,0.040128
skirt,12598,12598,196520,0.21824,0.0477756,0.041696,0.043136,0.042608,0.047248,0.041424
skirt,12598,12598,196520,0.21824,0.0486398,0.040416,0.0416959,0.043232,0.04536,0.040128
skirt,12598,12598,196520,0.21824,0.0486398,0.040416,0.0416959,0.043232,0.04536,0.041424
skirt,12598,12598,196520,0.21824,0.0486398,0.040416,0.0416959,0.043232,0.047248,0.040128
skirt,12598,12598,196520,0.21824,0.0486398,0.040416,0.0416959,0.043232,0.047248,0.041424
skirt,12598,12598,196520,0.21824,0.0486398,0.040416,0.0416959,0.042608,0.04536,0.040128
skirt,12598,12598,196520,0.21824,0.0486398,0.040416,0.0416959,0.042608,0.04536,0.041424
skirt,12598,12598,196520,0.21824,0.0486398,0.040416,0.0416959,0.042608,0.047248,0.040128
skirt,12598,12598,196520,0.21824,0.0486398,0.040416,0.0416959,0.042608,0.047248,0.041424
skirt,12598,12598,196520,0.21824,0.0486398,0.040416,0.043136,0.043232,0.04536,0.040128
skirt,12598,12598,196520,0.21824,0.0486398,0.040416,0.043136,0.043232,0.04536,0.041424
skirt,12598,12598,196520,0.21824,0.0486398,0.040416,0.043136,0.043232,0.047248,0.040128
skirt,12598,12598,196520,0.21824,0.0486398,0.040416,0.043136,0.043232,0.047248,0.041424
skirt,12598,12598,196520,0.21824,0.0486398,0.040416,0.043136,0.042608,0.04536,0.040128
skirt,12598,12598,196520,0.21824,0.0486398,0.040416,0.043136,0.042608,0.04536,0.041424
skirt,12598,12598,196520,0.21824,0.0486398,0.040416,0.043136,0.042608,0.047248,0.040128
skirt,12598,12598,196520,0.21824,0.0486398,0.040416,0.043136,0.042608,0.047248,0.041424
skirt,12598,12598,196520,0.21824,0.0486398,0.041696,0.0416959,0.043232,0.04536,0.040128
skirt,12598,12598,196520,0.21824,0.0486398,0.041696,0.0416959,0.043232,0.04536,0.041424
skirt,12598,12598,196520,0.21824,0.0486398,0.041696,0.0416959,0.043232,0.047248,0.040128
skirt,12598,12598,196520,0.21824,0.0486398,0.041696,0.0416959,0.043232,0.047248,0.041424
skirt,12598,12598,196520,0.21824,0.0486398,0.041696,0.0416959,0.042608,0.04536,0.040128
skirt,12598,12598,196520,0.21824,0.0486398,0.041696,0.0416959,0.042608,0.04536,0.041424
skirt,12598,12598,196520,0.21824,0.0486398,0.041696,0.0416959,0.042608,0.047248,0.040128
skirt,12598,12598,196520,0.21824,0.0486398,0.041696,0.0416959,0.042608,0.047248,0.041424
skirt,12598,12598,196520,0.21824,0.0486398,0.041696,0.043136,0.043232,0.04536,0.040128
skirt,12598,12598,196520,0.21824,0.0486398,0.041696,0.043136,0.043232,0.04536,0.041424
skirt,12598,12598,196520,0.21824,0.0486398,0.041696,0.043136,0.043232,0.047248,0.040128
skirt,12598,12598,196520,0.21824,0.0486398,0.041696,0.043136,0.043232,0.047248,0.041424
skirt,12598,12598,196520,0.21824,0.0486398,0.041696,0.043136,0.042608,0.04536,0.040128
skirt,12598,12598,196520,0.21824,0.0486398,0.041696,0.043136,0.042608,0.04536,0.041424
skirt,12598,12598,196520,0.21824,0.0486398,0.041696,0.043136,0.042608,0.047248,0.040128
skirt,12598,12598,196520,0.21824,0.0486398,0.041696,0.043136,0.042608,0.047248,0.041424
nd12k,36000,36000,14220946,0.7177739999999999,1.24694,0.350529,1.4045,1.20251,0.150592,1.337235
nd24k,72000,72000,28715634,1.328176,3.33189,0.677233,2.82085,3.74498,0.262832,3.683893
nd3k,9000,9000,3279690,0.271967,0.441229,0.102512,0.337666,0.367551,0.081936,0.374016
nd6k,18000,18000,6897316,0.41371199999999997,0.666829,0.184384,0.657876,0.523855,0.098672,0.543056
dendrimer,730,730,63024,0.11921599999999999,0.173262,0.029984,0.0373601,0.133408,0.044064,0.139023
nemeth01,9506,9506,725054,0.206687,0.100047,0.047712,0.0804965,0.079552,0.04936,0.079904
nemeth02,9506,9506,394808,0.193247,0.0672635,0.038768,0.057328,0.053984,0.046704,0.054336
nemeth03,9506,9506,394808,0.19968,0.0679196,0.038992,0.0574724,0.0540961,0.045072,0.057744
nemeth04,9506,9506,394808,0.194176,0.0663517,0.038768,0.0578084,0.05384,0.046976,0.054272
nemeth05,9506,9506,394808,0.20260799999999998,0.0656316,0.039104,0.0573124,0.054,0.046592,0.054352
nemeth06,9506,9506,394808,0.194527,0.0668794,0.038864,0.0573922,0.0536801,0.0464,0.054496
nemeth07,9506,9506,394812,0.19644799999999998,0.0659515,0.038768,0.0574883,0.054064,0.046592,0.054272
nemeth08,9506,9506,394816,0.190864,0.0663998,0.039008,0.0589443,0.0541278,0.044064,0.053936
nemeth09,9506,9506,395506,0.20032,0.0672157,0.038848,0.0572003,0.0537281,0.047984,0.054512
nemeth10,9506,9506,401448,0.19535999999999998,0.0652796,0.0392,0.0560002,0.054192,0.047504,0.05504
nemeth11,9506,9506,408264,0.196432,0.0664958,0.039104,0.0565921,0.053872,0.04768,0.054608
nemeth12,9506,9506,446818,0.196879,0.0700796,0.03976,0.0613921,0.055248,0.046624,0.058576
nemeth13,9506,9506,474472,0.196927,0.0730397,0.040864,0.0627844,0.0583199,0.047392,0.059168
nemeth14,9506,9506,496144,0.197487,0.0782877,0.04208,0.0663842,0.0596641,0.047856,0.060672
nemeth15,9506,9506,539802,0.204784,0.0780956,0.0432,0.0688963,0.0624641,0.047568,0.063152
nemeth16,9506,9506,587012,0.218223,0.0814075,0.04424,0.070864,0.065984,0.048288,0.066368
nemeth17,9506,9506,629620,0.20131100000000002,0.082783,0.04536,0.0733605,0.073888,0.048912,0.070656
nemeth18,9506,9506,695234,0.202959,0.0924635,0.050416,0.0798246,0.0737442,0.048864,0.074864
nemeth19,9506,9506,818302,0.209359,0.108335,0.050816,0.0868485,0.0857762,0.050064,0.084992
nemeth20,9506,9506,971870,0.213519,0.125903,0.053872,0.0992966,0.0965441,0.052528,0.097056
nemeth21,9506,9506,1173746,0.218591,0.147279,0.05808,0.115985,0.109168,0.054448,0.109744
nemeth22,9506,9506,1358832,0.235791,0.170847,0.061536,0.135936,0.12568,0.053392,0.125504
nemeth23,9506,9506,1506810,0.22467099999999998,0.192927,0.064272,0.150305,0.147328,0.054304,0.146928
nemeth24,9506,9506,1506550,0.260175,0.202015,0.063696,0.151441,0.144352,0.056688,0.142256
nemeth25,9506,9506,1511758,0.232525,0.194303,0.064448,0.152416,0.1388,0.056783,0.139344
nemeth26,9506,9506,1511760,0.233888,0.201519,0.064032,0.152513,0.138464,0.05632,0.139376
adjnoun,112,112,850,0.109456,0.0425118,0.0276,0.0315681,0.035568,0.047104,0.035536
as-22july06,22963,22963,96872,0.316639,1.34718,0.055184,0.0505923,0.940305,0.049568,0.941233
astro-ph,16706,16706,242502,0.268704,0.190175,0.047104,0.0494402,0.1404,0.049776,0.13824
celegansneural,297,297,2345,0.119088,0.0831995,0.027552,0.0328641,0.0331521,0.045328,0.033952
cond-mat,16726,16726,95188,0.246336,0.0713433,0.047776,0.0378242,0.055712,0.049392,0.055648
cond-mat-2003,31163,31163,240058,0.390175,0.117919,0.066288,0.0472962,0.097952,0.0496,0.101984
cond-mat-2005,40421,40421,351386,0.480734,0.162879,0.07856,0.0552321,0.124928,0.052768,0.124976
dolphins,62,62,318,0.104848,0.0280319,0.022976,0.0297601,0.024784,0.043328,0.02504
football,115,115,1226,0.10523199999999999,0.0284798,0.027216,0.0341122,0.026992,0.043296,0.026
hep-th,8361,8361,31502,0.17512,0.0462398,0.033984,0.0344482,0.039232,0.04648,0.039616
karate,34,34,156,0.102592,0.0257918,0.021264,0.0293282,0.024448,0.041728,0.02448
lesmis,77,77,508,0.107488,0.0367038,0.024368,0.030976,0.02904,0.046096,0.029248
netscience,1589,1589,5484,0.12032,0.0367838,0.028848,0.0347682,0.0316,0.044544,0.032624
polblogs,1490,1490,19025,0.12646400000000002,0.166543,0.028928,0.0336002,0.0934721,0.04696,0.094128
polbooks,105,105,882,0.11819199999999999,0.0336318,0.028032,0.032016,0.029872,0.04688,0.02984
power,4941,4941,13188,0.147936,0.0308319,0.03016,0.034832,0.028448,0.045568,0.029056
fv1,9604,9604,85264,0.184143,0.029536,0.036192,0.035984,0.028272,0.044416,0.02928
fv2,9801,9801,87025,0.190223,0.0327838,0.036288,0.0388002,0.028816,0.043856,0.029104
fv3,9801,9801,87025,0.18942299999999998,0.0301279,0.036112,0.0358081,0.028368,0.044704,0.03056
heart1,3557,3557,1387773,0.176992,0.674909,0.061296,0.187441,0.441537,0.055552,0.445152
heart2,2339,2339,682797,0.144368,0.46747,0.043888,0.0990406,0.317184,0.049216,0.310592
heart3,2339,2339,682797,0.14479999999999998,0.460222,0.043776,0.0971526,0.314271,0.048832,0.318191
lung1,1650,1650,7419,0.12065599999999999,0.0271199,0.028016,0.0336321,0.026176,0.043952,0.027248
lung2,109460,109460,492564,0.95923,0.0443195,0.170656,0.0514723,0.040672,0.048432,0.041168
stomach,213360,213360,3021648,1.968928,0.395054,0.312593,0.169185,0.192848,0.0784,0.200768
torso1,116158,116158,8516500,1.27491,3.66726,0.320129,2.3559,3.61695,0.14472,3.850564
torso2,115967,115967,1033473,1.044605,0.0778398,0.1796,0.0731362,0.0613441,0.08584,0.06104
torso3,259156,259156,4429042,2.3500010000000002,0.645437,0.374976,0.239681,0.290528,0.086431,0.27384
bone010,986703,986703,71666325,10.342740000000001,12.4149,2.227029,4.3931,4.37434,0.599294,4.357894
bone010_M,986703,986703,23888775,8.643267,3.78705,1.429935,1.30936,1.42648,0.254384,1.416914
boneS01,127224,127224,6715152,1.388385,1.16765,0.228496,0.434241,0.464016,0.095536,0.470065
boneS01_M,127224,127224,2238384,1.1478689999999998,0.32323,0.195968,0.146833,0.158592,0.06696,0.150928
boneS10,914898,914898,55468422,9.184905,9.62251,1.7621,3.4004,3.64268,0.475375,3.66115
boneS10_M,914898,914898,18489474,7.8813249999999995,2.84597,1.337859,0.977126,1.1897,0.203136,1.185473
chipcool0,20082,20082,281150,0.276112,0.0460798,0.050784,0.0466082,0.038848,0.04728,0.038752
chipcool0_E,20082,20082,20082,0.260911,0.0304959,0.05056,0.0362402,0.028432,0.046192,0.028688
chipcool1,20082,20082,281150,0.271007,0.0460638,0.051104,0.0467843,0.038816,0.047056,0.03984
chipcool1_E,20082,20082,20082,0.31715099999999996,0.0289118,0.05048,0.0368321,0.028256,0.046048,0.028672
filter2D,1668,1668,10750,0.129616,0.0272159,0.028304,0.032992,0.026384,0.045888,0.026192
filter2D_E,1668,1668,1668,0.12336,0.0268479,0.027904,0.035136,0.026128,0.04592,0.0256
filter3D,106437,106437,2707179,1.023037,0.406637,0.169072,0.210033,0.228159,0.086112,0.231376
filter3D_E,106437,106437,2707145,1.00835,0.41019,0.170448,0.210113,0.225393,0.07088,0.228496
flowmeter0,9669,9669,67391,0.18331199999999997,0.0325279,0.03664,0.0359842,0.029184,0.044224,0.02912
flowmeter0_E,9669,9669,9669,0.18315099999999998,0.0285916,0.0364,0.0353922,0.0264,0.046032,0.026528
flowmeter5,9669,9669,67391,0.185471,0.0311359,0.037008,0.0363042,0.028544,0.04368,0.029104
flowmeter5_E,9669,9669,9669,0.192688,0.0284958,0.036016,0.0387041,0.026416,0.045824,0.026688
gas_sensor,66917,66917,1703365,0.6739499999999999,0.173183,0.115344,0.128769,0.13088,0.062576,0.129248
gas_sensor_E,66917,66917,66917,0.610012,0.0312639,0.114176,0.039568,0.030176,0.044704,0.030192
gyro,17361,17361,1021159,0.29944000000000004,0.244143,0.056256,0.107025,0.169104,0.055088,0.16584
gyro_M,17361,17361,340431,0.249055,0.0949435,0.04752,0.0535683,0.071152,0.046128,0.072496
gyro_k,17361,17361,1021159,0.30582400000000004,0.243711,0.057264,0.107217,0.16544,0.055744,0.166096
gyro_m,17361,17361,340431,0.300607,0.0929915,0.047408,0.0511521,0.072656,0.047968,0.073456
inlet,11730,11730,328323,0.208864,0.0652637,0.039712,0.0513122,0.049744,0.047152,0.047024
inlet_E,11730,11730,95316,0.20312,0.0351358,0.039619,0.0365602,0.030064,0.045568,0.032
LF10,18,18,82,0.102784,0.0270879,0.020704,0.028976,0.028064,0.041616,0.025424
LF10_E,18,18,82,0.10368,0.0273598,0.020464,0.0299042,0.0244,0.042128,0.02472
LF10_M,18,18,82,0.116336,0.0268958,0.020192,0.028864,0.02472,0.042544,0.024544
LF10000,19998,19998,99982,0.260848,0.0323199,0.050336,0.0364962,0.029968,0.044288,0.0304
LF10000_E,19998,19998,99982,0.259615,0.0324638,0.050816,0.0371201,0.030528,0.044064,0.030096
LF10000_M,19998,19998,99982,0.262976,0.032528,0.050768,0.0377121,0.029648,0.044144,0.029904
LFAT5,14,14,46,0.11214400000000001,0.0268318,0.023152,0.0289921,0.024784,0.042144,0.028208
LFAT5_E,14,14,46,0.104656,0.0269118,0.02024,0.0292162,0.024496,0.042112,0.02472
LFAT5_M,14,14,46,0.10523199999999999,0.0269918,0.023152,0.0288802,0.024768,0.042128,0.025456
LFAT5000,19994,19994,79966,0.259952,0.0327519,0.0504,0.037264,0.030224,0.044592,0.030048
LFAT5000_E,19994,19994,79966,0.26231899999999997,0.0324638,0.050656,0.0376001,0.02976,0.043712,0.030288
LFAT5000_M,19994,19994,79966,0.26435200000000003,0.0325117,0.051008,0.0374881,0.029936,0.043952,0.030032
piston,2025,2025,100015,0.133024,0.0796315,0.030896,0.0376161,0.056656,0.044512,0.056496
piston_E,2025,2025,96400,0.131472,0.0734556,0.030464,0.038048,0.045168,0.04496,0.045568
piston_M,2025,2025,3856,0.126783,0.0280319,0.028336,0.0354401,0.026384,0.046752,0.026704
rail_1357,1357,1357,8985,0.120448,0.0316637,0.028512,0.0340162,0.026176,0.045536,0.026768
rail_1357_E,1357,1357,8997,0.12126400000000001,0.0288799,0.027424,0.0337122,0.026224,0.04584,0.026352
rail_20209,20209,20209,139233,0.262351,0.0339519,0.051088,0.0388641,0.030832,0.044992,0.031072
rail_20209_E,20209,20209,139473,0.26601600000000003,0.0341599,0.053472,0.0384802,0.030912,0.046016,0.03104
rail_5177,5177,5177,35185,0.153856,0.0297279,0.03032,0.0332482,0.027248,0.045472,0.027312
rail_5177_E,5177,5177,35241,0.150992,0.0289278,0.030176,0.0331681,0.030112,0.045616,0.02656
rail_79841,79841,79841,553921,0.7269100000000001,0.0538557,0.131376,0.0577923,0.042128,0.048896,0.042016
rail_79841_E,79841,79841,554913,0.725198,0.0543197,0.131616,0.0570402,0.04272,0.048816,0.04304
spiral,1434,1434,18228,0.123119,0.0900476,0.0288,0.0337922,0.0701761,0.0456,0.069792
spiral_E,1434,1434,1137732,0.143887,1.57486,0.056896,0.194241,0.709937,0.05424,0.73691
t2dah,11445,11445,176117,0.199775,0.0453598,0.038768,0.0399041,0.035792,0.04568,0.037072
t2dah_E,11445,11445,176117,0.20335999999999999,0.0431678,0.039584,0.0398722,0.035072,0.04512,0.035664
t2dah_a,11445,11445,176117,0.199616,0.0439518,0.0424,0.039952,0.035488,0.045424,0.035776
t2dah_e,11445,11445,176117,0.20691199999999998,0.0436477,0.039296,0.0397122,0.03488,0.04504,0.03616
t2dal,4257,4257,37465,0.14377600000000001,0.0284,0.028672,0.0334882,0.026288,0.045248,0.026368
t2dal_E,4257,4257,4257,0.141775,0.0281598,0.029104,0.0350081,0.026448,0.045216,0.027024
t2dal_a,4257,4257,37465,0.14928,0.0288959,0.028992,0.0340001,0.02672,0.04528,0.027712
t2dal_e,4257,4257,4257,0.142256,0.0281118,0.028704,0.0353602,0.0269281,0.045296,0.026944
t3dh,79171,79171,4352105,0.87083,0.594061,0.15672,0.327554,0.318479,0.082368,0.312448
t3dh_E,79171,79171,4352105,0.878525,0.587549,0.157376,0.326066,0.316543,0.091456,0.313856
t3dh_a,79171,79171,4352105,0.871644,0.601196,0.15784,0.32733,0.322951,0.087456,0.316992
t3dh_e,79171,79171,4352105,0.8671169999999999,0.595533,0.15944,0.326978,0.307039,0.08344,0.32464
t3dl,20360,20360,509866,0.275982,0.0701758,0.051664,0.0602083,0.05328,0.04664,0.053136
t3dl_E,20360,20360,20360,0.286575,0.0303038,0.05328,0.03528,0.030512,0.048912,0.032256
t3dl_a,20360,20360,509866,0.287632,0.0720317,0.051952,0.0602883,0.053728,0.050192,0.05304
t3dl_e,20360,20360,20360,0.28928,0.0306559,0.053712,0.0353921,0.030512,0.048496,0.028576
windscreen_M,22692,22692,1481988,0.33831900000000004,0.183647,0.07032,0.131665,0.117024,0.056032,0.120608
aft01,8205,8205,125567,0.177776,0.0379838,0.03424,0.0377121,0.034176,0.04528,0.034688
California,9664,9664,16150,0.20364700000000002,0.105919,0.034704,0.0362561,0.0659362,0.051248,0.065232
CSphd,1882,1882,1740,0.13108799999999998,0.0317119,0.027872,0.0382402,0.03448,0.050304,0.034448
dictionary28,52652,52652,178076,0.5163490000000001,0.0454878,0.094608,0.0441122,0.046784,0.049728,0.045328
EAT_RS,23219,23219,325592,0.34575900000000004,0.0703677,0.06024,0.0601922,0.360129,0.062848,0.347839
EAT_SR,23219,23219,325589,0.30623900000000004,0.465678,0.05568,0.0592162,0.0607039,0.055536,0.060608
EPA,4772,4772,8965,0.164192,0.0735676,0.028096,0.037088,0.0963842,0.056016,0.095152
Erdos02,6927,6927,16944,0.177632,0.231038,0.035392,0.0368002,0.148016,0.048496,0.148112
Erdos971,472,472,2628,0.11976,0.0420639,0.028368,0.0342721,0.034512,0.047616,0.033888
Erdos972,5488,5488,14170,0.156976,0.0589119,0.029968,0.0347202,0.051936,0.047024,0.050816
Erdos981,485,485,2762,0.117424,0.0405918,0.027568,0.0355842,0.034576,0.046816,0.034912
Erdos982,5822,5822,14750,0.159456,0.0615357,0.030176,0.0346081,0.0516641,0.048,0.052
Erdos991,492,492,2834,0.119776,0.043568,0.028192,0.033632,0.03496,0.048064,0.034608
Erdos992,6100,6100,15030,0.16020700000000002,0.0610076,0.034128,0.0357282,0.0535361,0.048064,0.05216
EVA,8497,8497,6726,0.204447,0.0289118,0.032832,0.0367362,0.16824,0.063232,0.16952
FA,10617,10617,72176,0.19611099999999998,0.156511,0.035936,0.0373601,0.038208,0.04656,0.038544
foldoc,13356,13356,120238,0.218223,0.316126,0.041152,0.0379682,0.060096,0.047472,0.061152
football,35,35,118,0.107456,0.0276158,0.020832,0.029856,0.026192,0.042576,0.027312
GD00_a,352,352,458,0.11737600000000001,0.0398079,0.026224,0.03432,0.02736,0.043952,0.027296
GD00_c,638,638,1041,0.12512,0.0329599,0.027376,0.0363682,0.034176,0.049312,0.034816
GD01_a,311,311,645,0.11652799999999999,0.0293118,0.028736,0.0332482,0.027872,0.04656,0.028624
GD01_Acap,953,953,645,0.124688,0.0311519,0.027824,0.0372801,0.02792,0.050048,0.028112
GD01_b,18,18,37,0.10528,0.0270078,0.019968,0.0297762,0.026912,0.042544,0.027088
GD01_c,33,33,135,0.107184,0.0271679,0.021152,0.030336,0.025504,0.043536,0.026976
GD02_a,23,23,87,0.11612800000000001,0.0265758,0.020432,0.027936,0.026688,0.044464,0.027216
GD02_b,80,80,232,0.109728,0.0266719,0.02408,0.028816,0.027264,0.046224,0.026432
GD06_Java,1538,1538,8032,0.126528,0.347294,0.02872,0.0346881,0.042848,0.047616,0.04264
GD06_theory,101,101,380,0.118512,0.0292318,0.026048,0.0303201,0.026768,0.04496,0.03
GD95_a,36,36,57,0.10660800000000001,0.0271039,0.021168,0.028928,0.026464,0.042576,0.027392
GD95_b,73,73,96,0.107216,0.027168,0.024224,0.0286881,0.027264,0.043248,0.027232
GD95_c,62,62,287,0.10976,0.0273438,0.022528,0.029552,0.02672,0.044752,0.02744
GD96_a,1096,1096,1677,0.12851200000000002,0.064912,0.027392,0.0351682,0.027904,0.046592,0.028208
GD96_b,111,111,193,0.114528,0.0410398,0.0268,0.0296002,0.027376,0.044016,0.02704
GD96_c,65,65,250,0.10912,0.0268639,0.023472,0.0316321,0.027152,0.043872,0.027408
GD96_d,180,180,229,0.10819200000000001,0.027088,0.026736,0.0303042,0.027616,0.043744,0.026912
GD97_a,84,84,332,0.11083200000000001,0.0303999,0.025024,0.0313762,0.026784,0.044192,0.027184
GD97_b,47,47,264,0.10904,0.0299358,0.021552,0.030736,0.027568,0.044256,0.027344
GD97_c,452,452,460,0.11974299999999999,0.0273919,0.026207,0.0335842,0.0418879,0.048784,0.044096
GD98_a,38,38,50,0.106275,0.0270879,0.021024,0.02832,0.026896,0.042641,0.026688
GD98_b,121,121,207,0.106463,0.0270398,0.02624,0.0294722,0.026464,0.043248,0.027408
GD98_c,112,112,336,0.10944,0.026816,0.028176,0.02872,0.027408,0.045056,0.026656
GD99_b,64,64,252,0.116928,0.0267359,0.023088,0.030288,0.02704,0.044064,0.026768
GD99_c,105,105,149,0.10838400000000001,0.0269438,0.026016,0.0289282,0.027408,0.043824,0.027536
geom,7343,7343,23796,0.173519,0.0717278,0.033024,0.034976,0.0568961,0.049808,0.054608
GlossGT,72,72,122,0.10724800000000001,0.027488,0.02392,0.028656,0.026784,0.043136,0.026736
HEP-th,27240,27240,342437,0.374672,1.033,0.062416,0.0568802,0.196016,0.05696,0.19304
HEP-th-new,27770,27770,352807,0.374415,1.00647,0.06368,0.0584643,0.191472,0.056352,0.192335
internet,124651,124651,207214,1.212636,0.0533598,0.190816,0.047632,0.102768,0.055488,0.1028
Journals,124,124,12068,0.109824,0.124415,0.028592,0.0341442,0.100032,0.045616,0.096976
Kohonen,4470,4470,12731,0.15944,0.0430718,0.03104,0.0352802,0.243728,0.052592,0.24832
Lederberg,8843,8843,41601,0.197296,0.0839357,0.037136,0.0365602,0.365057,0.051728,0.354288
ODLIS,2909,2909,18246,0.138928,0.275807,0.029264,0.0339841,0.0358561,0.047168,0.035264
patents,3774768,3774768,14970767,33.393908,2.92573,5.176908,1.27258,1.27192,3.868436,1.289618
patents_main,240547,240547,560943,2.443066,0.118224,0.346017,0.0703043,0.131216,0.121392,0.1324
Ragusa16,24,24,81,0.108176,0.0272959,0.020752,0.0290402,0.026768,0.04344,0.026928
Ragusa18,23,23,64,0.10672000000000001,0.027744,0.020496,0.029328,0.026576,0.042688,0.027232
Reuters911,13332,13332,296076,0.277951,0.955515,0.0604,0.0594083,0.637937,0.061552,0.65296
Reuters911_Day_01,13332,13332,18636,0.240239,0.148719,0.040816,0.0372161,0.120064,0.055984,0.118704
Reuters911_Day_02,13332,13332,27838,0.243344,0.187326,0.041984,0.039616,0.142432,0.056192,0.14712
Reuters911_Day_03,13332,13332,14902,0.243807,0.119695,0.03904,0.0373922,0.0966561,0.061152,0.094896
Reuters911_Day_04,13332,13332,12464,0.242768,0.0948797,0.039152,0.0370082,0.0794242,0.058368,0.07976
Reuters911_Day_05,13332,13332,17668,0.23907099999999998,0.128431,0.039056,0.0367841,0.108128,0.055216,0.107456
Reuters911_Day_06,13332,13332,15890,0.242047,0.151023,0.045312,0.0367361,0.126304,0.058368,0.125232
Reuters911_Day_07,13332,13332,9204,0.24470399999999998,0.0932797,0.039104,0.0377762,0.0792801,0.057184,0.081024
Reuters911_Day_08,13332,13332,6874,0.237584,0.0795833,0.039232,0.0382401,0.069168,0.057616,0.068608
Reuters911_Day_09,13332,13332,7768,0.242655,0.0898236,0.039648,0.0383201,0.0770392,0.060448,0.076816
Reuters911_Day_10,13332,13332,9410,0.238975,0.0836796,0.039104,0.0374241,0.0698561,0.05744,0.070563
Reuters911_Day_11,13332,13332,10240,0.243552,0.108943,0.039168,0.037552,0.0909442,0.057312,0.090512
Reuters911_Day_12,13332,13332,5550,0.242831,0.0825116,0.040896,0.0378882,0.0713601,0.060144,0.07176
Reuters911_Day_13,13332,13332,4264,0.230351,0.0660317,0.038976,0.038432,0.058752,0.06328,0.059568
Reuters911_Day_14,13332,13332,5390,0.228047,0.0767996,0.039136,0.0378081,0.0661761,0.06032,0.065312
Reuters911_Day_15,13332,13332,11508,0.239359,0.118671,0.039216,0.0371842,0.095856,0.055856,0.097664
Reuters911_Day_16,13332,13332,9786,0.239039,0.0879517,0.039648,0.0378882,0.0742401,0.056016,0.075088
Reuters911_Day_17,13332,13332,7374,0.245359,0.0878716,0.039504,0.0378401,0.0734241,0.058992,0.074144
Reuters911_Day_18,13332,13332,6810,0.24116700000000002,0.0895038,0.041936,0.0371201,0.0772961,0.059264,0.079856
Reuters911_Day_19,13332,13332,3770,0.229519,0.0541759,0.039392,0.0374561,0.047472,0.06248,0.04928
Reuters911_Day_20,13332,13332,5966,0.23123100000000002,0.0786717,0.039744,0.0372482,0.0642561,0.060288,0.064592
Reuters911_Day_21,13332,13332,7086,0.242367,0.0900158,0.03912,0.0368322,0.073728,0.058944,0.07288
Reuters911_Day_22,13332,13332,7132,0.238944,0.0797757,0.039424,0.0369602,0.0703359,0.05656,0.070096
Reuters911_Day_23,13332,13332,5986,0.234816,0.065888,0.039504,0.0371841,0.0565281,0.062416,0.058336
Reuters911_Day_24,13332,13332,4792,0.22601500000000002,0.0594716,0.039328,0.03784,0.0554401,0.060096,0.053712
Reuters911_Day_25,13332,13332,7644,0.237519,0.0793916,0.03936,0.0384,0.0695201,0.057088,0.070928
Reuters911_Day_26,13332,13332,6250,0.259343,0.0835519,0.039344,0.0380802,0.0727201,0.05864,0.071904
Reuters911_Day_27,13332,13332,7220,0.241439,0.0854238,0.038768,0.0374881,0.074688,0.058112,0.072624
Reuters911_Day_28,13332,13332,7632,0.24575999999999998,0.0805596,0.03896,0.0371201,0.0680961,0.05896,0.067184
Reuters911_Day_29,13332,13332,5682,0.22492700000000002,0.0622237,0.03888,0.0378562,0.0544001,0.058512,0.054736
Reuters911_Day_30,13332,13332,6152,0.26574400000000004,0.0845757,0.042128,0.0383201,0.0747201,0.05872,0.0748
Reuters911_Day_31,13332,13332,8050,0.228352,0.0775517,0.038864,0.0379522,0.0661279,0.058176,0.066384
Reuters911_Day_32,13332,13332,6248,0.225663,0.0586077,0.039232,0.0380961,0.05096,0.059952,0.05232
Reuters911_Day_33,13332,13332,6064,0.232848,0.0761597,0.03896,0.0370402,0.0635361,0.061152,0.064944
Reuters911_Day_34,13332,13332,6136,0.226176,0.0724957,0.039696,0.0376642,0.0623999,0.05936,0.062576
Reuters911_Day_35,13332,13332,7096,0.245616,0.0953755,0.0396,0.037696,0.0796641,0.058592,0.081936
Reuters911_Day_36,13332,13332,7644,0.242239,0.0808317,0.037968,0.0381602,0.0702081,0.058,0.070064
Reuters911_Day_37,13332,13332,7350,0.228143,0.0644316,0.038928,0.0372482,0.05952,0.061312,0.058496
Reuters911_Day_38,13332,13332,5882,0.233792,0.0765916,0.039024,0.0378561,0.06456,0.06184,0.065792
Reuters911_Day_39,13332,13332,7136,0.242431,0.0876795,0.039136,0.0372162,0.072112,0.058176,0.071696
Reuters911_Day_40,13332,13332,6266,0.22556700000000002,0.0824154,0.039504,0.0381602,0.0668161,0.060736,0.064688
Reuters911_Day_41,13332,13332,5548,0.229087,0.0706878,0.039424,0.0377282,0.0622079,0.061584,0.062704
Reuters911_Day_42,13332,13332,4486,0.23036700000000002,0.0687356,0.041312,0.0382242,0.0603681,0.062368,0.060832
Reuters911_Day_43,13332,13332,4748,0.22958299999999998,0.0579837,0.039536,0.038368,0.052192,0.063488,0.051744
Reuters911_Day_44,13332,13332,5870,0.22008,0.0697917,0.03936,0.0378401,0.0623679,0.05736,0.0616
Reuters911_Day_45,13332,13332,5158,0.227391,0.0594237,0.038432,0.0377922,0.0515681,0.059536,0.05304
Reuters911_Day_46,13332,13332,4974,0.22652699999999998,0.0712959,0.03928,0.0385442,0.064368,0.059488,0.063504
Reuters911_Day_47,13332,13332,6400,0.227024,0.07048,0.039056,0.0375201,0.060288,0.059312,0.061248
Reuters911_Day_48,13332,13332,5838,0.226127,0.0643197,0.039168,0.039152,0.0573441,0.059312,0.058832
Reuters911_Day_49,13332,13332,6270,0.226512,0.0771678,0.0392,0.0384641,0.070608,0.061152,0.069136
Reuters911_Day_50,13332,13332,6364,0.223039,0.0628637,0.039392,0.037968,0.0564801,0.057488,0.054576
Reuters911_Day_51,13332,13332,5778,0.226991,0.0712957,0.038992,0.0373121,0.0625441,0.05848,0.061712
Reuters911_Day_52,13332,13332,7046,0.23183900000000002,0.0763355,0.039392,0.0372641,0.0659201,0.061904,0.064752
Reuters911_Day_53,13332,13332,6930,0.244623,0.0632157,0.041248,0.037024,0.0560161,0.061728,0.054832
Reuters911_Day_54,13332,13332,6780,0.22617500000000001,0.0751517,0.041776,0.0380962,0.0654241,0.056064,0.063312
Reuters911_Day_55,13332,13332,5304,0.227823,0.0761917,0.038768,0.038256,0.065984,0.063248,0.065952
Reuters911_Day_56,13332,13332,7976,0.24423999999999998,0.0874558,0.039728,0.0383042,0.0760643,0.059136,0.074592
Reuters911_Day_57,13332,13332,3778,0.23143999999999998,0.0434398,0.038864,0.0377922,0.0403839,0.062464,0.039264
Reuters911_Day_58,13332,13332,4362,0.22904,0.0713437,0.039264,0.04144,0.063808,0.061936,0.06504
Reuters911_Day_59,13332,13332,6190,0.225487,0.0651837,0.043008,0.0379682,0.0564001,0.059184,0.057088
Reuters911_Day_60,13332,13332,5766,0.228128,0.0595517,0.03872,0.0372641,0.0533121,0.057824,0.053232
Reuters911_Day_61,13332,13332,5152,0.22889500000000002,0.0590717,0.03864,0.0373281,0.052016,0.06032,0.051744
Reuters911_Day_62,13332,13332,3994,0.23007900000000003,0.0561278,0.03936,0.0411201,0.0515521,0.062576,0.0516
Reuters911_Day_63,13332,13332,3910,0.231663,0.0596797,0.038816,0.0376801,0.0578721,0.062944,0.057568
Reuters911_Day_64,13332,13332,4700,0.22803099999999998,0.0627998,0.039248,0.0381602,0.055488,0.061552,0.056592
Reuters911_Day_65,13332,13332,4264,0.23023899999999997,0.0697914,0.039872,0.0382721,0.0606721,0.066592,0.05888
Reuters911_Day_66,13332,13332,4548,0.22952,0.0678556,0.038912,0.0384642,0.058784,0.062672,0.060736
Roget,1022,1022,5075,0.121008,0.0333596,0.028912,0.03408,0.029168,0.045888,0.029504
Sandi_authors,86,86,248,0.11027200000000001,0.0268319,0.024928,0.030432,0.026528,0.043856,0.026528
SciMet,3084,3084,10413,0.14044800000000002,0.0723356,0.02896,0.0348161,0.0504321,0.049856,0.049216
SmaGri,1059,1059,4919,0.130928,0.0593278,0.031424,0.0349921,0.0921281,0.048464,0.092416
SmallW,396,396,994,0.13296,0.0353759,0.02864,0.0346882,0.060368,0.051952,0.061968
Stranke94,10,10,90,0.12176000000000001,0.0272798,0.020608,0.0299042,0.028544,0.042512,0.026992
Tina_AskCal,11,11,29,0.108352,0.0269918,0.020288,0.0289441,0.0268,0.04232,0.027152
Tina_AskCog,11,11,36,0.10878399999999999,0.0321118,0.020768,0.0288801,0.02704,0.043552,0.028928
Tina_DisCal,11,11,41,0.118592,0.0270877,0.023424,0.0295042,0.027536,0.042768,0.02968
Tina_DisCog,11,11,48,0.117456,0.0264957,0.020448,0.0292161,0.026768,0.044048,0.026912
USAir97,332,332,4252,0.119232,0.0847357,0.028608,0.033824,0.0605761,0.047296,0.060592
USpowerGrid,4941,4941,13188,0.15064,0.0318079,0.033056,0.0352642,0.028896,0.046704,0.02872
Wordnet3,82670,82670,132964,0.757936,0.251295,0.133568,0.041824,0.0525758,0.061648,0.053872
yeast,2361,2361,13828,0.13916800000000001,0.0549119,0.02952,0.0341762,0.0466401,0.047984,0.045264
Zewail,6752,6752,54233,0.179695,0.0967998,0.032128,0.0376001,0.101536,0.05184,0.097712
benzene,8219,8219,242669,0.1844,0.0528318,0.03576,0.0474082,0.046528,0.047184,0.047264
CO,221119,221119,7666057,2.425746,1.39036,0.327745,0.506866,0.539841,0.106431,0.566
Ga10As10H30,113081,113081,6115633,1.398045,1.11031,0.209393,0.495842,0.81877,0.10272,0.8072
Ga19As19H42,133123,133123,8884839,1.6963,1.48694,0.273056,0.735251,1.22554,0.123856,1.197522
Ga3As3H12,61349,61349,5970947,0.817309,1.22353,0.178496,0.594466,1.25203,0.094208,1.255586
Ga41As41H72,268096,268096,18488476,3.432939,3.25144,0.534545,1.58227,1.85863,0.20648,1.807539
GaAsH6,61349,61349,3381809,0.778909,1.11228,0.128832,0.320945,0.740833,0.098016,0.737473
Ge87H76,112985,112985,7892195,1.487356,1.22657,0.242832,0.649667,0.756561,0.11136,0.755057
Ge99H100,112985,112985,8451395,1.526077,1.23175,0.254769,0.699955,0.770977,0.115872,0.779985
H2O,67024,67024,2216736,0.70763,0.226654,0.117184,0.172176,0.159152,0.071584,0.159904
Na5,5832,5832,305630,0.180784,0.164031,0.037488,0.057632,0.129552,0.047648,0.12696
Si10H16,17077,17077,875923,0.296735,0.279695,0.053088,0.10336,0.201952,0.052496,0.208016
Si2,769,769,17801,0.12062400000000001,0.0606556,0.030208,0.0339842,0.05112,0.04576,0.052896
Si34H36,97569,97569,5156379,1.1412309999999999,0.818553,0.18136,0.421138,0.604497,0.086032,0.594193
Si41Ge41H72,185639,185639,15011265,2.382427,2.15822,0.420545,1.36559,1.65911,0.173216,1.733235
Si5H12,19896,19896,738598,0.31927900000000003,0.230895,0.053312,0.0872961,0.176624,0.051312,0.176415
Si87H76,240369,240369,10661631,2.837434,1.77692,0.374274,0.754915,0.78141,0.146112,0.784495
SiH4,5041,5041,171903,0.162623,0.160303,0.033056,0.045088,0.123776,0.045936,0.124383
SiNa,5743,5743,198787,0.169904,0.185103,0.034176,0.0469602,0.14304,0.047552,0.143456
SiO,33401,33401,1317655,0.465344,0.420734,0.073104,0.135632,0.312032,0.064992,0.311087
SiO2,155331,155331,11283503,1.8320280000000002,2.59738,0.343376,0.997631,2.51719,0.14088,2.557346
invextr1_new,30412,30412,1793881,0.447535,0.204623,0.081088,0.173601,0.192144,0.063952,0.194928
mixtank_new,29957,29957,1995041,0.45932599999999996,0.235583,0.085408,0.182577,0.184688,0.07464,0.180256
barth,6691,6691,46187,0.17168,0.0305918,0.033248,0.035824,0.028592,0.044576,0.029744
barth4,6019,6019,40965,0.158336,0.028848,0.031952,0.0350721,0.028592,0.044704,0.028112
barth5,15606,15606,107362,0.232655,0.0337438,0.045312,0.0388961,0.032832,0.046592,0.033232
bodyy4,17546,17546,121938,0.247423,0.0330718,0.048112,0.0378882,0.032528,0.045312,0.032336
bodyy5,18589,18589,129281,0.25521499999999997,0.0335038,0.049216,0.039104,0.032224,0.047456,0.032784
bodyy6,19366,19366,134748,0.262351,0.0333119,0.049936,0.0389282,0.031872,0.04816,0.031904
commanche_dual,7920,7920,31680,0.171375,0.0286717,0.036208,0.0354562,0.028176,0.04496,0.028496
mesh1e1,48,48,306,0.10902400000000001,0.0272317,0.022624,0.0302721,0.026624,0.044256,0.027056
mesh1em1,48,48,306,0.108592,0.0275679,0.023696,0.029248,0.026864,0.044208,0.027344
mesh1em6,48,48,306,0.109264,0.0267519,0.02456,0.0297281,0.026432,0.0448,0.026944
mesh2e1,306,306,2018,0.118064,0.0291359,0.029728,0.034304,0.028352,0.047008,0.028512
mesh2em5,306,306,2018,0.117344,0.028768,0.029712,0.033824,0.028368,0.046288,0.028288
mesh3e1,289,289,1889,0.117536,0.0295359,0.029504,0.0343362,0.028384,0.047104,0.028304
mesh3em5,289,289,1889,0.117056,0.0283198,0.029888,0.033904,0.02824,0.0472,0.027984
onera_dual,85567,85567,419201,0.768206,0.0399198,0.139504,0.0502402,0.0362879,0.048864,0.036096
sphere2,66,66,450,0.108688,0.026976,0.026048,0.0313441,0.027632,0.045232,0.027104
sphere3,258,258,1794,0.118448,0.02856,0.029376,0.0333281,0.028288,0.047584,0.02816
tandem_dual,94069,94069,460493,0.833217,0.0421918,0.151056,0.0517441,0.037088,0.048288,0.037696
tandem_vtx,18454,18454,253350,0.261103,0.0478398,0.049952,0.04576,0.041296,0.049712,0.042464
power197k,197156,197156,3698357,2.196882,2.49588,0.318193,0.311905,1.12792,0.11584,1.01277
analytics,303813,303813,2006126,3.0944990000000003,14.0358,0.524657,0.353234,9.76495,0.077472,9.658505
ABACUS_shell_hd_E,23412,23412,19216,0.29868700000000004,0.0358558,0.05312,0.0378402,0.033264,0.05392,0.03336
ABACUS_shell_hd_K,23412,23412,216082,0.29836700000000005,0.035328,0.05608,0.042592,0.03392,0.04704,0.034752
ABACUS_shell_hd_M,23412,23412,206474,0.295007,0.034864,0.05584,0.0416962,0.033872,0.0472,0.034016
ABACUS_shell_hd_Mzeros,23412,23412,12010,0.314095,0.0324,0.053408,0.037504,0.032432,0.056608,0.032384
ABACUS_shell_ld_E,23412,23412,19216,0.30247999999999997,0.0362559,0.053392,0.0378561,0.033232,0.053456,0.033104
ABACUS_shell_ld_K,23412,23412,216082,0.302176,0.035984,0.055904,0.0425762,0.034784,0.046752,0.03424
ABACUS_shell_ld_M,23412,23412,206474,0.295968,0.0348799,0.061488,0.0416162,0.033536,0.04648,0.033712
ABACUS_shell_ld_Mzeros,23412,23412,12010,0.303887,0.0325438,0.053456,0.0374882,0.03192,0.056784,0.032928
ABACUS_shell_md_E,23412,23412,19216,0.30046300000000004,0.0390079,0.053216,0.0376802,0.0332,0.053536,0.033312
ABACUS_shell_md_K,23412,23412,216082,0.297008,0.0354558,0.055824,0.042416,0.034096,0.047712,0.034608
ABACUS_shell_md_M,23412,23412,206474,0.295391,0.034656,0.055696,0.0419521,0.033312,0.047584,0.03368
ABACUS_shell_md_Mzeros,23412,23412,12010,0.299327,0.0309598,0.053328,0.0378083,0.03224,0.056752,0.032624
ABACUS_shell_ud,23412,23412,218484,0.362288,0.0367358,0.056368,0.0432161,0.033936,0.046608,0.034672
ABACUS_shell_ud_K,23412,23412,216082,0.296703,0.0355519,0.055776,0.042592,0.034112,0.047456,0.034672
ABACUS_shell_ud_M,23412,23412,206474,0.296751,0.0347999,0.056224,0.04176,0.03336,0.046352,0.034272
crashbasis,160000,160000,1750416,1.458301,0.221935,0.241472,0.107457,0.100096,0.068672,0.09864
largebasis,440020,440020,5560100,3.9812809999999996,0.692605,0.619249,0.244545,0.287921,0.105056,0.290192
majorbasis,160000,160000,1750416,1.457469,0.221695,0.24168,0.106769,0.100144,0.0652,0.101056
viscoplastic1,4326,4326,61166,0.16232,0.0719999,0.030704,0.0368162,0.044784,0.04616,0.047072
viscoplastic1_C_1,4326,4326,61166,0.147679,0.0711838,0.030736,0.0365122,0.04576,0.045072,0.046416
viscoplastic1_C_2,4326,4326,61166,0.147648,0.0713116,0.030544,0.0366082,0.045232,0.04536,0.046832
viscoplastic1_C_3,4326,4326,61166,0.146863,0.0713438,0.030576,0.036672,0.046016,0.045024,0.046208
viscoplastic1_C_4,4326,4326,61166,0.156416,0.0716638,0.030544,0.0365921,0.045776,0.045552,0.046096
viscoplastic1_C_5,4326,4326,61166,0.14827200000000001,0.0721437,0.030704,0.0364161,0.0456481,0.04472,0.045568
viscoplastic1_C_6,4326,4326,61166,0.146527,0.0717914,0.033696,0.0367201,0.046096,0.044896,0.04608
viscoplastic1_C_7,4326,4326,61166,0.147247,0.0713918,0.030656,0.0365761,0.045536,0.04552,0.04608
viscoplastic2,32769,32769,381326,0.372143,0.101504,0.07104,0.0543203,0.0770883,0.047648,0.078352
viscoplastic2_C_1,32769,32769,381326,0.37283099999999997,0.100863,0.07088,0.0542401,0.0775517,0.048048,0.078208
viscoplastic2_C_2,32769,32769,381326,0.37180799999999997,0.100112,0.07048,0.0545122,0.0769441,0.048,0.077792
viscoplastic2_C_3,32769,32769,381326,0.374015,0.10104,0.070352,0.054784,0.077312,0.047888,0.077744
viscoplastic2_C_4,32769,32769,381326,0.371903,0.101248,0.070736,0.0546241,0.0775682,0.047872,0.078128
viscoplastic2_C_5,32769,32769,381326,0.374143,0.101648,0.070688,0.0547203,0.0771041,0.048416,0.078144
viscoplastic2_C_6,32769,32769,381326,0.397919,0.102144,0.070416,0.0541762,0.0776803,0.048352,0.077824
viscoplastic2_C_7,32769,32769,381326,0.373343,0.101919,0.070912,0.0543042,0.0772642,0.04832,0.07856
case39,40216,40216,1042160,0.495103,10.0646,0.204016,0.223088,6.47169,0.057856,6.53593
case39_A_01,40216,40216,1042160,0.497761,10.316,0.204177,0.221713,6.42755,0.057312,6.536221
case39_A_02,40216,40216,1042170,0.496367,10.2072,0.204783,0.223185,6.54121,0.058208,6.386089
case39_A_03,40216,40216,1042170,0.496143,10.3539,0.204144,0.223073,6.36017,0.057856,6.472064
case39_A_04,40216,40216,1042170,0.497487,10.3306,0.204145,0.222865,6.34852,0.058112,6.422979
case39_A_05,40216,40216,1042170,0.50016,10.3571,0.204432,0.222513,6.39808,0.058272,6.396842
case39_A_06,40216,40216,1042170,0.499761,10.2599,0.20408,0.223585,6.33132,0.057696,6.469465
case39_A_07,40216,40216,1042170,0.502046,10.3595,0.204352,0.223105,6.52237,0.058128,6.516618
case39_A_08,40216,40216,1042170,0.499664,10.1783,0.203584,0.224192,6.49351,0.05952,6.396388
case39_A_09,40216,40216,1042170,0.496303,10.4105,0.204177,0.222833,6.45558,0.058352,6.402058
case39_A_10,40216,40216,1042170,0.499487,10.0396,0.204413,0.221712,6.43789,0.058032,6.366215
case39_A_11,40216,40216,1042170,0.49639900000000003,10.4449,0.204176,0.223793,6.47024,0.0584,6.439867
case39_A_12,40216,40216,1042170,0.49815899999999996,10.3563,0.204416,0.223185,6.43968,0.058272,6.365743
case39_A_13,40216,40216,1042170,0.497631,10.1229,0.203936,0.220977,6.38472,0.058096,6.472051
case9,14454,14454,147972,0.249407,3.41021,0.086304,0.0560002,2.18565,0.053744,2.15641
case9_A_01,14454,14454,147972,0.248527,3.27312,0.089104,0.0552322,2.1554,0.05408,2.223907
case9_A_02,14454,14454,147972,0.250687,3.42936,0.086096,0.0586561,2.21566,0.055136,2.19298
case9_A_03,14454,14454,147972,0.25974400000000003,3.29536,0.086576,0.0560321,2.23292,0.05544,2.219505
case9_A_04,14454,14454,147972,0.248639,3.36826,0.086512,0.0554882,2.17179,0.053584,2.199626
case9_A_05,14454,14454,147972,0.25048000000000004,3.41469,0.08592,0.055328,2.18752,0.053808,2.212067
case9_A_06,14454,14454,147972,0.256112,3.38296,0.086336,0.0561443,2.20528,0.054096,2.223828
case9_A_07,14454,14454,147972,0.255264,3.42291,0.086816,0.0561282,2.22208,0.054112,2.207426
case9_A_08,14454,14454,147972,0.250127,3.32087,0.086512,0.0556322,2.162,0.054656,2.17838
case9_A_09,14454,14454,147972,0.254672,3.35563,0.086576,0.055408,2.17775,0.05352,2.198482
case9_A_10,14454,14454,147972,0.248719,3.33562,0.086608,0.056256,2.19307,0.054624,2.215052
case9_A_11,14454,14454,147972,0.25144,3.37357,0.086624,0.0559681,2.20978,0.053888,2.195098
case9_A_12,14454,14454,147972,0.25102399999999997,3.27455,0.087136,0.0562721,2.14908,0.054928,2.166491
Raj1,263743,263743,1302464,2.965546,16.6024,0.383361,0.125953,10.0994,0.078112,10.138833
rajat01,6833,6833,43250,0.18537599999999999,0.626669,0.040912,0.0400801,0.422865,0.049728,0.423265
rajat02,1960,1960,11187,0.133408,0.258175,0.032832,0.0343841,0.15816,0.047904,0.162128
rajat03,7602,7602,32653,0.17089500000000002,0.0459678,0.034288,0.0353121,0.037424,0.046544,0.040912
rajat04,1041,1041,9642,0.132352,0.294095,0.03024,0.034912,0.186544,0.048976,0.183952
rajat05,301,301,1384,0.12215999999999999,0.033168,0.028992,0.0345762,0.031712,0.045104,0.029168
rajat06,10922,10922,46983,0.21657500000000002,0.0483035,0.038672,0.0363682,0.040608,0.047584,0.040768
rajat07,14842,14842,63913,0.23184000000000002,0.052304,0.044032,0.037728,0.044016,0.047744,0.044512
rajat08,19362,19362,83443,0.261439,0.0561115,0.052352,0.0391842,0.046672,0.04808,0.047584
rajat09,24482,24482,105573,0.301551,0.0596957,0.05744,0.0391682,0.05096,0.048928,0.051408
rajat10,30202,30202,130303,0.345759,0.0645757,0.064784,0.0400481,0.0530241,0.050112,0.0544
rajat11,135,135,812,0.118608,0.0329758,0.031648,0.032784,0.0325761,0.048432,0.034352
rajat12,1879,1879,12926,0.132768,0.547022,0.032672,0.0349121,0.350577,0.047952,0.35096
rajat13,7598,7598,48922,0.18872,2.37657,0.07056,0.0402562,1.53444,0.052768,1.552914
rajat14,180,180,1503,0.11830399999999999,0.0899517,0.02936,0.033712,0.0633761,0.045024,0.064624
rajat15,37261,37261,443573,0.459103,1.25622,0.094544,0.0624163,0.769293,0.054944,0.788081
rajat16,94294,94294,641159,0.96211,11.9607,0.351281,0.0856964,7.06618,0.057872,7.274255
rajat17,94294,94294,641159,0.962334,11.6852,0.351281,0.0829924,7.19597,0.056992,7.244024
rajat18,94294,94294,485143,0.955739,11.3642,0.350033,0.0766722,7.23359,0.056,7.20017
rajat19,1157,1157,5399,0.13414399999999999,0.162303,0.03,0.0343201,0.105472,0.050944,0.107328
rajat20,86916,86916,605045,0.897838,12.0168,0.343727,0.0827366,7.30912,0.05784,7.259251
rajat21,411676,411676,1893370,3.918776,41.7985,1.402498,0.196241,30.4649,0.093152,30.491571
rajat22,39899,39899,197264,0.478289,1.47185,0.08,0.0462722,0.918946,0.052784,0.923665
rajat23,110355,110355,556938,1.098109,1.48966,0.17544,0.0662082,0.948914,0.055424,0.939937
rajat24,358172,358172,1948235,3.476835,42.9625,1.242449,0.195617,26.0215,0.084288,26.2306
rajat25,87190,87190,607235,0.900222,12.0053,0.344289,0.085568,7.17477,0.057808,7.150907
rajat26,51032,51032,249302,0.577009,1.40156,0.094448,0.0500322,0.878689,0.053104,0.860065
rajat27,20640,20640,99777,0.301391,0.737373,0.054496,0.040448,0.487742,0.051008,0.491537
rajat28,87190,87190,607235,0.909393,11.5733,0.34472,0.0860804,7.27341,0.057888,7.283568
rajat29,643994,643994,4866270,5.901299,202.088,4.117928,0.85058,128.187,0.130816,128.009033
rajat30,643994,643994,6175377,5.888324000000001,200.557,4.128266,0.981812,129.474,0.134032,129.805389
rajat31,4690002,4690002,20316253,42.413905,1.37588,6.407023,0.740021,1.25446,0.282463,1.274018
laminar_duct3D,67173,67173,3833077,0.7619830000000001,0.366671,0.155248,0.276977,0.277151,0.084208,0.275568
bauru5727,40366,40366,145019,0.42471899999999996,0.0464638,0.078256,0.0414242,0.041152,0.047984,0.039904
bauru5727_E,40366,40366,5727,0.442767,0.03008,0.075856,0.0388802,0.030928,0.0744,0.0304
bips07_1693,13275,13275,49044,0.21944,0.0733757,0.041744,0.0369762,0.0387999,0.04624,0.039072
bips07_1693_E,13275,13275,1693,0.23816,0.0292798,0.039264,0.0387202,0.0289598,0.068384,0.037136
bips07_1998,15066,15066,62198,0.228,0.100096,0.044752,0.0378721,0.0347519,0.047376,0.037904
bips07_1998_E,15066,15066,1998,0.259632,0.029568,0.0412,0.03816,0.029488,0.07328,0.029248
bips07_2476,16861,16861,66498,0.242031,0.104752,0.047248,0.039216,0.033984,0.047168,0.035072
bips07_2476_E,16861,16861,2476,0.25944,0.0325278,0.04384,0.0384642,0.029328,0.06648,0.029568
bips07_3078,21128,21128,75729,0.273648,0.0413119,0.052496,0.039984,0.03488,0.046128,0.035312
bips07_3078_E,21128,21128,3078,0.286864,0.0297758,0.049424,0.0406402,0.03048,0.059616,0.029792
bips98_1142,9735,9735,40983,0.192976,0.0649117,0.036976,0.0368801,0.03536,0.045904,0.03672
bips98_1142_E,9735,9735,1142,0.197648,0.028704,0.034288,0.037904,0.028544,0.056256,0.0284
bips98_1450,11305,11305,44678,0.200319,0.0711998,0.03904,0.0363522,0.037648,0.046032,0.037536
bips98_1450_E,11305,11305,1450,0.21099099999999998,0.0286078,0.035792,0.0381442,0.028416,0.061376,0.028288
bips98_606,7135,7135,34738,0.167696,0.0650397,0.033552,0.0360481,0.034064,0.045488,0.035296
bips98_606_E,7135,7135,606,0.183136,0.0287039,0.030208,0.037744,0.0282719,0.063344,0.028784
descriptor_xingo6u,20738,20738,73916,0.27624,0.0423839,0.051792,0.0396961,0.037008,0.046512,0.03656
descriptor_xingo6u_E,20738,20738,2940,0.312031,0.0291999,0.05168,0.03584,0.029216,0.08808,0.029792
juba40k,40337,40337,144945,0.420783,0.0466238,0.078416,0.040928,0.041568,0.047792,0.041008
juba40k_E,40337,40337,5723,0.44215899999999997,0.030624,0.075008,0.0398401,0.030192,0.073904,0.03088
M10PI_n,682,682,1633,0.12329599999999999,0.02832,0.029728,0.0349601,0.028,0.045936,0.028288
M10PI_n_E,682,682,563,0.120368,0.0279999,0.029152,0.0333921,0.027312,0.047136,0.027472
M10PI_n1,528,528,1317,0.126272,0.0279198,0.029216,0.0346721,0.027792,0.04544,0.027872
M10PI_n1_E,528,528,528,0.118416,0.027776,0.029792,0.0317281,0.0275038,0.045456,0.028064
M20PI_n,1182,1182,2881,0.12417600000000001,0.0285279,0.03016,0.0348161,0.028224,0.046368,0.028944
M20PI_n_E,1182,1182,1063,0.123808,0.0276159,0.028832,0.034576,0.0275199,0.044448,0.028912
M20PI_n1,1028,1028,2547,0.123072,0.0284799,0.02992,0.035136,0.036384,0.044864,0.028288
M20PI_n1_E,1028,1028,1028,0.11913599999999999,0.0275519,0.031152,0.0342561,0.026864,0.044304,0.027152
M40PI_n,2182,2182,5341,0.127199,0.0284799,0.03032,0.0358081,0.028144,0.044432,0.028864
M40PI_n_E,2182,2182,2063,0.13584000000000002,0.0282719,0.030688,0.0356001,0.029568,0.045888,0.028704
M40PI_n1,2028,2028,5007,0.12787199999999999,0.0285119,0.033792,0.0352161,0.0287678,0.045888,0.029856
M40PI_n1_E,2028,2028,2028,0.131024,0.0288479,0.030512,0.0358241,0.028272,0.048096,0.02848
M80PI_n,4182,4182,10261,0.150832,0.028992,0.031312,0.0353761,0.0280638,0.044224,0.028784
M80PI_n_E,4182,4182,4063,0.14585599999999999,0.0284799,0.030864,0.0360321,0.028896,0.04792,0.02864
M80PI_n1,4028,4028,9927,0.142032,0.0290078,0.030256,0.0352801,0.02864,0.045552,0.028624
M80PI_n1_E,4028,4028,4028,0.145328,0.0288958,0.030864,0.0355682,0.0284,0.047952,0.028944
mimo28x28_system,13251,13251,48737,0.216751,0.0445119,0.041856,0.0370882,0.03952,0.0484,0.038704
mimo28x28_system_E,13251,13251,1664,0.23127999999999999,0.0291359,0.038544,0.0385441,0.029136,0.067312,0.029008
mimo46x46_system,13250,13250,48735,0.21174300000000001,0.0446238,0.041712,0.0366403,0.03816,0.04536,0.039584
mimo46x46_system_E,13250,13250,1664,0.237536,0.0290398,0.038576,0.038384,0.028832,0.067248,0.028768
mimo8x8_system,13309,13309,48872,0.215296,0.0439838,0.042176,0.036688,0.039744,0.04584,0.039424
mimo8x8_system_E,13309,13309,1676,0.27304,0.0287839,0.039184,0.0389121,0.0292638,0.067648,0.029184
nopss_11k,11685,11685,44941,0.202048,0.0430239,0.039856,0.036544,0.039136,0.047136,0.036704
nopss_11k_E,11685,11685,1257,0.218416,0.0290877,0.038384,0.038768,0.028656,0.05928,0.028576
S10PI_n,682,682,1633,0.11996799999999999,0.0281439,0.031984,0.0352001,0.0276319,0.045664,0.028256
S10PI_n_E,682,682,563,0.122144,0.0275519,0.02896,0.0342401,0.02768,0.048816,0.027504
S10PI_n1,528,528,1317,0.127056,0.0281759,0.029248,0.0337601,0.027808,0.045824,0.027616
S10PI_n1_E,528,528,528,0.117791,0.02712,0.029104,0.0329441,0.027568,0.04576,0.027088
S20PI_n,1182,1182,2881,0.132496,0.0287999,0.029904,0.0355041,0.028768,0.049616,0.028512
S20PI_n_E,1182,1182,1063,0.122304,0.0279039,0.02904,0.0363201,0.029344,0.045632,0.030784
S20PI_n1,1028,1028,2547,0.12143999999999999,0.02864,0.02984,0.0347201,0.0284,0.04536,0.028688
S20PI_n1_E,1028,1028,1028,0.126768,0.027536,0.028848,0.03568,0.029376,0.0448,0.027248
S40PI_n,2182,2182,5341,0.128688,0.0282399,0.030384,0.0358401,0.028736,0.044912,0.028608
S40PI_n_E,2182,2182,2063,0.13017600000000001,0.0283999,0.030576,0.0361121,0.028512,0.047072,0.028608
S40PI_n1,2028,2028,5007,0.135728,0.0285438,0.030736,0.0357441,0.028848,0.047632,0.028736
S40PI_n1_E,2028,2028,2028,0.13275199999999998,0.029168,0.030336,0.036112,0.028752,0.049152,0.028784
S80PI_n,4182,4182,10261,0.144032,0.0286399,0.031152,0.035328,0.028752,0.045472,0.028592
S80PI_n_E,4182,4182,4063,0.153616,0.028352,0.03056,0.0352641,0.028,0.04864,0.02824
S80PI_n1,4028,4028,9927,0.143264,0.0287358,0.030512,0.0352321,0.028256,0.046592,0.028768
S80PI_n1_E,4028,4028,4028,0.147568,0.0324799,0.030288,0.0364002,0.028448,0.049264,0.028912
ww_36_pmec_36,66,66,1194,0.11044799999999999,0.0428637,0.02568,0.0324481,0.033888,0.044688,0.035136
ww_vref_6405,13251,13251,48737,0.21576,0.0448477,0.042064,0.0369921,0.043184,0.046,0.037952
ww_vref_6405_E,13251,13251,1664,0.23326400000000003,0.0287998,0.03976,0.0381441,0.02928,0.067152,0.031184
xingo3012,20944,20944,74386,0.277616,0.0429919,0.053392,0.0395361,0.0356,0.047104,0.036784
xingo3012_E,20944,20944,3012,0.315775,0.0291519,0.050688,0.0346241,0.0288639,0.090544,0.02904
xingo_afonso_itaipu,13250,13250,48735,0.214528,0.045872,0.042,0.0371041,0.038688,0.046944,0.038256
xingo_afonso_itaipu_E,13250,13250,1664,0.23454400000000003,0.0288959,0.038752,0.0384801,0.029552,0.067904,0.02944
zeros_nopss_13k,13296,13296,48827,0.22224000000000002,0.0441758,0.042032,0.0368962,0.037968,0.046688,0.03968
zeros_nopss_13k_E,13296,13296,1664,0.23540699999999998,0.0284,0.038592,0.0384002,0.02928,0.068032,0.029376
xenon1,48600,48600,1181120,0.520079,0.143295,0.090736,0.0995522,0.103184,0.05512,0.094784
xenon2,157464,157464,3866688,1.5253889999999999,0.579932,0.239232,0.239745,0.263647,0.07656,0.27624
3dtube,45330,45330,3213618,0.640957,1.49177,0.142736,0.244305,0.939918,0.077824,0.926417
cfd1,70656,70656,1828364,0.711742,0.20555,0.120528,0.135825,0.14208,0.06424,0.141792
cfd2,123440,123440,3087898,1.1669100000000001,0.508846,0.191824,0.194049,0.207136,0.081808,0.212656
gearbox,153746,153746,9080404,1.799602,1.53369,0.299809,0.57621,0.568799,0.12832,0.568528
struct3,53570,53570,1173694,0.56715,0.121408,0.097024,0.0930244,0.0913917,0.064608,0.092592
struct4,4350,4350,237798,0.155247,0.0888957,0.03456,0.0496162,0.074336,0.047728,0.072448
water_tank,60740,60740,2035281,0.652894,0.208687,0.107664,0.149072,0.142144,0.074832,0.142944
adder_dcop_01,1813,1813,11156,0.1296,0.540446,0.03488,0.03632,0.335102,0.047344,0.34232
adder_dcop_02,1813,1813,11246,0.13251200000000002,0.546286,0.034416,0.03528,0.343119,0.048944,0.344048
adder_dcop_03,1813,1813,11148,0.13072,0.55243,0.03456,0.0364641,0.342895,0.04744,0.337872
adder_dcop_04,1813,1813,11107,0.13352,0.557422,0.034576,0.0348162,0.343007,0.047408,0.341727
adder_dcop_05,1813,1813,11097,0.13016,0.563262,0.034672,0.0349762,0.338319,0.047808,0.341456
adder_dcop_06,1813,1813,11224,0.140848,0.540382,0.034848,0.0356001,0.343616,0.047648,0.343952
adder_dcop_07,1813,1813,11226,0.131968,0.546814,0.035024,0.034768,0.343007,0.047632,0.338544
adder_dcop_08,1813,1813,11242,0.130432,0.551566,0.034672,0.0348801,0.341775,0.047312,0.343105
adder_dcop_09,1813,1813,11239,0.141056,0.558334,0.035552,0.0356481,0.338432,0.048976,0.345344
adder_dcop_10,1813,1813,11232,0.13024,0.563805,0.034784,0.0353921,0.343535,0.047744,0.343231
adder_dcop_11,1813,1813,11243,0.132655,0.540654,0.034896,0.0350402,0.342239,0.048608,0.335943
adder_dcop_12,1813,1813,11246,0.130432,0.546061,0.034352,0.0359682,0.343552,0.047488,0.343486
adder_dcop_13,1813,1813,11245,0.131456,0.551867,0.034496,0.0352162,0.336671,0.047408,0.344223
adder_dcop_14,1813,1813,11246,0.140384,0.558862,0.034336,0.0351681,0.342639,0.047856,0.34272
adder_dcop_15,1813,1813,11246,0.13104,0.563724,0.034624,0.0350561,0.343791,0.048176,0.334591
adder_dcop_16,1813,1813,11246,0.134208,0.54091,0.034672,0.035264,0.345567,0.050496,0.345233
adder_dcop_17,1813,1813,11246,0.136832,0.545966,0.03424,0.0351201,0.335855,0.048816,0.343295
adder_dcop_18,1813,1813,11246,0.131312,0.551774,0.036496,0.0351201,0.341967,0.047824,0.341248
adder_dcop_19,1813,1813,11245,0.129663,0.558059,0.0344,0.0344801,0.343055,0.047248,0.338128
adder_dcop_20,1813,1813,11246,0.136208,0.564366,0.034384,0.0351041,0.343631,0.048048,0.34288
adder_dcop_21,1813,1813,11246,0.131072,0.540734,0.034784,0.0351362,0.334736,0.047856,0.341536
adder_dcop_22,1813,1813,11246,0.131584,0.546636,0.039744,0.0348161,0.342559,0.04752,0.343408
adder_dcop_23,1813,1813,11246,0.1392,0.553262,0.034384,0.0352961,0.342703,0.047856,0.336729
adder_dcop_24,1813,1813,11246,0.139776,0.558542,0.034448,0.0347681,0.342383,0.048608,0.342433
adder_dcop_25,1813,1813,11246,0.131728,0.562765,0.034912,0.0352001,0.337823,0.047792,0.341633
adder_dcop_26,1813,1813,11246,0.131296,0.540718,0.034336,0.0351362,0.343199,0.047728,0.343792
adder_dcop_27,1813,1813,11246,0.131471,0.546347,0.036592,0.0354241,0.342046,0.047728,0.341025
adder_dcop_28,1813,1813,11246,0.13392,0.55195,0.03448,0.0354241,0.341727,0.048688,0.342112
adder_dcop_29,1813,1813,11246,0.130015,0.559038,0.03472,0.0353601,0.336671,0.048,0.344256
adder_dcop_30,1813,1813,11246,0.131551,0.564078,0.03512,0.0350241,0.343679,0.048032,0.343216
adder_dcop_31,1813,1813,11246,0.131471,0.540366,0.036336,0.0359361,0.341759,0.047264,0.335632
adder_dcop_32,1813,1813,11246,0.136544,0.546238,0.03456,0.0351361,0.343695,0.047488,0.343809
adder_dcop_33,1813,1813,11246,0.131168,0.55214,0.034752,0.035888,0.335759,0.047488,0.343504
adder_dcop_34,1813,1813,11246,0.128896,0.558398,0.034624,0.0349761,0.342528,0.046944,0.342463
adder_dcop_35,1813,1813,11246,0.12984,0.563278,0.034688,0.034592,0.343999,0.04696,0.334561
adder_dcop_36,1813,1813,11246,0.13863999999999999,0.540206,0.035072,0.0351521,0.342959,0.048304,0.343312
adder_dcop_37,1813,1813,11246,0.129552,0.546331,0.034288,0.0350401,0.335135,0.046752,0.34384
adder_dcop_38,1813,1813,11246,0.131664,0.551403,0.034368,0.0354721,0.341279,0.047968,0.34192
adder_dcop_39,1813,1813,11246,0.132544,0.557775,0.034464,0.035248,0.34216,0.047376,0.339024
adder_dcop_40,1813,1813,11246,0.13112000000000001,0.56371,0.03448,0.0348962,0.344415,0.047264,0.344033
adder_dcop_41,1813,1813,11246,0.12396800000000001,0.541022,0.034432,0.0353281,0.334447,0.044672,0.342992
adder_dcop_42,1813,1813,11246,0.12928,0.546478,0.03472,0.035504,0.342415,0.046528,0.344112
adder_dcop_43,1813,1813,11246,0.135296,0.55307,0.03448,0.0351842,0.342591,0.047104,0.338688
adder_dcop_44,1813,1813,11245,0.13072,0.557869,0.034592,0.0349441,0.342575,0.047488,0.342624
adder_dcop_45,1813,1813,11246,0.129088,0.563438,0.034656,0.0358881,0.33699,0.046976,0.342032
adder_dcop_46,1813,1813,11246,0.128416,0.540318,0.034528,0.0349281,0.342223,0.046384,0.343713
adder_dcop_47,1813,1813,11246,0.130143,0.546334,0.034544,0.0352161,0.341583,0.04728,0.335872
adder_dcop_48,1813,1813,11246,0.132096,0.551806,0.034048,0.0348801,0.341807,0.048064,0.342368
adder_dcop_49,1813,1813,11246,0.128127,0.557806,0.034336,0.0348,0.335455,0.04608,0.344544
adder_dcop_50,1813,1813,11246,0.13131199999999998,0.564046,0.03448,0.0351201,0.342495,0.046608,0.346112
adder_dcop_51,1813,1813,11246,0.134288,0.540574,0.035504,0.035344,0.342543,0.04656,0.335168
adder_dcop_52,1813,1813,11246,0.13224,0.546077,0.034688,0.0349122,0.342398,0.047632,0.343902
adder_dcop_53,1813,1813,11246,0.130656,0.552013,0.034352,0.0353121,0.336302,0.04784,0.34336
adder_dcop_54,1813,1813,11246,0.131056,0.557774,0.034544,0.037904,0.342111,0.047872,0.342496
adder_dcop_55,1813,1813,11246,0.132576,0.563374,0.034832,0.035024,0.343215,0.047856,0.334577
adder_dcop_56,1813,1813,11246,0.130112,0.540622,0.036896,0.0356001,0.342143,0.047584,0.343072
adder_dcop_57,1813,1813,11246,0.136175,0.546606,0.034272,0.035216,0.335262,0.048432,0.343632
adder_dcop_58,1813,1813,11246,0.131808,0.552222,0.034816,0.0353601,0.340928,0.047328,0.341696
adder_dcop_59,1813,1813,11246,0.143408,0.557725,0.034496,0.035328,0.343327,0.04792,0.338687
adder_dcop_60,1813,1813,11246,0.13168000000000002,0.56339,0.034512,0.034976,0.342703,0.047984,0.342592
adder_dcop_61,1813,1813,11246,0.134992,0.539086,0.03456,0.0349921,0.334127,0.04744,0.342641
adder_dcop_62,1813,1813,11246,0.139488,0.546075,0.034368,0.0353441,0.342511,0.047664,0.346911
adder_dcop_63,1813,1813,11246,0.13667200000000002,0.553245,0.035488,0.0353121,0.344094,0.047568,0.337216
adder_dcop_64,1813,1813,11246,0.131184,0.558459,0.03456,0.035296,0.341678,0.047872,0.342417
adder_dcop_65,1813,1813,11246,0.132048,0.563006,0.034512,0.035408,0.337439,0.048272,0.341504
adder_dcop_66,1813,1813,11246,0.131504,0.542766,0.034624,0.03536,0.341535,0.048096,0.34376
adder_dcop_67,1813,1813,11246,0.136608,0.545518,0.034368,0.0349602,0.340927,0.0476,0.336688
adder_dcop_68,1813,1813,11246,0.13073600000000002,0.551934,0.034592,0.0351841,0.340958,0.047776,0.3424
adder_dcop_69,1813,1813,11246,0.137536,0.558014,0.034688,0.0363682,0.33547,0.048,0.344449
adder_trans_01,1814,1814,14579,0.1312,0.560718,0.034928,0.034448,0.349071,0.046688,0.349664
adder_trans_02,1814,1814,14579,0.13648,0.553454,0.03448,0.0343681,0.34059,0.045712,0.350833
ASIC_100k,99340,99340,954163,1.031838,41.9803,0.929186,0.202752,26.1806,0.063968,26.374039
ASIC_100ks,99190,99190,578890,1.0186899999999999,0.149919,0.159216,0.0663042,0.183968,0.053872,0.184128
ASIC_320k,321821,321821,2635364,3.211404,81.0585,2.018325,0.382161,50.3341,0.094224,50.137939
ASIC_320ks,321671,321671,1827807,3.165079,0.32859,0.460913,0.119888,0.295407,0.078784,0.299808
ASIC_680k,682862,682862,3871773,6.382421,164.932,4.142952,0.642498,100.02,0.120512,100.474426
ASIC_680ks,682712,682712,2329176,6.113717,0.267823,0.94325,0.135521,0.363295,0.095344,0.35336
fpga_dcop_01,1220,1220,5892,0.12323100000000001,0.0409598,0.032688,0.0346561,0.034336,0.047616,0.034672
fpga_dcop_02,1220,1220,5892,0.124256,0.0415198,0.029744,0.035152,0.034048,0.047568,0.034064
fpga_dcop_03,1220,1220,5892,0.123696,0.04064,0.02992,0.0371841,0.034512,0.047744,0.034624
fpga_dcop_04,1220,1220,5884,0.130688,0.0428319,0.029952,0.0341441,0.033968,0.047216,0.034672
fpga_dcop_05,1220,1220,5852,0.12315200000000001,0.0422238,0.030096,0.0347521,0.03392,0.047088,0.034976
fpga_dcop_06,1220,1220,5860,0.131216,0.0407999,0.030048,0.034336,0.033344,0.04776,0.033568
fpga_dcop_07,1220,1220,5855,0.12383999999999999,0.0414558,0.03,0.03464,0.0346878,0.046832,0.035504
fpga_dcop_08,1220,1220,5888,0.124224,0.0411519,0.02984,0.034928,0.03392,0.047632,0.034704
fpga_dcop_09,1220,1220,5888,0.124352,0.0414238,0.030432,0.0347842,0.034176,0.04768,0.035232
fpga_dcop_10,1220,1220,5884,0.127216,0.0423838,0.030128,0.0346881,0.033664,0.047792,0.034848
fpga_dcop_11,1220,1220,5892,0.123712,0.0414718,0.030032,0.0347041,0.034224,0.047776,0.03648
fpga_dcop_12,1220,1220,5892,0.123936,0.0415518,0.029808,0.0344802,0.033696,0.047584,0.034704
fpga_dcop_13,1220,1220,5892,0.12548800000000002,0.0407839,0.030128,0.0341601,0.034352,0.047024,0.035232
fpga_dcop_14,1220,1220,5892,0.123904,0.0426879,0.030432,0.0343841,0.033888,0.047904,0.03384
fpga_dcop_15,1220,1220,5892,0.12464,0.0422558,0.029776,0.034128,0.034544,0.047952,0.035232
fpga_dcop_16,1220,1220,5892,0.12408,0.0411199,0.030128,0.0339521,0.034048,0.047824,0.034304
fpga_dcop_17,1220,1220,5892,0.127104,0.0416158,0.030016,0.0343841,0.035696,0.04792,0.03424
fpga_dcop_18,1220,1220,5892,0.12409600000000001,0.0407839,0.029936,0.0342721,0.034656,0.047632,0.036032
fpga_dcop_19,1220,1220,5892,0.126144,0.0411519,0.029952,0.0348001,0.034176,0.047952,0.034944
fpga_dcop_20,1220,1220,5892,0.12281600000000001,0.0414398,0.029936,0.0342241,0.0336,0.044592,0.033984
fpga_dcop_21,1220,1220,5892,0.123808,0.0407359,0.029968,0.034496,0.034496,0.047664,0.033952
fpga_dcop_22,1220,1220,5892,0.123423,0.0413919,0.030224,0.034368,0.033856,0.047392,0.034304
fpga_dcop_23,1220,1220,5892,0.123503,0.0404799,0.029552,0.0344321,0.034176,0.047472,0.034768
fpga_dcop_24,1220,1220,5892,0.12616,0.0415837,0.029872,0.0371681,0.033504,0.047408,0.034112
fpga_dcop_25,1220,1220,5892,0.12401599999999999,0.0447998,0.029888,0.0347362,0.034448,0.047712,0.034416
fpga_dcop_26,1220,1220,5892,0.124288,0.0423999,0.029872,0.0343041,0.034064,0.047568,0.034048
fpga_dcop_27,1220,1220,5892,0.124223,0.0415518,0.029872,0.0341441,0.035888,0.04736,0.03512
fpga_dcop_28,1220,1220,5892,0.124992,0.0406238,0.030032,0.0344801,0.034576,0.047776,0.034224
fpga_dcop_29,1220,1220,5892,0.132832,0.0411679,0.030176,0.0347522,0.034176,0.048096,0.034832
fpga_dcop_30,1220,1220,5892,0.125824,0.0413438,0.030048,0.0343042,0.038928,0.04752,0.034384
fpga_dcop_31,1220,1220,5892,0.124272,0.0409278,0.029904,0.0373121,0.034416,0.047712,0.034416
fpga_dcop_32,1220,1220,5892,0.12476799999999999,0.0418878,0.029968,0.034112,0.034112,0.047744,0.033744
fpga_dcop_33,1220,1220,5892,0.134256,0.0408,0.031232,0.0341921,0.034016,0.04768,0.034848
fpga_dcop_34,1220,1220,5892,0.12376,0.0414237,0.0308,0.0340321,0.03392,0.04776,0.035776
fpga_dcop_35,1220,1220,5892,0.124208,0.0425118,0.03008,0.034352,0.034288,0.04736,0.034304
fpga_dcop_36,1220,1220,5892,0.124944,0.0411998,0.030032,0.037968,0.03384,0.047696,0.034976
fpga_dcop_37,1220,1220,5892,0.123807,0.0435679,0.029952,0.0341442,0.03552,0.048032,0.034544
fpga_dcop_38,1220,1220,5892,0.11832000000000001,0.0406878,0.030064,0.034544,0.033552,0.044672,0.034288
fpga_dcop_39,1220,1220,5892,0.117824,0.0414399,0.02976,0.0344642,0.03416,0.044832,0.035616
fpga_dcop_40,1220,1220,5892,0.12292800000000001,0.0418718,0.030224,0.035616,0.0335998,0.047088,0.034032
fpga_dcop_41,1220,1220,5892,0.13288,0.0413758,0.03,0.0343841,0.034288,0.047312,0.034432
fpga_dcop_42,1220,1220,5892,0.133056,0.0414558,0.029744,0.03432,0.033824,0.048368,0.0348
fpga_dcop_43,1220,1220,5892,0.123168,0.0404639,0.030128,0.0345761,0.034432,0.047104,0.034688
fpga_dcop_44,1220,1220,5892,0.130208,0.0409438,0.03008,0.034928,0.033744,0.046992,0.034048
fpga_dcop_45,1220,1220,5892,0.126576,0.0419199,0.030048,0.0344961,0.034352,0.046704,0.034576
fpga_dcop_46,1220,1220,5892,0.122272,0.0409598,0.030032,0.03416,0.033936,0.046752,0.037008
fpga_dcop_47,1220,1220,5892,0.122528,0.0418878,0.030192,0.0346242,0.03728,0.047216,0.035008
fpga_dcop_48,1220,1220,5892,0.128336,0.0408159,0.030224,0.0343841,0.033968,0.047024,0.03456
fpga_dcop_49,1220,1220,5892,0.12168,0.0415678,0.029952,0.0344641,0.034448,0.046944,0.034864
fpga_dcop_50,1220,1220,5892,0.12385600000000001,0.0416477,0.029744,0.03416,0.036736,0.047488,0.033936
fpga_dcop_51,1220,1220,5892,0.122672,0.0407038,0.030064,0.0344481,0.034352,0.047168,0.034112
fpga_trans_01,1220,1220,7382,0.121072,0.0541599,0.03024,0.0388962,0.044992,0.045472,0.044528
fpga_trans_02,1220,1220,7382,0.121952,0.0547998,0.030048,0.0340001,0.045296,0.045808,0.045232
init_adder1,1813,1813,11156,0.131824,0.562686,0.034688,0.0348161,0.344112,0.04624,0.342337
mult_dcop_01,25187,25187,193276,0.346607,9.40625,0.257057,0.0591682,5.73473,0.05576,5.683208
mult_dcop_02,25187,25187,193276,0.347183,9.40886,0.255153,0.0595522,5.70393,0.055568,5.690861
mult_dcop_03,25187,25187,193216,0.350096,9.21148,0.253905,0.059184,5.71597,0.057552,5.633767
oscil_dcop_01,430,430,1544,0.114992,0.0282399,0.029104,0.0352801,0.027888,0.044128,0.028544
oscil_dcop_02,430,430,1544,0.116032,0.0284799,0.029152,0.034448,0.027888,0.04432,0.028704
oscil_dcop_03,430,430,1544,0.11465600000000001,0.0280799,0.028912,0.0331521,0.02792,0.044368,0.028416
oscil_dcop_04,430,430,1544,0.112256,0.0284799,0.029008,0.03464,0.030448,0.043056,0.027632
oscil_dcop_05,430,430,1544,0.11504,0.0284479,0.028928,0.033232,0.02816,0.04408,0.028464
oscil_dcop_06,430,430,1544,0.1164,0.0284479,0.02896,0.0348481,0.027632,0.044128,0.028112
oscil_dcop_07,430,430,1544,0.124016,0.0280799,0.028832,0.034336,0.027472,0.043808,0.02824
oscil_dcop_08,430,430,1544,0.115344,0.028304,0.029024,0.034048,0.028224,0.0444,0.028048
oscil_dcop_09,430,430,1544,0.12368,0.0278719,0.029088,0.033584,0.028032,0.044832,0.028272
oscil_dcop_10,430,430,1544,0.11374400000000001,0.028192,0.028976,0.033808,0.02776,0.043888,0.028112
oscil_dcop_11,430,430,1544,0.11505599999999999,0.0285439,0.032096,0.033712,0.027664,0.044176,0.031456
oscil_dcop_12,430,430,1544,0.114448,0.0282399,0.029152,0.0331361,0.028368,0.044016,0.028464
oscil_dcop_13,430,430,1544,0.11449599999999999,0.0284959,0.029088,0.032912,0.0280158,0.044384,0.027936
oscil_dcop_14,430,430,1544,0.114736,0.028256,0.029104,0.0332961,0.028016,0.044064,0.02864
oscil_dcop_15,430,430,1544,0.119504,0.028768,0.029008,0.033312,0.02792,0.043936,0.028304
oscil_dcop_16,430,430,1544,0.11566399999999999,0.0280799,0.029248,0.0340961,0.028064,0.044288,0.027872
oscil_dcop_17,430,430,1544,0.11507200000000001,0.028176,0.02896,0.03544,0.027616,0.044144,0.028336
oscil_dcop_18,430,430,1544,0.115504,0.0298559,0.028928,0.034064,0.027728,0.044048,0.027936
oscil_dcop_19,430,430,1544,0.118512,0.028112,0.029184,0.0332801,0.029392,0.044128,0.028144
oscil_dcop_20,430,430,1544,0.114848,0.0285439,0.028816,0.034,0.0276959,0.04376,0.028496
oscil_dcop_21,430,430,1544,0.112768,0.0280319,0.028128,0.0341601,0.027616,0.043472,0.028432
oscil_dcop_22,430,430,1544,0.124816,0.0280639,0.02896,0.033968,0.027888,0.044752,0.028496
oscil_dcop_23,430,430,1544,0.116384,0.02848,0.029536,0.0330881,0.027888,0.04488,0.02784
oscil_dcop_24,430,430,1544,0.11928,0.0280479,0.029088,0.0345441,0.027456,0.04576,0.028256
oscil_dcop_25,430,430,1544,0.119728,0.0281599,0.029136,0.0329761,0.0275999,0.045136,0.028128
oscil_dcop_26,430,430,1544,0.11664,0.0284639,0.029152,0.0350561,0.027824,0.044848,0.027824
oscil_dcop_27,430,430,1544,0.12409600000000001,0.0281119,0.0312,0.0343841,0.027824,0.046064,0.027648
oscil_dcop_28,430,430,1544,0.117152,0.0282239,0.028992,0.03312,0.027632,0.04584,0.028048
oscil_dcop_29,430,430,1544,0.117152,0.0282557,0.028736,0.0339041,0.026944,0.045728,0.028512
oscil_dcop_30,430,430,1544,0.116304,0.0281119,0.029168,0.032816,0.027904,0.04488,0.028208
oscil_dcop_31,430,430,1544,0.11860799999999999,0.0283198,0.028928,0.0352321,0.02776,0.044912,0.028624
oscil_dcop_32,430,430,1544,0.123632,0.0284318,0.029216,0.0341281,0.027776,0.045808,0.028176
oscil_dcop_33,430,430,1544,0.11726400000000001,0.0283199,0.0288,0.0328161,0.027968,0.044288,0.028384
oscil_dcop_34,430,430,1544,0.116752,0.0280159,0.029744,0.034288,0.02784,0.044528,0.030992
oscil_dcop_35,430,430,1544,0.11601600000000001,0.0286719,0.02896,0.033824,0.027696,0.044688,0.028048
oscil_dcop_36,430,430,1544,0.11488000000000001,0.0285279,0.029152,0.033792,0.02784,0.044496,0.028608
oscil_dcop_37,430,430,1544,0.126768,0.0281439,0.028992,0.0332641,0.027744,0.044688,0.028464
oscil_dcop_38,430,430,1544,0.117136,0.028192,0.028864,0.0329121,0.027616,0.045392,0.02808
oscil_dcop_39,430,430,1544,0.127728,0.0282559,0.02896,0.0336161,0.027856,0.0448,0.028384
oscil_dcop_40,430,430,1544,0.116528,0.0282719,0.0276,0.0331041,0.027792,0.045072,0.028112
oscil_dcop_41,430,430,1544,0.11744,0.0278559,0.028928,0.0348642,0.027792,0.045072,0.028464
oscil_dcop_42,430,430,1544,0.124752,0.0280959,0.02896,0.0341921,0.027696,0.04456,0.028496
oscil_dcop_43,430,430,1544,0.116448,0.0283678,0.029312,0.0328801,0.02792,0.044528,0.027984
oscil_dcop_44,430,430,1544,0.122432,0.0280799,0.0292,0.0340482,0.0276,0.044848,0.028512
oscil_dcop_45,430,430,1544,0.12836799999999998,0.0282879,0.029008,0.0340161,0.031008,0.046832,0.026624
oscil_dcop_46,430,430,1544,0.11832000000000001,0.028144,0.029088,0.0347681,0.027552,0.0444,0.028304
oscil_dcop_47,430,430,1544,0.116368,0.0279999,0.02912,0.033712,0.027904,0.044528,0.028304
oscil_dcop_48,430,430,1544,0.11691199999999999,0.027888,0.029024,0.0346241,0.02808,0.044784,0.028736
oscil_dcop_49,430,430,1544,0.114928,0.0279998,0.028912,0.0344161,0.027664,0.044432,0.028336
oscil_dcop_50,430,430,1544,0.115008,0.028272,0.029216,0.0330721,0.028016,0.044336,0.028048
oscil_dcop_51,430,430,1544,0.11604800000000001,0.0278718,0.027168,0.0351521,0.031072,0.04472,0.028576
oscil_dcop_52,430,430,1544,0.116656,0.0286879,0.029104,0.0333761,0.028112,0.044336,0.028432
oscil_dcop_53,430,430,1544,0.119648,0.0286879,0.02968,0.0328801,0.02776,0.045552,0.028432
oscil_dcop_54,430,430,1544,0.115248,0.0279999,0.031728,0.036304,0.027888,0.044112,0.02816
oscil_dcop_55,430,430,1544,0.121504,0.028368,0.029024,0.0332961,0.027776,0.044192,0.028576
oscil_dcop_56,430,430,1544,0.11704,0.0282719,0.028944,0.0351841,0.027968,0.045264,0.03064
oscil_dcop_57,430,430,1544,0.11657599999999999,0.0282079,0.029136,0.0334081,0.028,0.045104,0.02816
oscil_trans_01,430,430,1614,0.11756799999999999,0.0282239,0.028992,0.033344,0.027952,0.045248,0.028384
ecl32,51993,51993,380415,0.5193749999999999,0.0487838,0.094496,0.0503202,0.042224,0.050176,0.041872
nlpkkt120,3542400,3542400,96845792,31.420934,16.2386,4.874099,5.17091,5.36786,0.857055,5.367241
nlpkkt160,8345600,8345600,229518112,73.298259,38.3895,11.431531,14.7851,21.6635,1.9708,12.587412
nlpkkt200,16240000,16240000,448225632,156.624538,75.2869,22.165943,23.3235,28.8454,3.866252,24.393076
nlpkkt240,27993600,27993600,774472352,272.59595,130.855,38.077469,40.3753,44.1358,6.728827,42.467609
nlpkkt80,1062400,1062400,28704672,9.301243999999999,4.71812,1.539757,1.6417,1.66331,0.295791,1.663923
af_0_k101,503625,503625,17550675,5.716666,3.00394,0.710057,0.960384,1.14214,0.184848,1.154862
af_1_k101,503625,503625,17550675,4.908584,3.00522,0.709065,0.961331,1.14792,0.18928,1.142738
af_2_k101,503625,503625,17550675,4.7875309999999995,3.00474,0.710201,0.961026,1.17109,0.205328,1.15445
af_3_k101,503625,503625,17550675,4.835995,3.00537,0.710458,0.961794,1.16478,0.195727,1.155906
af_4_k101,503625,503625,17550675,4.822233,3.01165,0.711914,0.962259,1.14726,0.201744,1.163297
af_5_k101,503625,503625,17550675,4.853623,3.00559,0.71137,0.960611,1.14626,0.206384,1.164098
af_shell1,504855,504855,17588875,4.8032449999999995,3.01733,0.711785,0.965314,1.15027,0.192544,1.138466
af_shell10,1508065,1508065,52672325,13.431213999999999,9.04469,2.153697,2.86477,3.01746,0.462112,3.010603
af_shell2,504855,504855,17588875,4.843577,3.01487,0.712603,0.966051,1.14291,0.196528,1.15797
af_shell3,504855,504855,17588875,4.838795,3.03118,0.713355,0.963743,1.13632,0.197104,1.15323
af_shell4,504855,504855,17588875,4.874396,3.01882,0.711979,0.962499,1.14989,0.19304,1.149198
af_shell5,504855,504855,17588875,4.805019,3.01895,0.711962,0.965026,1.12998,0.192384,1.14741
af_shell6,504855,504855,17588875,4.827098,3.01654,0.713164,0.963474,1.15203,0.1928,1.155282
af_shell7,504855,504855,17588875,4.849068000000001,3.01505,0.711545,0.967011,1.14507,0.192656,1.153937
af_shell8,504855,504855,17588875,4.847753,3.01726,0.711708,0.96533,1.14656,0.192384,1.141921
af_shell9,504855,504855,17588875,5.421856,3.01594,0.712141,0.965842,1.1468,0.189136,1.156065
c-18,2169,2169,15145,0.130528,0.0897277,0.028815,0.0342241,0.063104,0.045024,0.06368
c-19,2327,2327,21817,0.13183999999999998,0.171487,0.028991,0.0343041,0.115888,0.044784,0.116064
c-20,2921,2921,22685,0.150592,0.116511,0.029103,0.037792,0.0902401,0.048368,0.090224
c-21,3509,3509,32157,0.141503,0.206815,0.029967,0.034112,0.132736,0.045184,0.132688
c-22,3792,3792,28872,0.144288,0.109936,0.029615,0.034784,0.08248,0.044496,0.082672
c-23,3969,3969,31079,0.150912,0.284927,0.031007,0.0344161,0.181568,0.046592,0.182032
c-24,4119,4119,35699,0.146976,0.131439,0.029823,0.0349921,0.097216,0.04472,0.096288
c-25,3797,3797,49635,0.148448,0.292767,0.033455,0.0354401,0.18848,0.048128,0.183904
c-26,4307,4307,34537,0.149087,0.206351,0.031743,0.034288,0.127952,0.045232,0.128448
c-27,4563,4563,31375,0.151328,0.172432,0.031631,0.0343041,0.11368,0.046272,0.112672
c-28,4598,4598,30590,0.150176,0.174143,0.032223,0.0346401,0.117056,0.044,0.11728
c-29,5033,5033,43731,0.155295,0.216415,0.031551,0.03528,0.140048,0.045216,0.137776
c-30,5321,5321,65693,0.160512,1.18548,0.040942,0.0452,0.722672,0.048096,0.732705
c-31,5339,5339,78571,0.163792,0.225647,0.034095,0.0399201,0.15616,0.046496,0.155584
c-32,5975,5975,54471,0.167872,1.21343,0.040494,0.0442396,0.748352,0.04808,0.744129
c-33,6317,6317,56123,0.172688,0.539295,0.032207,0.0409601,0.345536,0.047536,0.354417
c-34,6611,6611,64333,0.169135,0.382733,0.038511,0.03608,0.241216,0.045744,0.24088
c-35,6537,6537,62891,0.173456,0.417598,0.039663,0.036336,0.259712,0.044448,0.265232
c-36,7479,7479,65941,0.177056,0.413694,0.033423,0.0402242,0.285088,0.044928,0.295088
c-37,8204,8204,74676,0.186192,0.279743,0.039935,0.036784,0.182736,0.047152,0.182848
c-38,8127,8127,77689,0.185392,0.367039,0.039903,0.037056,0.239888,0.044528,0.240671
c-39,9271,9271,136811,0.20199999999999999,0.328381,0.041295,0.0450881,0.234032,0.047984,0.234368
c-40,9941,9941,81501,0.20024,0.940011,0.038511,0.045408,0.635232,0.047232,0.628736
c-41,9769,9769,101745,0.19696,0.392671,0.042223,0.0383841,0.25288,0.04512,0.25592
c-42,10471,10471,110285,0.204768,0.763484,0.046815,0.0453601,0.547711,0.046304,0.529536
c-43,11125,11125,123675,0.216416,1.39796,0.049167,0.05024,0.874111,0.050256,0.881521
c-44,10728,10728,85000,0.211504,0.342799,0.044527,0.038048,0.218224,0.045376,0.215744
c-45,13206,13206,174452,0.23569600000000002,1.45687,0.042527,0.07864,0.910144,0.0488,0.912353
c-46,14913,14913,130397,0.246016,0.882092,0.045695,0.0526241,0.640272,0.047216,0.667297
c-47,15343,15343,211401,0.253887,0.856381,0.048399,0.0512161,0.541168,0.04944,0.542015
c-48,18354,18354,166080,0.279839,0.400351,0.056222,0.044816,0.249264,0.04888,0.250048
c-49,21132,21132,157042,0.306816,0.639326,0.067198,0.043456,0.392656,0.049152,0.398753
c-50,22401,22401,193625,0.317999,0.775021,0.064142,0.0456481,0.494272,0.04896,0.493424
c-51,23196,23196,203050,0.321344,0.64459,0.067886,0.0467361,0.402176,0.04896,0.410273
c-52,23948,23948,202716,0.33110399999999995,0.722014,0.07099,0.0458576,0.447872,0.049376,0.444496
c-53,30235,30235,372213,0.38294300000000003,2.57365,0.065662,0.0941603,1.8296,0.052752,1.846499
c-54,31793,31793,391693,0.40572699999999995,0.824782,0.081598,0.0619199,0.57096,0.050096,0.568513
c-56,35910,35910,380900,0.438831,0.635499,0.084126,0.0622719,0.47856,0.048624,0.472768
c-57,37833,37833,405197,0.455518,5.77722,0.113549,0.128512,3.79855,0.052928,3.855799
c-60,43640,43640,298578,0.505377,0.922108,0.101325,0.0514561,0.554544,0.050944,0.571233
c-61,43618,43618,310016,0.508129,1.25526,0.108733,0.0506721,0.708816,0.05184,0.70632
c-62,41731,41731,559343,0.49644699999999997,2.08007,0.120925,0.0718083,1.36384,0.05344,1.36717
c-64,51035,51035,717841,0.579311,5.49845,0.107949,0.182321,3.81896,0.05464,3.804181
c-64b,51035,51035,717841,0.580351,5.74352,0.108925,0.181744,3.81215,0.055504,3.83863
c-65,48066,48066,360528,0.550894,1.46868,0.116381,0.05432,0.85096,0.054816,0.855601
c-66,49989,49989,499007,0.576481,2.20082,0.110669,0.0704962,1.40512,0.053952,1.394226
c-66b,49989,49989,499007,0.570349,2.19203,0.111357,0.0707202,1.4127,0.05424,1.405778
c-67,57975,57975,531935,0.6377929999999999,1.38391,0.106189,0.0906722,0.8988,0.051616,0.929169
c-67b,57975,57975,531935,0.636703,1.37268,0.105213,0.0863043,0.893343,0.051696,0.929057
c-73,169422,169422,1279274,1.7498699999999998,16.4402,0.389381,0.191888,9.95972,0.062528,9.746589
c-73b,169422,169422,1279274,1.790077,15.8845,0.382438,0.191553,9.94391,0.066736,9.951711
c-big,345241,345241,2341011,3.576613,7.98852,0.649375,0.169232,5.00906,0.08208,4.987737
2D_27628_bjtcai,27628,27628,442898,0.33622300000000005,0.0897918,0.061167,0.0531521,0.0664,0.04832,0.065472
2D_54019_highK,54019,54019,996414,0.619233,0.155567,0.109453,0.0826722,0.424688,0.054064,0.426
3D_28984_Tetra,28984,28984,599170,0.39510500000000004,0.217375,0.096958,0.065824,1.20445,0.056528,1.226834
3D_51448_3D,51448,51448,1056610,0.621247,0.506062,0.143356,0.0906399,1.74027,0.081696,1.75781
ibm_matrix_2,51448,51448,1056610,0.619839,0.502319,0.143756,0.0907042,1.74832,0.0748,1.753619
matrix-new_3,125329,125329,2678750,1.393086,0.963341,0.289624,0.184737,3.68746,0.08232,3.700356
matrix_9,103430,103430,2121550,1.108862,0.653646,0.202346,0.139696,1.45501,0.0832,1.464096
barrier2-1,113076,113076,3805068,1.2708949999999999,3.68267,0.178955,0.282449,2.4453,0.088544,2.417908
barrier2-10,115625,115625,3897557,1.337427,4.22304,0.182107,0.290209,2.85968,0.08128,2.860954
barrier2-11,115625,115625,3897557,1.358894,4.24851,0.182187,0.288529,2.78212,0.10104,2.764129
barrier2-12,115625,115625,3897557,1.348603,4.35427,0.181995,0.289297,2.85848,0.093632,2.868241
barrier2-2,113076,113076,3805068,1.2605549999999999,3.64347,0.178652,0.283937,2.42904,0.088064,2.446938
barrier2-3,113076,113076,3805068,1.3012650000000001,3.57848,0.178795,0.28464,2.44944,0.092672,2.497444
barrier2-4,113076,113076,3805068,1.279086,3.71381,0.178636,0.282017,2.43047,0.08872,2.469395
barrier2-9,115625,115625,3897557,1.3351339999999998,4.20551,0.181979,0.289617,2.86296,0.085376,2.795957
igbt3,10938,10938,234006,0.201312,0.0479995,0.038879,0.0457761,0.042368,0.046144,0.043296
nmos3,18588,18588,386594,0.264032,0.058384,0.049423,0.0532321,0.050112,0.048528,0.049936
ohne2,181343,181343,11063545,2.2079229999999996,3.2663,0.353271,0.755698,1.67245,0.132576,1.706691
para-10,155924,155924,5416358,1.789997,3.97133,0.239354,0.380513,2.58511,0.10136,2.547188
para-4,153226,153226,5326228,1.762558,3.38477,0.23577,0.374513,2.14005,0.104672,2.131842
para-5,155924,155924,5416358,1.787137,3.92677,0.239818,0.380817,2.50931,0.101408,2.56778
para-6,155924,155924,5416358,1.7833890000000001,3.92827,0.239754,0.380481,2.53195,0.100896,2.579219
para-7,155924,155924,5416358,1.794601,3.91079,0.239658,0.379457,2.53144,0.097408,2.531434
para-8,155924,155924,5416358,1.782772,3.94672,0.239306,0.381185,2.58371,0.101632,2.497108
para-9,155924,155924,5416358,1.772462,3.96855,0.240138,0.380016,2.53215,0.100992,2.5593
thermal1,82654,82654,574458,0.7775829999999999,0.0512478,0.135613,0.059264,0.046832,0.050256,0.04632
thermal2,1228045,1228045,8580313,10.059453,0.55011,1.754211,0.361073,0.38128,0.155968,0.378481
e40r0100,17281,17281,553562,0.258832,0.0942237,0.048479,0.0654559,0.067648,0.04888,0.068416
shermanACa,3432,3432,25220,0.16172799999999998,1.13387,0.044975,0.0346081,0.637536,0.049776,0.636705
shermanACb,18510,18510,145149,0.286416,4.69398,0.116397,0.047216,2.64522,0.053664,2.658115
shermanACd,6136,6136,53329,0.175264,2.2223,0.067166,0.037104,1.34256,0.051488,1.363138
shyy161,76480,76480,329762,0.695743,0.0340318,0.126653,0.0462081,0.035232,0.048032,0.035952
shyy41,4720,4720,20042,0.148752,0.026864,0.029599,0.0343521,0.026848,0.0464,0.026896
appu,14000,14000,1853104,0.45625499999999997,0.245919,0.073214,0.213392,0.21672,0.110096,0.217889
bbmat,38744,38744,1771722,0.473887,0.207071,0.094462,0.158256,0.167856,0.067376,0.16944
olafu,16146,16146,1015156,0.299952,0.131504,0.057087,0.100224,0.089152,0.08704,0.089312
raefsky1,3242,3242,294276,0.155872,0.113088,0.034655,0.052624,0.083968,0.046464,0.083968
raefsky2,3242,3242,294276,0.14649600000000002,0.112272,0.034815,0.0523201,0.083792,0.045984,0.084288
raefsky3,21200,21200,1488768,0.32328,0.245599,0.070462,0.128528,0.121664,0.056272,0.116608
raefsky4,19779,19779,1328611,0.341936,0.207599,0.066094,0.121568,0.123024,0.063728,0.123936
raefsky5,6316,6316,168658,0.173056,0.0635358,0.033088,0.042736,0.052384,0.046816,0.052608
raefsky6,3402,3402,137845,0.147456,0.0937918,0.031039,0.04224,0.106192,0.04736,0.105424
venkat01,62424,62424,1717792,0.644095,0.214319,0.109086,0.135104,0.12832,0.057952,0.13096
venkat25,62424,62424,1717792,0.638159,0.208335,0.108893,0.134064,0.135568,0.058416,0.135296
venkat50,62424,62424,1717792,0.636799,0.202271,0.109117,0.13464,0.12896,0.058,0.13808
amazon0302,262111,262111,1234877,2.287134,0.260719,0.377703,0.0983521,0.0774241,0.082128,0.0776
amazon0312,400727,400727,3200440,4.062072000000001,1.58289,0.564195,0.209648,0.208384,0.122464,0.211984
amazon0505,410236,410236,3356824,3.7147729999999997,1.55926,0.577504,0.216737,0.218416,0.119744,0.228864
amazon0601,403394,403394,3387388,3.653212,1.53703,0.568162,0.218353,0.224928,0.121136,0.223072
as-735,7716,7716,26467,0.185376,0.675933,0.036895,0.035568,0.41792,0.05016,0.42904
as-735_G_001,7716,7716,10695,0.19128,0.291455,0.032287,0.0362081,0.179712,0.053728,0.180095
as-735_G_002,7716,7716,10687,0.18942399999999998,0.282782,0.032831,0.035984,0.18128,0.05416,0.178032
as-735_G_003,7716,7716,10773,0.189616,0.291999,0.032911,0.0359681,0.181856,0.054176,0.182799
as-735_G_004,7716,7716,10736,0.194688,0.294303,0.032463,0.0357281,0.178608,0.054704,0.18432
as-735_G_005,7716,7716,10782,0.18828699999999998,0.293631,0.032287,0.0362081,0.179968,0.054224,0.181488
as-735_G_006,7716,7716,10631,0.18847999999999998,0.286767,0.032943,0.0360961,0.179984,0.0548,0.18208
as-735_G_007,7716,7716,10799,0.18972799999999998,0.299359,0.032415,0.0360321,0.179488,0.054832,0.181152
as-735_G_008,7716,7716,10723,0.191824,0.291519,0.032575,0.0390881,0.177936,0.056608,0.183264
as-735_G_009,7716,7716,10813,0.1916,0.297199,0.034047,0.035968,0.180768,0.054304,0.18152
as-735_G_010,7716,7716,10809,0.18926400000000002,0.285839,0.032383,0.03656,0.182,0.054656,0.181488
as-735_G_011,7716,7716,10866,0.196464,0.302494,0.032191,0.035952,0.179648,0.054528,0.182656
as-735_G_012,7716,7716,10867,0.187504,0.285646,0.032655,0.036544,0.184208,0.054352,0.18272
as-735_G_013,7716,7716,10925,0.190384,0.294991,0.031728,0.036096,0.184304,0.055472,0.18088
as-735_G_014,7716,7716,10949,0.190672,0.296191,0.032655,0.036224,0.186992,0.055312,0.1832
as-735_G_015,7716,7716,10919,0.202752,0.303998,0.033023,0.0361281,0.185888,0.055712,0.187184
as-735_G_016,7716,7716,10881,0.19308799999999998,0.289567,0.032751,0.036512,0.182576,0.054336,0.183392
as-735_G_017,7716,7716,10913,0.18984,0.296383,0.032671,0.0364961,0.183056,0.056272,0.184416
as-735_G_018,7716,7716,10926,0.189824,0.299919,0.034927,0.036928,0.184592,0.054608,0.18856
as-735_G_019,7716,7716,10968,0.190656,0.298047,0.032703,0.0363522,0.184208,0.055648,0.18504
as-735_G_020,7716,7716,11066,0.1904,0.296094,0.032639,0.0364961,0.18424,0.055536,0.18496
as-735_G_021,7716,7716,11089,0.18639999999999998,0.294559,0.034655,0.0364641,0.183584,0.056304,0.184928
as-735_G_022,7716,7716,11076,0.18792,0.302479,0.032447,0.0365439,0.184192,0.05456,0.185296
as-735_G_023,7716,7716,11086,0.19311999999999999,0.304975,0.032367,0.0362721,0.185152,0.056416,0.185936
as-735_G_024,7716,7716,11101,0.192208,0.303807,0.032607,0.036288,0.182832,0.054608,0.184496
as-735_G_025,7716,7716,10924,0.195152,0.292543,0.032527,0.0363679,0.177712,0.055184,0.178368
as-735_G_026,7716,7716,11153,0.190687,0.293423,0.033071,0.0364481,0.184768,0.055728,0.185728
as-735_G_027,7716,7716,11133,0.194544,0.290543,0.032207,0.035984,0.189344,0.055664,0.1864
as-735_G_028,7716,7716,11548,0.18753599999999998,0.299375,0.032383,0.03672,0.18984,0.052416,0.189967
as-735_G_029,7716,7716,11586,0.18680000000000002,0.290527,0.032863,0.0363521,0.1876,0.051856,0.19224
as-735_G_030,7716,7716,11603,0.193792,0.314879,0.032703,0.036064,0.190144,0.051792,0.190384
as-735_G_031,7716,7716,11593,0.185728,0.298543,0.032575,0.036544,0.187936,0.05168,0.190336
as-735_G_032,7716,7716,11597,0.184688,0.295055,0.032463,0.036112,0.187728,0.05112,0.18744
as-735_G_033,7716,7716,11639,0.18563200000000002,0.313951,0.033007,0.035872,0.188191,0.05152,0.1936
as-735_G_034,7716,7716,11671,0.185056,0.310527,0.032431,0.0360481,0.191472,0.051168,0.188192
as-735_G_035,7716,7716,11750,0.185008,0.302158,0.032431,0.036224,0.186544,0.051728,0.19544
as-735_G_036,7716,7716,11739,0.18654400000000002,0.312206,0.032943,0.036688,0.191056,0.051456,0.191552
as-735_G_037,7716,7716,11722,0.185008,0.31267,0.032799,0.0389441,0.188912,0.051504,0.190032
as-735_G_038,7716,7716,11699,0.19070399999999998,0.311311,0.032927,0.0362721,0.192896,0.051536,0.189888
as-735_G_039,7716,7716,11711,0.18625599999999998,0.311022,0.032783,0.0361601,0.18944,0.051248,0.1924
as-735_G_040,7716,7716,11787,0.185967,0.326639,0.032703,0.036304,0.192208,0.051664,0.192576
as-735_G_041,7716,7716,11787,0.190656,0.312239,0.03256,0.0362401,0.192576,0.051792,0.191648
as-735_G_042,7716,7716,11764,0.18715199999999999,0.313487,0.035567,0.0360482,0.193968,0.051776,0.195216
as-735_G_043,7716,7716,11780,0.18556799999999998,0.30483,0.032879,0.036256,0.193568,0.051504,0.190272
as-735_G_044,7716,7716,11755,0.184912,0.31923,0.032991,0.0358241,0.1916,0.051568,0.19064
as-735_G_045,7716,7716,11797,0.18558399999999997,0.311247,0.035104,0.0364481,0.195312,0.051632,0.188896
as-735_G_046,7716,7716,11823,0.187888,0.305055,0.032479,0.037136,0.193584,0.051184,0.19568
as-735_G_047,7716,7716,11851,0.185392,0.311534,0.032719,0.036656,0.196224,0.051344,0.192368
as-735_G_048,7716,7716,11880,0.186256,0.326703,0.031504,0.036496,0.189744,0.051696,0.197168
as-735_G_049,7716,7716,11868,0.184704,0.324799,0.032383,0.0359041,0.194992,0.05088,0.191248
as-735_G_050,7716,7716,11880,0.19135999999999997,0.321983,0.032479,0.0363201,0.194656,0.051744,0.196815
as-735_G_051,7716,7716,11896,0.185263,0.314271,0.032479,0.0360801,0.196896,0.051712,0.192383
as-735_G_052,7716,7716,11936,0.18436799999999998,0.329935,0.032399,0.036608,0.192784,0.05144,0.19608
as-735_G_053,7716,7716,11848,0.184848,0.314959,0.032223,0.0384481,0.19592,0.051024,0.192128
as-735_G_054,7716,7716,11834,0.186928,0.316767,0.033103,0.036528,0.190896,0.052208,0.1964
as-735_G_055,7716,7716,11710,0.188688,0.313295,0.032287,0.036144,0.191696,0.051184,0.194432
as-735_G_056,7716,7716,11876,0.185695,0.330191,0.033967,0.0360001,0.190096,0.050896,0.1948
as-735_G_057,7716,7716,11886,0.183759,0.316559,0.032319,0.0362721,0.196304,0.050928,0.19216
as-735_G_058,7716,7716,11868,0.186415,0.308783,0.032383,0.0365121,0.195472,0.051456,0.197824
as-735_G_059,7716,7716,11756,0.18718400000000002,0.302191,0.032703,0.036256,0.194032,0.051104,0.197072
as-735_G_060,7716,7716,12014,0.186832,0.318063,0.032815,0.035968,0.195632,0.052688,0.197359
as-735_G_061,7716,7716,11883,0.186512,0.313343,0.032607,0.0365761,0.196016,0.051664,0.193184
as-735_G_062,7716,7716,11807,0.191792,0.313135,0.032335,0.037904,0.197184,0.051344,0.198448
as-735_G_063,7716,7716,11752,0.184495,0.302591,0.032623,0.036528,0.196064,0.05112,0.19232
as-735_G_064,7716,7716,11711,0.185984,0.334495,0.032159,0.038272,0.19416,0.051712,0.19632
as-735_G_065,7716,7716,11772,0.18590399999999999,0.331055,0.032527,0.036096,0.192144,0.051424,0.19664
as-735_G_066,7716,7716,11823,0.19432,0.325007,0.033135,0.036112,0.198,0.05176,0.201184
as-735_G_067,7716,7716,11869,0.184976,0.305823,0.033087,0.036112,0.199824,0.051376,0.197696
as-735_G_068,7716,7716,11895,0.188976,0.320673,0.032575,0.0358081,0.201936,0.051504,0.198224
as-735_G_069,7716,7716,11893,0.188768,0.329745,0.032271,0.0365601,0.195791,0.051984,0.191968
as-735_G_070,7716,7716,11913,0.184656,0.327384,0.032623,0.0360961,0.19976,0.051424,0.202128
as-735_G_071,7716,7716,11910,0.18528,0.311931,0.032767,0.036032,0.202224,0.051248,0.197856
as-735_G_072,7716,7716,11926,0.185856,0.345084,0.032767,0.0364321,0.197344,0.05128,0.19472
as-735_G_073,7716,7716,11890,0.187008,0.327259,0.032751,0.03616,0.200143,0.051376,0.196047
as-735_G_074,7716,7716,11922,0.186464,0.315531,0.032895,0.0361601,0.199552,0.051696,0.200144
as-735_G_075,7716,7716,12000,0.188576,0.322171,0.035551,0.03856,0.205248,0.054112,0.203504
as-735_G_076,7716,7716,12043,0.186096,0.315371,0.032671,0.035248,0.20216,0.051712,0.203456
as-735_G_077,7716,7716,12073,0.191296,0.327355,0.032575,0.0361922,0.202096,0.0516,0.198992
as-735_G_078,7716,7716,12080,0.193632,0.33382,0.032543,0.0371521,0.20392,0.051568,0.201552
as-735_G_079,7716,7716,12055,0.183872,0.319739,0.032783,0.035856,0.206288,0.051152,0.2012
as-735_G_080,7716,7716,12133,0.18616000000000002,0.32481,0.033071,0.0358079,0.205872,0.051712,0.205824
as-735_G_081,7716,7716,12178,0.184687,0.338507,0.032879,0.036208,0.205184,0.05128,0.200832
as-735_G_082,7716,7716,12289,0.188656,0.328811,0.033215,0.0384801,0.20272,0.053456,0.204992
as-735_G_083,7716,7716,12309,0.18784,0.331995,0.032255,0.036448,0.201312,0.053408,0.202336
as-735_G_084,7716,7716,12236,0.19104,0.34006,0.032272,0.03608,0.204016,0.0532,0.199248
as-735_G_085,7716,7716,12304,0.192912,0.33958,0.032527,0.035808,0.208096,0.05376,0.203712
as-735_G_086,7716,7716,12235,0.186608,0.331259,0.032639,0.036112,0.203584,0.052928,0.204672
as-735_G_087,7716,7716,12158,0.194816,0.334219,0.032543,0.0360001,0.199888,0.05248,0.19904
as-735_G_088,7716,7716,12296,0.196464,0.34057,0.032544,0.036496,0.202272,0.05392,0.201152
as-735_G_089,7716,7716,12223,0.192544,0.333436,0.031871,0.036032,0.20296,0.052896,0.203328
as-735_G_090,7716,7716,12400,0.189536,0.333659,0.032159,0.0364481,0.20536,0.054032,0.2068
as-735_G_091,7716,7716,12371,0.188416,0.330155,0.031904,0.0362881,0.2064,0.053904,0.208336
as-735_G_092,7716,7716,12393,0.190032,0.329595,0.032015,0.036672,0.19984,0.0544,0.201408
as-735_G_093,7716,7716,12396,0.191088,0.337371,0.031151,0.0365761,0.204576,0.05448,0.205424
as-735_G_094,7716,7716,12429,0.188368,0.328427,0.032287,0.0375361,0.206976,0.054144,0.20872
as-735_G_095,7716,7716,12418,0.190832,0.321195,0.032079,0.0366561,0.207744,0.054144,0.209712
as-735_G_096,7716,7716,12465,0.201664,0.349532,0.031871,0.035616,0.207232,0.054384,0.208336
as-735_G_097,7716,7716,12510,0.19056,0.33702,0.031855,0.0359041,0.210144,0.05624,0.211071
as-735_G_098,7716,7716,12319,0.208256,0.346091,0.034911,0.036096,0.210016,0.053376,0.20608
as-735_G_099,7716,7716,12214,0.188832,0.321307,0.031663,0.036624,0.204304,0.053712,0.208192
as-735_G_100,7716,7716,12655,0.19752,0.338524,0.032527,0.0359201,0.207664,0.05496,0.20776
as-735_G_101,7716,7716,12505,0.18784,0.325195,0.031855,0.0364641,0.210256,0.055808,0.210912
as-735_G_102,7716,7716,12524,0.18959900000000002,0.323035,0.031951,0.0354721,0.21016,0.054992,0.21368
as-735_G_103,7716,7716,12429,0.189408,0.329963,0.031856,0.0358401,0.205792,0.054704,0.204704
as-735_G_104,7716,7716,12578,0.189888,0.320411,0.033407,0.0360161,0.212032,0.055296,0.204544
as-735_G_105,7716,7716,12581,0.187568,0.319163,0.032511,0.0363521,0.21272,0.054576,0.207168
as-735_G_106,7716,7716,12594,0.190912,0.356268,0.032352,0.0361601,0.214704,0.055392,0.210927
as-735_G_107,7716,7716,12632,0.189584,0.336476,0.033087,0.038,0.205072,0.05536,0.208831
as-735_G_108,7716,7716,12632,0.189695,0.34025,0.032911,0.0364494,0.20648,0.054912,0.206928
as-735_G_109,7716,7716,12671,0.19065600000000002,0.336172,0.032623,0.035968,0.209312,0.055152,0.209952
as-735_G_110,7716,7716,12750,0.18942399999999998,0.35337,0.032431,0.0363521,0.210016,0.05472,0.214896
as-735_G_111,7716,7716,12758,0.192272,0.342764,0.032463,0.036112,0.208528,0.056192,0.213249
as-735_G_112,7716,7716,12846,0.190992,0.335579,0.032447,0.03568,0.214704,0.05512,0.215919
as-735_G_113,7716,7716,12767,0.189216,0.334554,0.032863,0.0361761,0.212848,0.055728,0.21328
as-735_G_114,7716,7716,12724,0.19072,0.339083,0.032463,0.036336,0.210096,0.055488,0.20912
as-735_G_115,7716,7716,12728,0.191247,0.334954,0.032831,0.036112,0.215824,0.055072,0.218064
as-735_G_116,7716,7716,12761,0.19096000000000002,0.34262,0.032447,0.03616,0.214928,0.055488,0.220064
as-735_G_117,7716,7716,12765,0.19264,0.343196,0.033071,0.0363201,0.216352,0.055568,0.210784
as-735_G_118,7716,7716,12625,0.189776,0.344172,0.033248,0.038832,0.217824,0.054944,0.211408
as-735_G_119,7716,7716,12651,0.195776,0.344348,0.032479,0.035808,0.218576,0.05664,0.213343
as-735_G_120,7716,7716,12666,0.189247,0.342427,0.032864,0.036896,0.218832,0.054416,0.216767
as-735_G_121,7716,7716,12513,0.1916,0.343148,0.032592,0.035984,0.210704,0.054576,0.21184
as-735_G_122,7716,7716,12665,0.18929600000000002,0.350106,0.032463,0.0361121,0.21504,0.05496,0.215903
as-735_G_123,7716,7716,12734,0.19419199999999998,0.345098,0.032943,0.0360001,0.21664,0.0548,0.217888
as-735_G_124,7716,7716,12660,0.18827100000000002,0.344554,0.032624,0.035744,0.213584,0.05496,0.218544
as-735_G_125,7716,7716,12757,0.190463,0.334314,0.032943,0.036256,0.215616,0.054704,0.214048
as-735_G_126,7716,7716,12735,0.18944,0.368412,0.032815,0.036192,0.218912,0.055552,0.221231
as-735_G_127,7716,7716,12749,0.192896,0.374411,0.032607,0.0358721,0.219536,0.054912,0.221088
as-735_G_128,7716,7716,12795,0.18524800000000002,0.35518,0.032687,0.0351681,0.219152,0.050608,0.223279
as-735_G_129,7716,7716,12823,0.19064,0.352732,0.033615,0.0361601,0.219472,0.050752,0.219408
as-735_G_130,7716,7716,12895,0.185039,0.350107,0.032655,0.039248,0.219696,0.05016,0.219552
as-735_G_131,7716,7716,12920,0.184815,0.352668,0.032863,0.0361121,0.220112,0.050208,0.220944
as-735_G_132,7716,7716,12975,0.190944,0.355596,0.034799,0.036368,0.221184,0.050144,0.22144
as-735_G_133,7716,7716,12917,0.184064,0.363612,0.032384,0.035872,0.223184,0.050096,0.229904
as-735_G_134,7716,7716,12919,0.186271,0.365052,0.033263,0.038192,0.223504,0.049952,0.224319
as-735_G_135,7716,7716,12950,0.19012700000000002,0.358924,0.032432,0.036608,0.223776,0.050016,0.224816
as-735_G_136,7716,7716,13004,0.183888,0.349084,0.032464,0.036496,0.219616,0.04984,0.22264
as-735_G_137,7716,7716,13060,0.185408,0.357324,0.033039,0.036336,0.220608,0.050288,0.220192
as-735_G_138,7716,7716,13089,0.183792,0.355388,0.032687,0.03584,0.222928,0.049872,0.221488
as-735_G_139,7716,7716,13104,0.18412800000000001,0.35462,0.033103,0.036448,0.2196,0.050048,0.224304
as-735_G_140,7716,7716,13144,0.18497599999999997,0.353228,0.032703,0.0359681,0.219888,0.050496,0.223776
as-735_G_141,7716,7716,13167,0.189376,0.367244,0.032927,0.0366721,0.22464,0.04992,0.225536
as-735_G_142,7716,7716,13180,0.184208,0.366316,0.032991,0.036496,0.22416,0.050768,0.226064
as-735_G_143,7716,7716,13126,0.184976,0.353483,0.032944,0.036,0.22392,0.050128,0.221888
as-735_G_144,7716,7716,13215,0.184064,0.345964,0.032639,0.036416,0.223648,0.05024,0.223791
as-735_G_145,7716,7716,13221,0.185424,0.347947,0.032752,0.0361121,0.223056,0.050256,0.224192
as-735_G_146,7716,7716,13285,0.184368,0.347596,0.032543,0.0362081,0.225584,0.049904,0.225904
as-735_G_147,7716,7716,13284,0.18198399999999998,0.351276,0.032959,0.037216,0.22664,0.050192,0.226832
as-735_G_148,7716,7716,13265,0.185744,0.35694,0.035119,0.036544,0.226192,0.049792,0.227008
as-735_G_149,7716,7716,12328,0.187168,0.353531,0.034255,0.03616,0.2248,0.052752,0.222784
as-735_G_150,7716,7716,13393,0.184016,0.361708,0.033279,0.0364641,0.225504,0.05,0.225488
as-735_G_151,7716,7716,13432,0.19056,0.359308,0.032751,0.035664,0.224432,0.049776,0.224128
as-735_G_152,7716,7716,13475,0.19264,0.37998,0.033679,0.036528,0.226064,0.050544,0.22112
as-735_G_153,7716,7716,13379,0.18616,0.375997,0.032816,0.0359841,0.222272,0.049776,0.220959
as-735_G_154,7716,7716,13412,0.18460700000000002,0.37478,0.032975,0.0387681,0.22352,0.050464,0.224015
as-735_G_155,7716,7716,13444,0.185712,0.363468,0.032559,0.0361761,0.227184,0.050944,0.227712
as-735_G_156,7716,7716,13439,0.185152,0.351323,0.032591,0.0358721,0.225888,0.050096,0.230192
as-735_G_157,7716,7716,13503,0.184704,0.348171,0.033087,0.035728,0.225408,0.050672,0.230271
as-735_G_158,7716,7716,13480,0.188688,0.350778,0.032863,0.03664,0.22872,0.05032,0.22936
as-735_G_159,7716,7716,13479,0.19414399999999998,0.350043,0.032863,0.0367361,0.228272,0.050688,0.228671
as-735_G_160,7716,7716,13479,0.18523199999999998,0.355564,0.032992,0.03696,0.224,0.050112,0.22552
as-735_G_161,7716,7716,13525,0.185248,0.367562,0.03296,0.035536,0.230752,0.050656,0.221264
as-735_G_162,7716,7716,13544,0.18460800000000002,0.37102,0.03272,0.036368,0.227008,0.050576,0.22784
as-735_G_163,7716,7716,13565,0.185487,0.369276,0.033087,0.0362082,0.225776,0.050528,0.226671
as-735_G_164,7716,7716,13633,0.184496,0.363052,0.032591,0.0361601,0.229632,0.050496,0.229775
as-735_G_165,7716,7716,13666,0.185248,0.364556,0.03248,0.03632,0.228736,0.050864,0.229808
as-735_G_166,7716,7716,13690,0.184223,0.378092,0.033008,0.0363361,0.230448,0.050624,0.225279
as-735_G_167,7716,7716,13686,0.18964799999999998,0.36934,0.033023,0.03592,0.231744,0.051104,0.232816
as-735_G_168,7716,7716,13713,0.18691200000000002,0.363516,0.032768,0.0360961,0.22696,0.052384,0.227809
as-735_G_169,7716,7716,13665,0.18494300000000002,0.362236,0.032783,0.036384,0.23304,0.050608,0.227744
as-735_G_170,7716,7716,13733,0.20112,0.369004,0.033167,0.036368,0.228144,0.050672,0.230544
as-735_G_171,7716,7716,13784,0.186496,0.362619,0.03304,0.0358881,0.228448,0.051168,0.229136
as-735_G_172,7716,7716,13809,0.187232,0.364396,0.032688,0.0361121,0.2296,0.05096,0.230559
as-735_G_173,7716,7716,13768,0.18664000000000003,0.369756,0.032912,0.0361441,0.22928,0.051664,0.231648
as-735_G_174,7716,7716,13767,0.18572699999999998,0.366332,0.032816,0.035984,0.232816,0.05136,0.228112
as-735_G_175,7716,7716,13798,0.185376,0.375628,0.032848,0.035968,0.231536,0.051184,0.232768
as-735_G_176,7716,7716,13810,0.187568,0.378716,0.033455,0.0359201,0.226112,0.051136,0.226784
as-735_G_177,7716,7716,13801,0.18447999999999998,0.369995,0.032288,0.0360961,0.232048,0.051328,0.22792
as-735_G_178,7716,7716,13780,0.191088,0.384444,0.032384,0.0360481,0.2292,0.051376,0.231568
as-735_G_179,7716,7716,13822,0.19307200000000002,0.367756,0.032511,0.036208,0.229904,0.05152,0.230528
as-735_G_180,7716,7716,13770,0.184896,0.376284,0.032944,0.035344,0.231776,0.051104,0.233152
as-735_G_181,7716,7716,13823,0.18552000000000002,0.393132,0.032383,0.0357921,0.2324,0.051488,0.232609
as-735_G_182,7716,7716,13854,0.185999,0.388603,0.033024,0.036016,0.235872,0.051488,0.22704
as-735_G_183,7716,7716,13799,0.18742399999999998,0.388555,0.032608,0.035968,0.230464,0.051392,0.228608
as-735_G_184,7716,7716,13859,0.185232,0.362138,0.033087,0.036432,0.232416,0.050912,0.23408
as-735_G_185,7716,7716,13862,0.193344,0.362332,0.032431,0.0364801,0.237936,0.051536,0.23056
as-735_G_186,7716,7716,13900,0.189808,0.380444,0.032352,0.0362721,0.23632,0.051952,0.232544
as-735_G_187,7716,7716,13907,0.195856,0.38766,0.032943,0.036256,0.235968,0.051888,0.236368
as-735_G_188,7716,7716,13906,0.186384,0.39326,0.033135,0.036064,0.233152,0.051488,0.234976
as-735_G_189,7716,7716,13934,0.19065600000000002,0.391148,0.032608,0.0362081,0.238144,0.051712,0.239024
as-735_G_190,7716,7716,13906,0.187216,0.389884,0.032639,0.0362561,0.231728,0.052016,0.232608
as-735_G_191,7716,7716,10936,0.192208,0.25108,0.035215,0.0369921,0.162752,0.055088,0.165952
as-735_G_192,7716,7716,13983,0.18696000000000002,0.395355,0.032751,0.036384,0.233968,0.051984,0.23616
as-735_G_193,7716,7716,13960,0.191184,0.39414,0.032543,0.03648,0.23792,0.051472,0.236896
as-735_G_194,7716,7716,13949,0.188672,0.391725,0.033343,0.0363681,0.230512,0.051184,0.236656
as-735_G_195,7716,7716,14001,0.18929600000000002,0.390509,0.0324,0.03624,0.238256,0.051248,0.239936
as-735_G_196,7716,7716,14042,0.198656,0.392268,0.032623,0.036192,0.239344,0.052368,0.237328
as-735_G_197,7716,7716,14067,0.186624,0.393883,0.032544,0.0360961,0.2408,0.052208,0.236976
as-735_G_198,7716,7716,14041,0.185472,0.373484,0.03256,0.0358881,0.237296,0.05152,0.239952
as-735_G_199,7716,7716,14076,0.186176,0.368411,0.03232,0.036592,0.240352,0.052368,0.242479
as-735_G_200,7716,7716,14054,0.187824,0.380971,0.03256,0.036192,0.241376,0.051952,0.248383
as-735_G_201,7716,7716,14064,0.185968,0.37966,0.032368,0.037664,0.241936,0.051456,0.237856
as-735_G_202,7716,7716,14071,0.18617599999999998,0.38254,0.0324,0.0361601,0.23728,0.052112,0.239952
as-735_G_203,7716,7716,14126,0.185776,0.378268,0.032496,0.036608,0.244224,0.051568,0.241184
as-735_G_204,7716,7716,14036,0.18753599999999998,0.386251,0.033472,0.036048,0.240416,0.052048,0.245568
as-735_G_205,7716,7716,14139,0.193296,0.390781,0.032592,0.0361601,0.241728,0.052416,0.244032
as-735_G_206,7716,7716,14104,0.186799,0.398237,0.032544,0.0358561,0.242192,0.052112,0.238336
as-735_G_207,7716,7716,14102,0.185232,0.399357,0.033551,0.0359361,0.243024,0.051968,0.23536
as-735_G_208,7716,7716,14071,0.1868,0.386748,0.033231,0.0361921,0.23928,0.052592,0.242431
as-735_G_209,7716,7716,14053,0.18593600000000002,0.370124,0.03272,0.0362241,0.238768,0.05232,0.242352
as-735_G_210,7716,7716,14096,0.186272,0.393948,0.032751,0.036624,0.24232,0.052288,0.2452
as-735_G_211,7716,7716,14137,0.18816,0.379452,0.032431,0.0364321,0.242352,0.053984,0.238816
as-735_G_212,7716,7716,14183,0.191104,0.382362,0.032416,0.036128,0.238576,0.051872,0.242175
as-735_G_213,7716,7716,13999,0.186544,0.387692,0.032608,0.039424,0.245376,0.052832,0.24048
as-735_G_214,7716,7716,14165,0.18969599999999998,0.385196,0.035871,0.0364801,0.242912,0.050608,0.2464
as-735_G_215,7716,7716,14224,0.185856,0.387435,0.032911,0.036224,0.242528,0.050224,0.245744
as-735_G_216,7716,7716,14253,0.188496,0.403787,0.0324,0.036288,0.245824,0.049984,0.243327
as-735_G_217,7716,7716,14283,0.1856,0.403325,0.03288,0.0363361,0.246192,0.052144,0.241552
as-735_G_218,7716,7716,14313,0.1864,0.381212,0.033104,0.036128,0.241152,0.050416,0.242768
as-735_G_219,7716,7716,14292,0.185072,0.373275,0.032736,0.035904,0.242448,0.050032,0.247552
as-735_G_220,7716,7716,14314,0.19336,0.404458,0.032543,0.0367681,0.24504,0.05024,0.247855
as-735_G_221,7716,7716,14293,0.194176,0.391756,0.032544,0.0356801,0.244672,0.050592,0.241168
as-735_G_222,7716,7716,14294,0.185904,0.406909,0.032768,0.0376801,0.24048,0.050832,0.242096
as-735_G_223,7716,7716,14311,0.186096,0.403276,0.03328,0.0366081,0.247472,0.05032,0.24368
as-735_G_224,7716,7716,14312,0.18688000000000002,0.404924,0.032799,0.036032,0.239568,0.050576,0.242239
as-735_G_225,7716,7716,14114,0.189904,0.39502,0.032656,0.0362081,0.244064,0.050336,0.246944
as-735_G_226,7716,7716,14399,0.184719,0.408509,0.032816,0.0360001,0.246912,0.050768,0.24712
as-735_G_227,7716,7716,14377,0.183536,0.384443,0.033072,0.0363521,0.242384,0.050224,0.24176
as-735_G_228,7716,7716,14425,0.185984,0.395148,0.032768,0.036272,0.244304,0.050928,0.240255
as-735_G_229,7716,7716,14454,0.18960000000000002,0.40158,0.032623,0.0363841,0.244784,0.05096,0.24384
as-735_G_230,7716,7716,14429,0.188528,0.409661,0.032816,0.035984,0.248592,0.050816,0.246321
as-735_G_231,7716,7716,14510,0.19192,0.38942,0.03304,0.035952,0.24128,0.051408,0.240461
as-735_G_232,7716,7716,14504,0.185248,0.392604,0.033711,0.0361281,0.244688,0.05104,0.242768
as-735_G_233,7716,7716,14546,0.186256,0.391034,0.032384,0.0358721,0.248032,0.051344,0.245808
as-735_G_234,7716,7716,14537,0.191024,0.386332,0.032848,0.036384,0.249104,0.05048,0.248592
as-735_G_235,7716,7716,14517,0.192592,0.379866,0.032912,0.036064,0.243904,0.051296,0.242752
as-735_G_236,7716,7716,14481,0.18552,0.380826,0.032768,0.036128,0.245936,0.050864,0.244384
as-735_G_237,7716,7716,14508,0.18529600000000002,0.391756,0.032447,0.0364641,0.24904,0.05088,0.248784
as-735_G_238,7716,7716,14438,0.184272,0.387532,0.032655,0.0362399,0.242496,0.050112,0.247311
as-735_G_239,7716,7716,14493,0.18472,0.424124,0.032895,0.0359042,0.247056,0.049344,0.24576
as-735_G_240,7716,7716,14490,0.182768,0.378572,0.032575,0.0360321,0.245664,0.049824,0.244304
as-735_G_241,7716,7716,14503,0.184863,0.394219,0.032671,0.036832,0.24888,0.050752,0.247903
as-735_G_242,7716,7716,14639,0.1844,0.40438,0.031183,0.0364321,0.24208,0.050592,0.251231
as-735_G_243,7716,7716,14627,0.18504,0.415532,0.032511,0.0369281,0.248224,0.05048,0.246399
as-735_G_244,7716,7716,14649,0.18537599999999999,0.425997,0.032415,0.036432,0.250032,0.050528,0.24856
as-735_G_245,7716,7716,14506,0.184336,0.405613,0.031967,0.036272,0.245648,0.050064,0.252544
as-735_G_246,7716,7716,14665,0.193984,0.38646,0.03256,0.036768,0.245568,0.050928,0.25144
as-735_G_247,7716,7716,14643,0.184928,0.403052,0.033071,0.0361601,0.247712,0.050176,0.246784
as-735_G_248,7716,7716,14624,0.19056,0.410589,0.0328,0.036368,0.246672,0.050352,0.245744
as-735_G_249,7716,7716,14628,0.184,0.386986,0.032912,0.036,0.242496,0.049696,0.249264
as-735_G_250,7716,7716,14649,0.183616,0.384492,0.033072,0.035776,0.246576,0.050016,0.24288
as-735_G_251,7716,7716,14638,0.185392,0.392859,0.032783,0.0358561,0.248368,0.051264,0.246864
as-735_G_252,7716,7716,14644,0.18696000000000002,0.399708,0.032927,0.03864,0.25096,0.051328,0.247472
as-735_G_253,7716,7716,14673,0.18456,0.389212,0.032848,0.036896,0.245408,0.051888,0.250464
as-735_G_254,7716,7716,14723,0.18454399999999999,0.381468,0.032687,0.0359681,0.24728,0.051024,0.244895
as-735_G_255,7716,7716,14766,0.18971200000000002,0.393276,0.032448,0.035984,0.24808,0.051072,0.247264
as-735_G_256,7716,7716,14736,0.18968,0.393724,0.033039,0.036048,0.25136,0.050928,0.248608
as-735_G_257,7716,7716,14625,0.18664,0.399724,0.032895,0.035952,0.242448,0.050464,0.240688
as-735_G_258,7716,7716,14633,0.187184,0.38918,0.032655,0.0357281,0.248608,0.050096,0.247104
as-735_G_259,7716,7716,14710,0.190464,0.39214,0.033216,0.03552,0.251552,0.050064,0.249584
as-735_G_260,7716,7716,14713,0.185135,0.397642,0.033119,0.0359681,0.250992,0.050176,0.24928
as-735_G_261,7716,7716,14718,0.187824,0.391228,0.032447,0.036032,0.2488,0.050624,0.247568
as-735_G_262,7716,7716,14304,0.190992,0.407868,0.032815,0.0360481,0.24672,0.050304,0.249552
as-735_G_263,7716,7716,14392,0.184848,0.401596,0.031439,0.039024,0.252896,0.05024,0.251407
as-735_G_264,7716,7716,14308,0.187504,0.398828,0.031503,0.0364641,0.246416,0.049344,0.249904
as-735_G_265,7716,7716,14337,0.189984,0.405628,0.034975,0.0365761,0.247824,0.05048,0.246256
as-735_G_266,7716,7716,14478,0.185552,0.428989,0.032448,0.036416,0.252144,0.050288,0.248464
as-735_G_267,7716,7716,14407,0.188032,0.404428,0.032784,0.037568,0.25336,0.050512,0.251888
as-735_G_268,7716,7716,14383,0.19139199999999998,0.399916,0.032463,0.0356321,0.255312,0.050336,0.2524
as-735_G_269,7716,7716,14365,0.183344,0.423644,0.032607,0.0359681,0.250688,0.04976,0.2496
as-735_G_270,7716,7716,14344,0.184512,0.427341,0.032335,0.035696,0.254352,0.050528,0.245872
as-735_G_271,7716,7716,14389,0.184784,0.3935,0.032783,0.036192,0.2584,0.05024,0.254592
as-735_G_272,7716,7716,14333,0.183871,0.408684,0.032655,0.03608,0.250736,0.05032,0.257967
as-735_G_273,7716,7716,14364,0.18425599999999998,0.419021,0.032256,0.036064,0.254272,0.05,0.253808
as-735_G_274,7716,7716,14562,0.185232,0.408316,0.032943,0.035904,0.2556,0.050736,0.2528
as-735_G_275,7716,7716,14652,0.18428699999999998,0.405771,0.032399,0.0383681,0.252144,0.050752,0.258272
as-735_G_276,7716,7716,15134,0.187344,0.405068,0.032927,0.0363361,0.246464,0.051536,0.249536
as-735_G_277,7716,7716,15192,0.18529500000000002,0.410699,0.032992,0.0364,0.257312,0.051152,0.253855
as-735_G_278,7716,7716,15188,0.1896,0.424108,0.032671,0.0361601,0.252096,0.051248,0.248864
as-735_G_279,7716,7716,15208,0.18552000000000002,0.410059,0.031823,0.035952,0.249856,0.05096,0.254176
as-735_G_280,7716,7716,15205,0.18531199999999998,0.41182,0.032784,0.036288,0.253184,0.051136,0.257056
as-735_G_281,7716,7716,15283,0.190224,0.428061,0.032943,0.036272,0.256944,0.052128,0.254352
as-735_G_282,7716,7716,15279,0.185664,0.39894,0.032848,0.0357121,0.25352,0.051664,0.249472
as-735_G_283,7716,7716,15271,0.19,0.422507,0.032848,0.035792,0.254304,0.052768,0.258992
as-735_G_284,7716,7716,15301,0.185648,0.423996,0.035567,0.03584,0.256528,0.052144,0.258064
as-735_G_285,7716,7716,15385,0.192688,0.391052,0.03288,0.035984,0.259184,0.05256,0.262304
as-735_G_286,7716,7716,15386,0.186288,0.393692,0.032463,0.035664,0.254576,0.051856,0.256944
as-735_G_287,7716,7716,15319,0.18606299999999998,0.417052,0.032895,0.0359681,0.255888,0.051744,0.252992
as-735_G_288,7716,7716,15430,0.18703999999999998,0.404476,0.035071,0.035536,0.257456,0.052448,0.253072
as-735_G_289,7716,7716,15508,0.20308700000000002,0.412442,0.033199,0.036016,0.26336,0.051744,0.251904
as-735_G_290,7716,7716,15483,0.19435200000000002,0.399291,0.032655,0.035984,0.254352,0.05208,0.257823
as-735_G_291,7716,7716,15548,0.18764799999999998,0.41046,0.032704,0.036112,0.254096,0.05264,0.254128
as-735_G_292,7716,7716,15568,0.187248,0.389803,0.033647,0.035776,0.260272,0.052832,0.25576
as-735_G_293,7716,7716,15554,0.188672,0.40574,0.032624,0.0360961,0.254384,0.052016,0.257425
as-735_G_294,7716,7716,15622,0.18744000000000002,0.426044,0.036,0.035696,0.257392,0.05288,0.249152
as-735_G_295,7716,7716,15632,0.188672,0.425949,0.032959,0.035616,0.26048,0.053024,0.25696
as-735_G_296,7716,7716,15537,0.18643200000000001,0.420972,0.032816,0.0363361,0.257168,0.053264,0.254544
as-735_G_297,7716,7716,15793,0.193712,0.415212,0.032751,0.035856,0.257312,0.052224,0.253152
as-735_G_298,7716,7716,15785,0.189311,0.412524,0.032927,0.0358561,0.25968,0.053216,0.250608
as-735_G_299,7716,7716,15671,0.195872,0.402251,0.032751,0.03584,0.256895,0.052576,0.26016
as-735_G_300,7716,7716,15711,0.18688000000000002,0.402556,0.032832,0.035872,0.254544,0.052016,0.254352
as-735_G_301,7716,7716,15711,0.20072,0.41606,0.032832,0.0357121,0.261328,0.055488,0.256592
as-735_G_302,7716,7716,15788,0.187344,0.42494,0.033151,0.038832,0.25568,0.052608,0.254672
as-735_G_303,7716,7716,15840,0.188496,0.41582,0.032751,0.036208,0.257584,0.053312,0.248352
as-735_G_304,7716,7716,15862,0.186591,0.402924,0.032895,0.03504,0.260928,0.052672,0.256352
as-735_G_305,7716,7716,15878,0.18612800000000002,0.420636,0.032575,0.0364639,0.256048,0.05224,0.25792
as-735_G_306,7716,7716,15868,0.18703999999999998,0.411131,0.032848,0.036528,0.259488,0.052864,0.25272
as-735_G_307,7716,7716,15879,0.186624,0.406876,0.032463,0.035936,0.259616,0.05296,0.260816
as-735_G_308,7716,7716,15959,0.188112,0.406843,0.03256,0.035424,0.255296,0.052736,0.257057
as-735_G_309,7716,7716,15983,0.186448,0.391434,0.032543,0.035792,0.25912,0.052496,0.261168
as-735_G_310,7716,7716,15998,0.19092800000000001,0.4063,0.032815,0.035584,0.262256,0.05304,0.263744
as-735_G_311,7716,7716,16066,0.20966400000000002,0.411722,0.032799,0.0355201,0.256128,0.052576,0.257471
as-735_G_312,7716,7716,16108,0.187712,0.424124,0.032719,0.0357761,0.257472,0.053024,0.259104
as-735_G_313,7716,7716,16114,0.187824,0.417194,0.033168,0.03584,0.262432,0.052528,0.263759
as-735_G_314,7716,7716,16176,0.18820800000000001,0.429756,0.032687,0.036,0.257536,0.055072,0.259201
as-735_G_315,7716,7716,16144,0.187584,0.414188,0.032943,0.034816,0.262192,0.053184,0.262416
as-735_G_316,7716,7716,16178,0.187263,0.412332,0.032799,0.0356321,0.262512,0.05304,0.26416
as-735_G_317,7716,7716,16190,0.19281600000000002,0.418524,0.033039,0.03744,0.256656,0.053232,0.260111
as-735_G_318,7716,7716,16245,0.18775999999999998,0.426299,0.032832,0.035872,0.261792,0.052752,0.261408
as-735_G_319,7716,7716,16248,0.187999,0.409724,0.033057,0.035744,0.264704,0.053296,0.269168
as-735_G_320,7716,7716,16283,0.187279,0.407884,0.033103,0.0355041,0.261552,0.052448,0.261952
as-735_G_321,7716,7716,16285,0.18703999999999998,0.413996,0.033455,0.036,0.26328,0.053088,0.264832
as-735_G_322,7716,7716,16309,0.187296,0.407356,0.035712,0.035584,0.26624,0.052752,0.267793
as-735_G_323,7716,7716,16476,0.186096,0.413708,0.032975,0.0367199,0.26256,0.052896,0.261424
as-735_G_324,7716,7716,16358,0.187024,0.416908,0.033375,0.035488,0.264752,0.052416,0.266384
as-735_G_325,7716,7716,16363,0.18911999999999998,0.411693,0.032992,0.035904,0.26736,0.053472,0.259151
as-735_G_326,7716,7716,16359,0.186624,0.432732,0.031887,0.0360161,0.259328,0.052704,0.261024
as-735_G_327,7716,7716,16305,0.18785600000000002,0.411004,0.033055,0.0359361,0.266768,0.052608,0.268671
as-735_G_328,7716,7716,16350,0.18801600000000002,0.415996,0.032912,0.0361281,0.27048,0.053024,0.264736
as-735_G_329,7716,7716,16277,0.187104,0.413788,0.032575,0.0359041,0.26424,0.053248,0.265824
as-735_G_330,7716,7716,16302,0.189696,0.41086,0.032623,0.0360801,0.267056,0.052736,0.269792
as-735_G_331,7716,7716,16203,0.18991999999999998,0.404412,0.032864,0.0356321,0.270464,0.052944,0.264
as-735_G_332,7716,7716,16226,0.187328,0.42318,0.032864,0.035744,0.265392,0.053248,0.267296
as-735_G_333,7716,7716,15768,0.191232,0.443148,0.032527,0.035744,0.267808,0.050048,0.265248
as-735_G_334,7716,7716,15759,0.192816,0.435307,0.032639,0.0363201,0.272064,0.050224,0.26904
as-735_G_335,7716,7716,15786,0.18625599999999998,0.420428,0.032768,0.0362721,0.26704,0.050272,0.269584
as-735_G_336,7716,7716,15822,0.184992,0.422283,0.033087,0.036304,0.266096,0.049856,0.26432
as-735_G_337,7716,7716,15855,0.185247,0.416124,0.032784,0.0356481,0.271312,0.050592,0.267119
as-735_G_338,7716,7716,15831,0.19323200000000001,0.422204,0.032959,0.035392,0.266848,0.049776,0.269296
as-735_G_339,7716,7716,15897,0.18270399999999998,0.414796,0.032736,0.035824,0.271792,0.05008,0.27312
as-735_G_340,7716,7716,15905,0.18560000000000001,0.416716,0.03296,0.0371041,0.274096,0.050736,0.268688
as-735_G_341,7716,7716,15867,0.18409599999999998,0.455948,0.032319,0.038464,0.270368,0.049696,0.273296
as-735_G_342,7716,7716,15968,0.190912,0.44206,0.033039,0.035632,0.271264,0.050016,0.273008
as-735_G_343,7716,7716,15940,0.18534399999999998,0.440123,0.033023,0.035696,0.273616,0.05056,0.267536
as-735_G_344,7716,7716,15936,0.186512,0.433067,0.033167,0.0361761,0.269936,0.050304,0.271168
as-735_G_345,7716,7716,16085,0.193936,0.44726,0.032815,0.035632,0.273392,0.053008,0.275248
as-735_G_346,7716,7716,16027,0.194655,0.432716,0.032735,0.036016,0.277792,0.049712,0.271663
as-735_G_347,7716,7716,16051,0.186176,0.437468,0.032816,0.03584,0.271408,0.051072,0.273392
as-735_G_348,7716,7716,16060,0.185631,0.43886,0.032879,0.03584,0.275232,0.050384,0.278704
as-735_G_349,7716,7716,16237,0.18603199999999998,0.434268,0.032495,0.036,0.2768,0.050496,0.272192
as-735_G_350,7716,7716,16251,0.18688,0.444445,0.032864,0.0358401,0.272752,0.05048,0.273296
as-735_G_351,7716,7716,16233,0.18503999999999998,0.426652,0.032671,0.036176,0.27728,0.049472,0.2788
as-735_G_352,7716,7716,16202,0.18463999999999997,0.444412,0.032751,0.0360801,0.279024,0.049856,0.273439
as-735_G_353,7716,7716,16327,0.18556799999999998,0.429916,0.033408,0.036144,0.27488,0.050032,0.277025
as-735_G_354,7716,7716,16378,0.185392,0.431468,0.032623,0.036032,0.27728,0.050336,0.279408
as-735_G_355,7716,7716,16370,0.183712,0.45142,0.032976,0.03624,0.28064,0.050688,0.275616
as-735_G_356,7716,7716,16427,0.183776,0.450444,0.032815,0.0360161,0.276464,0.050432,0.274368
as-735_G_357,7716,7716,16408,0.185535,0.451068,0.032752,0.035712,0.280048,0.050272,0.278576
as-735_G_358,7716,7716,16428,0.18596800000000002,0.44134,0.032912,0.036048,0.275696,0.050304,0.27208
as-735_G_359,7716,7716,16443,0.184624,0.440124,0.032975,0.0358881,0.272496,0.050192,0.280592
as-735_G_360,7716,7716,16530,0.185504,0.439644,0.032911,0.036144,0.27816,0.050032,0.277232
as-735_G_361,7716,7716,16532,0.18496,0.444589,0.033391,0.0356962,0.278032,0.049968,0.277105
as-735_G_362,7716,7716,16503,0.184336,0.455053,0.032655,0.035696,0.28064,0.049744,0.279135
as-735_G_363,7716,7716,16563,0.187408,0.436378,0.032863,0.03568,0.27456,0.050096,0.273425
as-735_G_364,7716,7716,16569,0.183488,0.463306,0.033055,0.035488,0.278112,0.049824,0.281792
as-735_G_365,7716,7716,16619,0.18510400000000002,0.447164,0.032543,0.036384,0.283824,0.050768,0.282495
as-735_G_366,7716,7716,16674,0.18518400000000002,0.44094,0.033183,0.03592,0.279104,0.050416,0.277344
as-735_G_367,7716,7716,16665,0.186432,0.450092,0.035808,0.037072,0.2836,0.050144,0.28304
as-735_G_368,7716,7716,16641,0.19224000000000002,0.435258,0.03336,0.0358241,0.280976,0.05072,0.279136
as-735_G_369,7716,7716,16668,0.18460700000000002,0.460205,0.032799,0.036112,0.279472,0.050464,0.285728
as-735_G_370,7716,7716,16658,0.184496,0.44838,0.033391,0.0364801,0.286608,0.05008,0.282768
as-735_G_371,7716,7716,16795,0.190064,0.438476,0.032895,0.0358241,0.281696,0.053344,0.279872
as-735_G_372,7716,7716,16923,0.19123199999999999,0.456477,0.032703,0.036352,0.280896,0.054112,0.28792
as-735_G_373,7716,7716,16926,0.188272,0.470107,0.032735,0.036336,0.282816,0.054032,0.288912
as-735_G_374,7716,7716,16885,0.188976,0.451069,0.033359,0.036336,0.281952,0.053568,0.280704
as-735_G_375,7716,7716,16707,0.182864,0.446186,0.034271,0.035696,0.291152,0.049904,0.2872
as-735_G_376,7716,7716,16704,0.185696,0.454893,0.03288,0.0373921,0.284272,0.050064,0.283807
as-735_G_377,7716,7716,16688,0.19718399999999997,0.45358,0.032736,0.035776,0.2816,0.049744,0.287552
as-735_G_378,7716,7716,16860,0.19088,0.466157,0.035903,0.036464,0.28616,0.050224,0.287329
as-735_G_379,7716,7716,16896,0.183072,0.470797,0.033008,0.036208,0.283888,0.050096,0.283168
as-735_G_380,7716,7716,16888,0.18324700000000002,0.447564,0.033104,0.035792,0.290832,0.050048,0.28904
as-735_G_381,7716,7716,16908,0.184192,0.438188,0.032863,0.0362241,0.287344,0.050256,0.28328
as-735_G_382,7716,7716,16921,0.18639999999999998,0.454893,0.032751,0.03632,0.289408,0.050112,0.285967
as-735_G_383,7716,7716,16960,0.19419199999999998,0.454796,0.032736,0.03616,0.291776,0.0508,0.288288
as-735_G_384,7716,7716,16963,0.18926400000000002,0.474317,0.033055,0.035792,0.291984,0.05032,0.289311
as-735_G_385,7716,7716,16997,0.188272,0.475485,0.032991,0.0355201,0.28216,0.050688,0.285103
as-735_G_386,7716,7716,17060,0.185968,0.475739,0.032591,0.0368322,0.28624,0.051264,0.292576
as-735_G_387,7716,7716,17120,0.187424,0.466685,0.032816,0.0363041,0.291568,0.050896,0.291664
as-735_G_388,7716,7716,17049,0.191408,0.471117,0.03256,0.0360321,0.287568,0.050624,0.292624
as-735_G_389,7716,7716,17093,0.18457600000000002,0.466221,0.032624,0.036048,0.289792,0.050656,0.294479
as-735_G_390,7716,7716,17079,0.191392,0.454956,0.033056,0.035712,0.28952,0.050624,0.290159
as-735_G_391,7716,7716,17066,0.18408000000000002,0.471819,0.032783,0.0359201,0.29048,0.050608,0.287056
as-735_G_392,7716,7716,17143,0.187376,0.457165,0.032847,0.0357281,0.292416,0.050304,0.290128
as-735_G_393,7716,7716,17077,0.18536,0.463725,0.032912,0.0358079,0.293856,0.050768,0.290048
as-735_G_394,7716,7716,17163,0.19084800000000002,0.45742,0.032559,0.035568,0.292944,0.051136,0.290944
as-735_G_395,7716,7716,17223,0.185536,0.462764,0.032976,0.0360641,0.28696,0.052224,0.290112
as-735_G_396,7716,7716,17214,0.18964799999999998,0.448268,0.03312,0.035664,0.285505,0.05192,0.292335
as-735_G_397,7716,7716,17180,0.186256,0.465084,0.032895,0.03576,0.290896,0.051168,0.294512
as-735_G_398,7716,7716,17264,0.192144,0.461996,0.032719,0.035568,0.28944,0.05224,0.295824
as-735_G_399,7716,7716,17325,0.18564799999999998,0.459452,0.032527,0.035968,0.29576,0.051552,0.296544
as-735_G_400,7716,7716,17362,0.18684800000000001,0.450396,0.033808,0.035856,0.292448,0.051968,0.288848
as-735_G_401,7716,7716,17386,0.19368,0.471611,0.03264,0.036,0.292416,0.054448,0.289008
as-735_G_402,7716,7716,17375,0.185792,0.45262,0.033071,0.0360801,0.29408,0.051712,0.291104
as-735_G_403,7716,7716,17120,0.18552,0.454524,0.032559,0.0367681,0.294608,0.052,0.291791
as-735_G_404,7716,7716,17314,0.19208,0.459452,0.03392,0.0367681,0.296064,0.051824,0.293216
as-735_G_405,7716,7716,17350,0.18329600000000001,0.455516,0.032959,0.0358241,0.288928,0.052608,0.293233
as-735_G_406,7716,7716,2379,0.188912,0.0727217,0.030911,0.0405921,0.052448,0.05792,0.05328
as-735_G_407,7716,7716,2489,0.185984,0.0730897,0.030591,0.03768,0.056432,0.060224,0.055904
as-735_G_408,7716,7716,2454,0.178128,0.073122,0.030863,0.0384161,0.05648,0.056688,0.056912
as-735_G_409,7716,7716,2527,0.17980800000000002,0.0766743,0.030591,0.037712,0.057056,0.057424,0.055296
as-735_G_410,7716,7716,2559,0.192608,0.0791221,0.031391,0.037872,0.055136,0.060912,0.05608
as-735_G_411,7716,7716,2488,0.19107200000000002,0.074322,0.03048,0.0376321,0.060208,0.06024,0.056032
as-735_G_412,7716,7716,2487,0.188384,0.0711539,0.030639,0.0379199,0.055872,0.060384,0.057056
as-735_G_413,7716,7716,2586,0.185056,0.0796023,0.031328,0.038352,0.056448,0.061264,0.05568
as-735_G_414,7716,7716,2575,0.185664,0.0785142,0.030959,0.0382881,0.056304,0.0616,0.055344
as-735_G_415,7716,7716,2546,0.184304,0.07509,0.030783,0.037936,0.055424,0.060752,0.055376
as-735_G_416,7716,7716,2654,0.186528,0.072642,0.030495,0.037568,0.057856,0.0624,0.058704
as-735_G_417,7716,7716,2623,0.185727,0.0754901,0.030959,0.0398881,0.0576,0.061776,0.05928
as-735_G_418,7716,7716,2656,0.185936,0.07477,0.030176,0.0380641,0.058704,0.061552,0.057744
as-735_G_419,7716,7716,2593,0.18454399999999999,0.0782741,0.030016,0.0409281,0.058944,0.061568,0.057504
as-735_G_420,7716,7716,17587,0.183487,0.494109,0.032784,0.0360481,0.296832,0.053968,0.303008
as-735_G_421,7716,7716,17592,0.182127,0.474413,0.032671,0.03632,0.298704,0.051264,0.297824
as-735_G_422,7716,7716,17598,0.18472,0.482573,0.032736,0.0359199,0.298192,0.05072,0.297985
as-735_G_423,7716,7716,17619,0.18566400000000002,0.474812,0.035504,0.035312,0.301152,0.052352,0.302735
as-735_G_424,7716,7716,17598,0.18968,0.476732,0.033263,0.0357921,0.302192,0.054112,0.300608
as-735_G_425,7716,7716,17539,0.184592,0.480173,0.032719,0.03576,0.305456,0.051424,0.296207
as-735_G_426,7716,7716,17640,0.195552,0.492173,0.032543,0.035872,0.291392,0.054384,0.300257
as-735_G_427,7716,7716,17715,0.186912,0.478189,0.032783,0.0355521,0.297296,0.054064,0.295232
as-735_G_428,7716,7716,17764,0.19312,0.496284,0.033039,0.0359521,0.297792,0.05424,0.298736
as-735_G_429,7716,7716,17803,0.18891200000000002,0.500973,0.033504,0.0354881,0.301665,0.054576,0.3008
as-735_G_430,7716,7716,17779,0.19671999999999998,0.506142,0.033072,0.035648,0.30448,0.054192,0.302304
as-735_G_431,7716,7716,17783,0.18947199999999997,0.505325,0.032928,0.0355679,0.30456,0.0548,0.294608
as-735_G_432,7716,7716,17915,0.195104,0.461084,0.033648,0.035712,0.29792,0.054064,0.306464
as-735_G_433,7716,7716,17947,0.189584,0.468124,0.032655,0.035696,0.303552,0.05496,0.302032
as-735_G_434,7716,7716,17973,0.18819200000000003,0.483965,0.037104,0.036448,0.300672,0.054384,0.296432
as-735_G_435,7716,7716,17981,0.185712,0.500957,0.033376,0.035712,0.29992,0.052992,0.307024
as-735_G_436,7716,7716,17972,0.189136,0.482173,0.032752,0.0358401,0.308112,0.054416,0.306112
as-735_G_437,7716,7716,17984,0.18782400000000002,0.48129,0.033087,0.036192,0.304656,0.053904,0.302944
as-735_G_438,7716,7716,17985,0.189328,0.504861,0.033135,0.0358401,0.30192,0.054272,0.301104
as-735_G_439,7716,7716,17978,0.190032,0.493645,0.0336,0.0356,0.309696,0.0544,0.30744
as-735_G_440,7716,7716,17942,0.187056,0.486349,0.033343,0.03552,0.3072,0.053552,0.304768
as-735_G_441,7716,7716,18091,0.18875199999999998,0.492765,0.033184,0.03552,0.304688,0.054912,0.303104
as-735_G_442,7716,7716,18181,0.198687,0.486012,0.033216,0.035856,0.304288,0.05504,0.311759
as-735_G_443,7716,7716,18176,0.19128,0.48406,0.03336,0.036048,0.306208,0.053712,0.305984
as-735_G_444,7716,7716,18196,0.19342399999999998,0.517261,0.033199,0.0356161,0.30832,0.053616,0.307872
as-735_G_445,7716,7716,18238,0.18796800000000002,0.496445,0.03344,0.036992,0.304592,0.05352,0.30376
as-735_G_446,7716,7716,18205,0.18785600000000002,0.486108,0.033071,0.036416,0.304608,0.054768,0.31272
as-735_G_447,7716,7716,18288,0.18897599999999998,0.491053,0.033359,0.036144,0.31096,0.054464,0.310032
as-735_G_448,7716,7716,18251,0.188704,0.503965,0.033008,0.035616,0.309696,0.054592,0.308112
as-735_G_449,7716,7716,18313,0.196112,0.469868,0.032559,0.036016,0.309105,0.05456,0.307472
as-735_G_450,7716,7716,18303,0.188992,0.494957,0.033007,0.035952,0.306688,0.054768,0.314015
as-735_G_451,7716,7716,18490,0.190112,0.488844,0.033311,0.0367841,0.309904,0.054416,0.312048
as-735_G_452,7716,7716,18385,0.188896,0.495164,0.0328,0.0358561,0.30456,0.054352,0.30232
as-735_G_453,7716,7716,18315,0.19579200000000002,0.496189,0.033296,0.036176,0.30904,0.054384,0.306928
as-735_G_454,7716,7716,18379,0.18812800000000002,0.492124,0.033712,0.035568,0.306848,0.054432,0.313937
as-735_G_455,7716,7716,18406,0.187056,0.478732,0.033423,0.035472,0.315136,0.054112,0.313568
as-735_G_456,7716,7716,18433,0.18790300000000001,0.474668,0.03288,0.0353921,0.309536,0.054656,0.311344
as-735_G_457,7716,7716,18193,0.198704,0.492508,0.033359,0.03656,0.312752,0.054816,0.308736
as-735_G_458,7716,7716,18418,0.188927,0.504477,0.033248,0.035952,0.303776,0.054384,0.309552
as-735_G_459,7716,7716,18483,0.18856,0.485597,0.033023,0.035696,0.310416,0.054704,0.313568
as-735_G_460,7716,7716,18552,0.18675199999999997,0.509085,0.033311,0.035472,0.317056,0.053936,0.309152
as-735_G_461,7716,7716,18577,0.188384,0.516509,0.033167,0.036592,0.31504,0.054416,0.316272
as-735_G_462,7716,7716,18625,0.192448,0.501501,0.032815,0.036096,0.306832,0.0548,0.308128
as-735_G_463,7716,7716,18692,0.19128,0.479707,0.033023,0.035648,0.31168,0.054688,0.312944
as-735_G_464,7716,7716,18688,0.196496,0.500748,0.033423,0.036256,0.317344,0.054752,0.318624
as-735_G_465,7716,7716,18701,0.18934399999999998,0.490637,0.032943,0.037088,0.31344,0.054528,0.314895
as-735_G_466,7716,7716,18684,0.188223,0.500444,0.032959,0.0359521,0.309152,0.054704,0.3084
as-735_G_467,7716,7716,18696,0.188784,0.491581,0.033375,0.036064,0.317664,0.054784,0.309376
as-735_G_468,7716,7716,18633,0.188784,0.515693,0.033007,0.0369761,0.315536,0.055024,0.315792
as-735_G_469,7716,7716,18642,0.18884800000000002,0.507389,0.033087,0.0361441,0.308192,0.05432,0.308496
as-735_G_470,7716,7716,18705,0.188752,0.483228,0.034591,0.03568,0.312368,0.05456,0.314688
as-735_G_471,7716,7716,18663,0.188,0.504125,0.033023,0.0356001,0.318576,0.054608,0.317152
as-735_G_472,7716,7716,18692,0.18851199999999999,0.497165,0.032895,0.0359681,0.31624,0.054976,0.318688
as-735_G_473,7716,7716,18724,0.19039999999999999,0.504171,0.033312,0.036112,0.314768,0.054976,0.315088
as-735_G_474,7716,7716,18781,0.187968,0.497085,0.034847,0.035488,0.313808,0.054544,0.313968
as-735_G_475,7716,7716,18806,0.18828699999999998,0.525198,0.033503,0.035776,0.320032,0.054416,0.31208
as-735_G_476,7716,7716,18866,0.189279,0.503149,0.032911,0.0356,0.318816,0.055584,0.320528
as-735_G_477,7716,7716,18809,0.187951,0.508763,0.033247,0.035776,0.316304,0.054784,0.317183
as-735_G_478,7716,7716,18836,0.18928,0.49862,0.034095,0.036064,0.313872,0.054976,0.316096
as-735_G_479,7716,7716,18841,0.190463,0.527037,0.036047,0.036272,0.320608,0.05528,0.321216
as-735_G_480,7716,7716,18875,0.189952,0.505485,0.033151,0.035792,0.321936,0.055536,0.31896
as-735_G_481,7716,7716,18923,0.186975,0.492012,0.033311,0.035984,0.317504,0.05448,0.317647
as-735_G_482,7716,7716,18967,0.190576,0.510733,0.033999,0.035856,0.315536,0.054816,0.312768
as-735_G_483,7716,7716,19009,0.19,0.504205,0.033727,0.0357601,0.316944,0.055216,0.315168
as-735_G_484,7716,7716,19033,0.18983899999999998,0.515837,0.033903,0.0361601,0.320304,0.05488,0.318896
as-735_G_485,7716,7716,19033,0.191504,0.492812,0.033776,0.035936,0.323632,0.056736,0.319952
as-735_G_486,7716,7716,19052,0.189231,0.508413,0.03352,0.035536,0.318784,0.054896,0.316
as-735_G_487,7716,7716,19086,0.193616,0.513965,0.033231,0.035616,0.318656,0.059984,0.317408
as-735_G_488,7716,7716,19102,0.185696,0.500332,0.034303,0.0369921,0.323616,0.054176,0.322256
as-735_G_489,7716,7716,19180,0.18726399999999999,0.515277,0.033503,0.0356,0.317872,0.053888,0.325535
as-735_G_490,7716,7716,19220,0.19342399999999998,0.513117,0.033023,0.0357762,0.32096,0.054112,0.318864
as-735_G_491,7716,7716,19239,0.189152,0.493501,0.036095,0.03624,0.324224,0.055328,0.320832
as-735_G_492,7716,7716,19204,0.18846400000000002,0.50262,0.032991,0.03568,0.316768,0.054384,0.315121
as-735_G_493,7716,7716,19237,0.189552,0.502556,0.033167,0.0354881,0.318192,0.05552,0.318879
as-735_G_494,7716,7716,19292,0.18865600000000002,0.54523,0.033103,0.035744,0.325392,0.055072,0.329904
as-735_G_495,7716,7716,19299,0.1904,0.499932,0.033503,0.0357441,0.327008,0.055568,0.325313
as-735_G_496,7716,7716,19266,0.188768,0.530573,0.032991,0.038496,0.320336,0.054992,0.3184
as-735_G_497,7716,7716,19520,0.19147199999999998,0.520685,0.033103,0.036048,0.327184,0.05544,0.325647
as-735_G_498,7716,7716,19410,0.195696,0.518252,0.033279,0.036048,0.326496,0.055008,0.324351
as-735_G_499,7716,7716,19548,0.189728,0.497355,0.033423,0.0359991,0.323792,0.055408,0.32184
as-735_G_500,7716,7716,19558,0.19425599999999998,0.500012,0.033167,0.0378081,0.321008,0.05672,0.328399
as-735_G_501,7716,7716,19649,0.19024000000000002,0.524285,0.033439,0.0358561,0.323856,0.05568,0.321072
as-735_G_502,7716,7716,19626,0.189568,0.514797,0.033087,0.0359201,0.32864,0.055776,0.326096
as-735_G_503,7716,7716,19714,0.193328,0.526253,0.033679,0.0358401,0.32184,0.055632,0.329233
as-735_G_504,7716,7716,19639,0.18991999999999998,0.510845,0.033535,0.0357601,0.32736,0.055296,0.325072
as-735_G_505,7716,7716,19638,0.19816,0.527869,0.036384,0.036096,0.330432,0.055568,0.328735
as-735_G_506,7716,7716,19542,0.18884800000000002,0.523821,0.03584,0.036208,0.325104,0.055104,0.322479
as-735_G_507,7716,7716,19688,0.189888,0.528189,0.033247,0.03568,0.327856,0.055232,0.326256
as-735_G_508,7716,7716,19751,0.191008,0.537133,0.033263,0.035392,0.332544,0.05552,0.331792
as-735_G_509,7716,7716,19862,0.190784,0.512349,0.033216,0.035744,0.327344,0.055232,0.3252
as-735_G_510,7716,7716,19752,0.189824,0.518444,0.032815,0.0360321,0.33184,0.055184,0.328351
as-735_G_511,7716,7716,19823,0.191328,0.527036,0.033103,0.036016,0.3336,0.055696,0.332832
as-735_G_512,7716,7716,19892,0.186928,0.515964,0.033472,0.0362082,0.329712,0.049984,0.327776
as-735_G_513,7716,7716,19866,0.18984,0.502988,0.033599,0.035952,0.329329,0.055088,0.32944
as-735_G_514,7716,7716,19866,0.18856,0.523003,0.036367,0.0355841,0.326688,0.054912,0.332896
as-735_G_515,7716,7716,19892,0.192304,0.529037,0.033167,0.03648,0.329472,0.055552,0.328032
as-735_G_516,7716,7716,20105,0.188704,0.521901,0.033392,0.036032,0.33504,0.0544,0.328545
as-735_G_517,7716,7716,19979,0.188432,0.540445,0.034656,0.036336,0.327408,0.055248,0.328464
as-735_G_518,7716,7716,19958,0.192768,0.526123,0.033087,0.0360481,0.332448,0.055328,0.326144
as-735_G_519,7716,7716,20005,0.185616,0.515325,0.033679,0.036048,0.326048,0.04952,0.331825
as-735_G_520,7716,7716,19999,0.18472,0.529389,0.033856,0.037184,0.324752,0.050032,0.331632
as-735_G_521,7716,7716,20021,0.189232,0.540637,0.033487,0.0359521,0.32416,0.055312,0.330496
as-735_G_522,7716,7716,20065,0.18368,0.529181,0.033856,0.0358881,0.331008,0.049408,0.329439
as-735_G_523,7716,7716,20106,0.18468800000000002,0.534189,0.033488,0.0357921,0.33272,0.049824,0.33008
as-735_G_524,7716,7716,20022,0.185839,0.535133,0.033487,0.0360001,0.329519,0.050736,0.336912
as-735_G_525,7716,7716,20036,0.19576,0.534029,0.033279,0.0361281,0.323296,0.055248,0.329632
as-735_G_526,7716,7716,20018,0.184736,0.529787,0.03368,0.03632,0.327505,0.051072,0.334785
as-735_G_527,7716,7716,20092,0.184016,0.539404,0.033487,0.036336,0.32616,0.049552,0.333281
as-735_G_528,7716,7716,20126,0.187264,0.531243,0.033791,0.035456,0.325744,0.049936,0.33176
as-735_G_529,7716,7716,20163,0.18416,0.545901,0.033343,0.035216,0.32224,0.049264,0.32768
as-735_G_530,7716,7716,20213,0.19313599999999997,0.519149,0.033887,0.040672,0.333488,0.053024,0.33072
as-735_G_531,7716,7716,20341,0.191488,0.522108,0.033247,0.035728,0.33232,0.049376,0.332831
as-735_G_532,7716,7716,20201,0.190272,0.536061,0.033183,0.0363679,0.333024,0.049472,0.339344
as-735_G_533,7716,7716,20195,0.201039,0.545165,0.033535,0.0360321,0.33224,0.049376,0.34024
as-735_G_534,7716,7716,19682,0.18715099999999998,0.539786,0.036783,0.035824,0.3304,0.054,0.337472
as-735_G_535,7716,7716,20287,0.184432,0.524637,0.033023,0.036144,0.331536,0.04896,0.334144
as-735_G_536,7716,7716,20361,0.18472,0.533133,0.032767,0.0356,0.328192,0.049072,0.330063
as-735_G_537,7716,7716,20437,0.18380800000000003,0.541646,0.035983,0.035296,0.347136,0.049168,0.333744
as-735_G_538,7716,7716,20319,0.18264,0.539261,0.034111,0.0374401,0.340032,0.049088,0.333808
as-735_G_539,7716,7716,20346,0.186496,0.546781,0.034335,0.0359041,0.33448,0.04992,0.336912
as-735_G_540,7716,7716,20418,0.191792,0.517692,0.034127,0.035952,0.339088,0.050672,0.340752
as-735_G_541,7716,7716,20421,0.18952,0.522572,0.034111,0.0363201,0.338224,0.04968,0.340864
as-735_G_542,7716,7716,20493,0.19020800000000002,0.548285,0.033904,0.035632,0.341424,0.05016,0.337887
as-735_G_543,7716,7716,20594,0.187328,0.52998,0.034032,0.035824,0.3392,0.050256,0.335856
as-735_G_544,7716,7716,20584,0.18614399999999998,0.509548,0.033743,0.0358561,0.336368,0.049744,0.332832
as-735_G_545,7716,7716,20615,0.19113600000000003,0.513244,0.033311,0.035792,0.338976,0.049888,0.335776
as-735_G_546,7716,7716,20649,0.187376,0.521805,0.033359,0.03624,0.336576,0.050288,0.333712
as-735_G_547,7716,7716,20628,0.184288,0.516332,0.033919,0.035712,0.337696,0.04976,0.334033
as-735_G_548,7716,7716,20715,0.18401599999999999,0.548477,0.034063,0.0357281,0.332928,0.049808,0.337872
as-735_G_549,7716,7716,19527,0.18931199999999998,0.537754,0.03608,0.036176,0.329456,0.055408,0.333869
as-735_G_550,7716,7716,20745,0.184816,0.563902,0.036799,0.035904,0.341504,0.050064,0.33776
as-735_G_551,7716,7716,20797,0.18443199999999998,0.553341,0.033983,0.0358881,0.334816,0.050336,0.330129
as-735_G_552,7716,7716,20801,0.18438300000000002,0.52985,0.033935,0.0357439,0.339424,0.050128,0.334672
as-735_G_553,7716,7716,20849,0.190944,0.547146,0.033984,0.03592,0.338992,0.05032,0.333423
as-735_G_554,7716,7716,20857,0.188304,0.530221,0.033919,0.0354561,0.339888,0.050224,0.34432
as-735_G_555,7716,7716,20891,0.186015,0.523964,0.033855,0.0358562,0.338448,0.050048,0.342864
as-735_G_556,7716,7716,20884,0.190768,0.559582,0.034175,0.0361281,0.339952,0.049856,0.34616
as-735_G_557,7716,7716,20932,0.18928,0.555613,0.033887,0.0356001,0.335648,0.050352,0.34008
as-735_G_558,7716,7716,20925,0.184176,0.575598,0.034048,0.035808,0.337744,0.050496,0.342192
as-735_G_559,7716,7716,20904,0.186384,0.566718,0.034399,0.036016,0.337632,0.050256,0.342608
as-735_G_560,7716,7716,20919,0.18503999999999998,0.545773,0.034031,0.036096,0.33792,0.050272,0.343008
as-735_G_561,7716,7716,20878,0.184335,0.549437,0.033968,0.0356001,0.337536,0.050112,0.342384
as-735_G_562,7716,7716,20966,0.186672,0.527484,0.034272,0.036144,0.344864,0.050256,0.34056
as-735_G_563,7716,7716,20967,0.187696,0.522571,0.033855,0.0359999,0.342176,0.050032,0.338543
as-735_G_564,7716,7716,20943,0.183008,0.535741,0.033744,0.035936,0.342016,0.050352,0.337361
as-735_G_565,7716,7716,21004,0.185248,0.559965,0.034063,0.0360161,0.335584,0.050224,0.333744
as-735_G_566,7716,7716,21011,0.18368,0.546443,0.034176,0.035616,0.336224,0.050352,0.340352
as-735_G_567,7716,7716,21029,0.186368,0.54126,0.034191,0.03576,0.34144,0.050256,0.339216
as-735_G_568,7716,7716,21039,0.18648,0.559485,0.033839,0.036272,0.335904,0.050656,0.344592
as-735_G_569,7716,7716,21053,0.18420799999999998,0.554109,0.034368,0.0360161,0.342973,0.050528,0.340257
as-735_G_570,7716,7716,20985,0.186272,0.551261,0.034159,0.036416,0.341536,0.049984,0.347472
as-735_G_571,7716,7716,21118,0.184336,0.56907,0.034079,0.0359681,0.34152,0.050256,0.349089
as-735_G_572,7716,7716,21083,0.18548800000000001,0.551181,0.0368,0.035824,0.347776,0.050352,0.343536
as-735_G_573,7716,7716,21167,0.192272,0.530156,0.033712,0.0362401,0.340528,0.050112,0.34888
as-735_G_574,7716,7716,21234,0.18614399999999998,0.573165,0.034143,0.035888,0.345296,0.050304,0.342975
as-735_G_575,7716,7716,21230,0.19136,0.562797,0.033983,0.035856,0.343392,0.049792,0.350544
as-735_G_576,7716,7716,21361,0.185599,0.529404,0.034239,0.03592,0.347792,0.050224,0.347664
as-735_G_577,7716,7716,21333,0.188112,0.58355,0.034351,0.036304,0.34432,0.05024,0.354528
as-735_G_578,7716,7716,21354,0.18523199999999998,0.57083,0.034256,0.0357601,0.347392,0.050112,0.347072
as-735_G_579,7716,7716,21343,0.18784,0.53854,0.034111,0.0358561,0.343904,0.050944,0.351056
as-735_G_580,7716,7716,21387,0.1848,0.544924,0.034336,0.035632,0.348384,0.050224,0.34608
as-735_G_581,7716,7716,21459,0.18507200000000001,0.577262,0.033599,0.035648,0.343568,0.050048,0.35216
as-735_G_582,7716,7716,21493,0.183808,0.564653,0.034624,0.036224,0.348384,0.050288,0.346561
as-735_G_583,7716,7716,21548,0.184143,0.566446,0.034127,0.03544,0.342016,0.050224,0.349168
as-735_G_584,7716,7716,21717,0.193504,0.558875,0.036223,0.035536,0.346672,0.051424,0.348608
as-735_G_585,7716,7716,21742,0.18452800000000003,0.550109,0.034095,0.035744,0.343312,0.049664,0.349888
as-735_G_586,7716,7716,21704,0.185312,0.57619,0.033983,0.037632,0.34552,0.050064,0.347856
as-735_G_587,7716,7716,21737,0.193984,0.574428,0.034479,0.035488,0.338192,0.0504,0.344448
as-735_G_588,7716,7716,21735,0.185855,0.534701,0.034192,0.03568,0.34608,0.049968,0.349072
as-735_G_589,7716,7716,21778,0.184848,0.551691,0.033807,0.035456,0.338704,0.050272,0.34504
as-735_G_590,7716,7716,13706,0.191008,0.323608,0.032447,0.0363521,0.202976,0.052176,0.20472
as-735_G_591,7716,7716,21868,0.18545599999999998,0.562075,0.034352,0.03576,0.342032,0.0512,0.348736
as-735_G_592,7716,7716,21907,0.18584,0.563613,0.034511,0.0361279,0.347392,0.050896,0.348593
as-735_G_593,7716,7716,21877,0.196048,0.568173,0.034303,0.035936,0.345664,0.050816,0.351841
as-735_G_594,7716,7716,21965,0.192448,0.536285,0.035168,0.0356482,0.350432,0.050464,0.353151
as-735_G_595,7716,7716,21950,0.18472,0.559724,0.036975,0.0382721,0.347504,0.050336,0.35464
as-735_G_596,7716,7716,21996,0.18699100000000002,0.576637,0.034336,0.03568,0.353312,0.050048,0.354993
as-735_G_597,7716,7716,21969,0.18499200000000002,0.57779,0.034207,0.035728,0.348128,0.049904,0.354096
as-735_G_598,7716,7716,21957,0.185728,0.560653,0.034832,0.035568,0.352464,0.0508,0.354177
as-735_G_599,7716,7716,21957,0.190976,0.53361,0.034352,0.035872,0.347008,0.050368,0.353936
as-735_G_600,7716,7716,21986,0.19073600000000002,0.580494,0.033824,0.0360161,0.35136,0.050688,0.354289
as-735_G_601,7716,7716,22004,0.187168,0.557613,0.03424,0.0370721,0.349936,0.050592,0.356977
as-735_G_602,7716,7716,22072,0.18608000000000002,0.55782,0.034591,0.0359841,0.355056,0.050688,0.349537
as-735_G_603,7716,7716,22099,0.205488,0.589886,0.035423,0.035712,0.348816,0.050736,0.343968
as-735_G_604,7716,7716,22107,0.190608,0.583405,0.034895,0.0356321,0.356832,0.050992,0.35216
as-735_G_605,7716,7716,22129,0.18363200000000002,0.587373,0.034127,0.035856,0.360097,0.050304,0.354367
as-735_G_606,7716,7716,22185,0.192272,0.581101,0.034175,0.035776,0.359744,0.050544,0.354001
as-735_G_607,7716,7716,22190,0.186112,0.557981,0.034448,0.0360161,0.361744,0.050192,0.353761
as-735_G_608,7716,7716,22267,0.185216,0.549004,0.034032,0.0354561,0.36224,0.050304,0.356353
as-735_G_609,7716,7716,22119,0.184032,0.555997,0.034111,0.0355199,0.352048,0.05048,0.356705
as-735_G_610,7716,7716,22271,0.187664,0.576445,0.034031,0.035872,0.35536,0.05056,0.360176
as-735_G_611,7716,7716,22265,0.184736,0.573213,0.034143,0.03568,0.35792,0.049824,0.362879
as-735_G_612,7716,7716,22157,0.19119999999999998,0.572765,0.03416,0.035504,0.356864,0.050192,0.362145
as-735_G_613,7716,7716,22251,0.184815,0.583035,0.034352,0.035536,0.357776,0.050192,0.362177
as-735_G_614,7716,7716,22273,0.18487900000000002,0.558717,0.033792,0.035232,0.356352,0.050208,0.361744
as-735_G_615,7716,7716,22300,0.185072,0.567965,0.034639,0.035504,0.36,0.04976,0.3652
as-735_G_616,7716,7716,22297,0.19008,0.565293,0.034463,0.03536,0.361329,0.049568,0.36624
as-735_G_617,7716,7716,22250,0.18502400000000002,0.558109,0.034352,0.0361441,0.360592,0.050192,0.355504
as-735_G_618,7716,7716,22346,0.184528,0.575469,0.036175,0.0355041,0.360768,0.050448,0.355744
as-735_G_619,7716,7716,22354,0.184368,0.584669,0.033999,0.035568,0.363136,0.05024,0.358079
as-735_G_620,7716,7716,22285,0.184384,0.601101,0.034384,0.0369121,0.364928,0.050336,0.3596
as-735_G_621,7716,7716,22328,0.184847,0.571677,0.034336,0.035792,0.365424,0.049824,0.362592
as-735_G_622,7716,7716,14066,0.188144,0.325254,0.032351,0.0365441,0.218224,0.05264,0.219232
as-735_G_623,7716,7716,22414,0.1852,0.570333,0.033951,0.0354081,0.362,0.050368,0.359152
as-735_G_624,7716,7716,22400,0.190512,0.586829,0.034288,0.035696,0.36288,0.050112,0.359487
as-735_G_625,7716,7716,22327,0.18566400000000002,0.574205,0.034191,0.03576,0.363936,0.05016,0.359953
as-735_G_626,7716,7716,22431,0.186016,0.59051,0.034592,0.035344,0.364832,0.050368,0.361041
as-735_G_627,7716,7716,22282,0.185504,0.572267,0.033984,0.035616,0.36448,0.049888,0.359952
as-735_G_628,7716,7716,22456,0.19206399999999998,0.57694,0.034175,0.0352639,0.370064,0.05048,0.365519
as-735_G_629,7716,7716,22527,0.184591,0.567948,0.038624,0.0356161,0.369168,0.050288,0.365745
as-735_G_630,7716,7716,22626,0.184992,0.601133,0.034687,0.03536,0.361936,0.050256,0.37144
as-735_G_631,7716,7716,22584,0.18568,0.590509,0.034447,0.035744,0.366912,0.05112,0.371377
as-735_G_632,7716,7716,22628,0.184319,0.601406,0.034431,0.036,0.363504,0.050416,0.364241
as-735_G_633,7716,7716,22619,0.184752,0.552956,0.034368,0.0362721,0.36704,0.050464,0.367361
as-735_G_634,7716,7716,22671,0.18553599999999998,0.568205,0.03456,0.0362081,0.366096,0.049888,0.366177
as-735_G_635,7716,7716,22681,0.18641600000000003,0.617341,0.034383,0.0360801,0.373569,0.050496,0.364769
as-735_G_636,7716,7716,22699,0.185056,0.574925,0.034304,0.035264,0.37552,0.050336,0.369599
as-735_G_637,7716,7716,22692,0.18481499999999998,0.614782,0.035151,0.035616,0.363952,0.05064,0.3736
as-735_G_638,7716,7716,22767,0.184832,0.569789,0.034352,0.0360641,0.364928,0.050432,0.376656
as-735_G_639,7716,7716,487,0.201936,0.044625,0.030735,0.03624,0.040576,0.07,0.040768
as-735_G_640,7716,7716,22765,0.184064,0.574909,0.034512,0.0355841,0.3788,0.050176,0.376912
as-735_G_641,7716,7716,13274,0.193616,0.299415,0.032079,0.03672,0.198256,0.052288,0.197184
as-735_G_642,7716,7716,22860,0.184832,0.564925,0.034431,0.038624,0.366,0.05024,0.365537
as-735_G_643,7716,7716,22802,0.187169,0.585741,0.034111,0.035872,0.366032,0.049984,0.372111
as-735_G_644,7716,7716,22884,0.18630400000000003,0.560973,0.034495,0.036384,0.371232,0.051024,0.371967
as-735_G_645,7716,7716,22824,0.18481599999999998,0.601693,0.034447,0.036256,0.370448,0.050384,0.370896
as-735_G_646,7716,7716,22836,0.188767,0.595981,0.03536,0.0359521,0.372176,0.050112,0.372768
as-735_G_647,7716,7716,22859,0.18401599999999999,0.600957,0.034815,0.036064,0.366576,0.050112,0.372016
as-735_G_648,7716,7716,22895,0.184208,0.623243,0.034976,0.03592,0.37912,0.05016,0.368145
as-735_G_649,7716,7716,22894,0.184144,0.583883,0.034399,0.035728,0.368576,0.050464,0.365857
as-735_G_650,7716,7716,22963,0.185024,0.598267,0.034367,0.0357439,0.370928,0.050848,0.371216
as-735_G_651,7716,7716,22992,0.18208,0.597901,0.034416,0.035712,0.371408,0.049488,0.376255
as-735_G_652,7716,7716,23027,0.1864,0.612638,0.034784,0.03824,0.375008,0.050464,0.376161
as-735_G_653,7716,7716,22994,0.184,0.604637,0.034656,0.0382881,0.380032,0.050512,0.37632
as-735_G_654,7716,7716,23030,0.183904,0.618875,0.034591,0.035824,0.376528,0.050704,0.369104
as-735_G_655,7716,7716,23039,0.190048,0.566013,0.034608,0.0358239,0.374704,0.049952,0.381665
as-735_G_656,7716,7716,23196,0.184943,0.587389,0.034592,0.035648,0.376608,0.05016,0.367504
as-735_G_657,7716,7716,23277,0.18433500000000003,0.595245,0.034671,0.0373281,0.38176,0.050304,0.376576
as-735_G_658,7716,7716,23335,0.18536,0.572605,0.035728,0.036,0.374256,0.05024,0.376
as-735_G_659,7716,7716,23383,0.184528,0.579899,0.035519,0.038704,0.375712,0.050432,0.376417
as-735_G_660,7716,7716,23356,0.18667099999999998,0.584125,0.035423,0.035664,0.374288,0.050912,0.376848
as-735_G_661,7716,7716,23484,0.186192,0.611325,0.035215,0.0356161,0.3704,0.050464,0.378129
as-735_G_662,7716,7716,23543,0.18412800000000001,0.585596,0.035599,0.0354401,0.384512,0.049904,0.387552
as-735_G_663,7716,7716,23596,0.185103,0.602829,0.035087,0.03592,0.373744,0.050032,0.379456
as-735_G_664,7716,7716,23646,0.185008,0.626907,0.035136,0.038848,0.385184,0.050208,0.381584
as-735_G_665,7716,7716,23697,0.17993599999999998,0.612685,0.034783,0.035824,0.387712,0.050176,0.381169
as-735_G_666,7716,7716,23688,0.190896,0.593565,0.034912,0.036464,0.381889,0.049776,0.389745
as-735_G_667,7716,7716,23711,0.18808,0.634237,0.034879,0.0362881,0.377456,0.051056,0.382801
as-735_G_668,7716,7716,23757,0.184944,0.605403,0.034991,0.0363841,0.388976,0.049744,0.385345
as-735_G_669,7716,7716,23790,0.183311,0.63171,0.035343,0.0361441,0.388176,0.049536,0.393872
as-735_G_670,7716,7716,23784,0.182112,0.642398,0.037023,0.035872,0.3808,0.049488,0.388128
as-735_G_671,7716,7716,23824,0.18456,0.617757,0.034991,0.036384,0.383024,0.04968,0.377679
as-735_G_672,7716,7716,23806,0.183631,0.619054,0.034224,0.0355201,0.383616,0.050336,0.379281
as-735_G_673,7716,7716,23783,0.18899200000000002,0.600476,0.035616,0.035328,0.387568,0.050352,0.392545
as-735_G_674,7716,7716,23805,0.185392,0.628654,0.035359,0.036352,0.393232,0.050288,0.388128
as-735_G_675,7716,7716,23880,0.187312,0.650494,0.035552,0.03552,0.38896,0.053088,0.381905
as-735_G_676,7716,7716,23882,0.18371200000000001,0.653134,0.035359,0.0361921,0.388256,0.050096,0.39576
as-735_G_677,7716,7716,23948,0.18756799999999998,0.594539,0.034992,0.036,0.38608,0.05048,0.391024
as-735_G_678,7716,7716,23938,0.18388800000000002,0.611742,0.03488,0.035792,0.389088,0.05016,0.384801
as-735_G_679,7716,7716,24027,0.184112,0.616926,0.034752,0.0365281,0.389392,0.050528,0.394609
as-735_G_680,7716,7716,24029,0.18456,0.613533,0.035024,0.0353281,0.388064,0.05048,0.395711
as-735_G_681,7716,7716,24015,0.185616,0.633918,0.035952,0.036672,0.398592,0.050416,0.392319
as-735_G_682,7716,7716,24039,0.18424000000000001,0.649309,0.035679,0.035696,0.390848,0.05072,0.385728
as-735_G_683,7716,7716,24077,0.184736,0.626094,0.035375,0.035632,0.397856,0.0504,0.389825
as-735_G_684,7716,7716,24039,0.186912,0.636062,0.034975,0.0367201,0.394912,0.051344,0.389871
as-735_G_685,7716,7716,24095,0.18472,0.628205,0.038624,0.0360801,0.400272,0.050176,0.397455
as-735_G_686,7716,7716,24165,0.190336,0.611133,0.035391,0.036336,0.401472,0.050304,0.387024
as-735_G_687,7716,7716,24230,0.190896,0.63187,0.035599,0.035968,0.389184,0.050608,0.395119
as-735_G_688,7716,7716,24578,0.185584,0.654526,0.03528,0.035808,0.393825,0.05016,0.408065
as-735_G_689,7716,7716,24636,0.186064,0.610621,0.035648,0.0359201,0.404417,0.050576,0.402353
as-735_G_690,7716,7716,24658,0.18624000000000002,0.623117,0.037023,0.035536,0.408832,0.049936,0.40368
as-735_G_691,7716,7716,25117,0.186864,0.661726,0.035824,0.035664,0.3976,0.051296,0.405585
as-735_G_692,7716,7716,25216,0.18502400000000002,0.616253,0.035359,0.035696,0.402337,0.050496,0.409024
as-735_G_693,7716,7716,25303,0.185648,0.655357,0.035888,0.035152,0.414128,0.050784,0.408161
as-735_G_694,7716,7716,16611,0.183088,0.405177,0.032559,0.035584,0.26344,0.049904,0.26168
as-735_G_695,7716,7716,16171,0.185647,0.393513,0.032431,0.03536,0.256368,0.051088,0.258448
as-735_G_696,7716,7716,25566,0.185952,0.650718,0.035231,0.035392,0.403713,0.050944,0.397264
as-735_G_697,7716,7716,11831,0.195312,0.326759,0.035279,0.036528,0.211728,0.0516,0.205856
as-735_G_698,7716,7716,25574,0.192672,0.636446,0.035456,0.035456,0.403968,0.050416,0.411264
as-735_G_699,7716,7716,25558,0.18585600000000002,0.642317,0.036639,0.035552,0.409248,0.050688,0.404945
as-735_G_700,7716,7716,25651,0.190592,0.651678,0.035312,0.0355841,0.415104,0.050928,0.417601
as-735_G_701,7716,7716,25711,0.189792,0.637246,0.035551,0.0351521,0.412624,0.050784,0.413263
as-735_G_702,7716,7716,25676,0.185472,0.674959,0.035344,0.035584,0.410112,0.050336,0.403761
as-735_G_703,7716,7716,25426,0.18734399999999998,0.648138,0.035984,0.0367041,0.39816,0.051168,0.406865
as-735_G_704,7716,7716,25469,0.187296,0.667326,0.03576,0.0356641,0.403457,0.050928,0.409073
as-735_G_705,7716,7716,25661,0.18408,0.641022,0.035727,0.035296,0.410368,0.050864,0.41088
as-735_G_706,7716,7716,25588,0.187664,0.645774,0.037599,0.03576,0.418704,0.050528,0.412273
as-735_G_707,7716,7716,25711,0.194464,0.657918,0.035599,0.03576,0.414128,0.050784,0.418497
as-735_G_708,7716,7716,3591,0.19228800000000001,0.159427,0.033327,0.038064,0.114368,0.058736,0.113808
as-735_G_709,7716,7716,6510,0.195136,0.2053,0.03192,0.0372321,0.140752,0.055136,0.140016
as-735_G_710,7716,7716,6594,0.190672,0.208324,0.031503,0.0379521,0.142944,0.054848,0.144128
as-735_G_711,7716,7716,6528,0.18728,0.220437,0.032304,0.037328,0.14192,0.054736,0.140192
as-735_G_712,7716,7716,6508,0.18975999999999998,0.206083,0.032831,0.037552,0.145728,0.055168,0.144384
as-735_G_713,7716,7716,8809,0.18723099999999998,0.253204,0.032111,0.0369921,0.171344,0.052448,0.177088
as-735_G_714,7716,7716,8917,0.187088,0.257366,0.031647,0.037008,0.172752,0.053264,0.176128
as-735_G_715,7716,7716,8817,0.187056,0.257733,0.03464,0.0370881,0.176736,0.052752,0.172624
as-735_G_716,7716,7716,8931,0.18628799999999998,0.27551,0.032175,0.037392,0.178224,0.053168,0.177312
as-735_G_717,7716,7716,8836,0.18792,0.255877,0.032047,0.0369281,0.173952,0.052432,0.173968
as-735_G_718,7716,7716,8845,0.18956800000000001,0.259205,0.033216,0.037232,0.174672,0.052848,0.174064
as-735_G_719,7716,7716,8982,0.18664,0.252549,0.031999,0.037024,0.175456,0.052896,0.177904
as-735_G_720,7716,7716,8798,0.18675199999999997,0.255109,0.031983,0.037024,0.171744,0.052992,0.172
as-735_G_721,7716,7716,8909,0.188,0.262293,0.032351,0.0373761,0.1776,0.052784,0.1772
as-735_G_722,7716,7716,8950,0.187552,0.264742,0.032031,0.036896,0.18048,0.053408,0.178768
as-735_G_723,7716,7716,8892,0.187152,0.258645,0.035343,0.037008,0.1768,0.05232,0.179168
as-735_G_724,7716,7716,8814,0.18646400000000002,0.255029,0.033568,0.0372801,0.172352,0.052848,0.172368
as-735_G_725,7716,7716,8827,0.188416,0.26039,0.034768,0.0371681,0.17616,0.053184,0.17608
as-735_G_726,7716,7716,8938,0.18851199999999999,0.27599,0.032239,0.03704,0.180624,0.053088,0.180608
as-735_G_727,7716,7716,8907,0.190688,0.269334,0.03224,0.03712,0.17848,0.053264,0.174032
as-735_G_728,7716,7716,9041,0.190624,0.275174,0.033362,0.0368001,0.179648,0.053088,0.17736
as-735_G_729,7716,7716,8997,0.185695,0.258581,0.031824,0.0368641,0.17576,0.053328,0.183295
as-735_G_730,7716,7716,9062,0.1852,0.267686,0.032224,0.03912,0.179168,0.05288,0.179392
as-735_G_731,7716,7716,8979,0.186367,0.276678,0.032256,0.0372801,0.181264,0.053136,0.177887
as-735_G_732,7716,7716,14783,0.18712,0.34247,0.03232,0.036352,0.23688,0.05008,0.233775
as-735_G_733,7716,7716,26467,0.186992,0.665051,0.036079,0.0359841,0.42176,0.051856,0.423697
as-caida,31379,31379,106762,0.39913699999999996,1.1651,0.065343,0.0442081,0.776241,0.054608,0.796737
as-caida_G_001,31379,31379,65910,0.408177,0.992244,0.065343,0.040176,0.681969,0.065616,0.697521
as-caida_G_002,31379,31379,66744,0.411135,0.948243,0.065103,0.0402561,0.677953,0.067712,0.690177
as-caida_G_003,31379,31379,66680,0.411088,0.98042,0.065407,0.039936,0.683601,0.07,0.701633
as-caida_G_004,31379,31379,68670,0.403855,1.01748,0.065007,0.0406241,0.697536,0.062832,0.701153
as-caida_G_005,31379,31379,70026,0.411264,0.947572,0.065231,0.0415681,0.686304,0.067792,0.682225
as-caida_G_006,31379,31379,71094,0.40803100000000003,0.989699,0.065359,0.040192,0.69696,0.063568,0.689345
as-caida_G_007,31379,31379,71658,0.40863900000000003,1.01018,0.068463,0.0432641,0.701041,0.06568,0.681713
as-caida_G_008,31379,31379,72140,0.406959,1.01242,0.065375,0.040032,0.693536,0.061328,0.673378
as-caida_G_009,31379,31379,74344,0.40483099999999994,0.949796,0.065087,0.0406561,0.664528,0.0628,0.651902
as-caida_G_010,31379,31379,74994,0.405487,0.976309,0.065375,0.0403041,0.676815,0.065376,0.693105
as-caida_G_011,31379,31379,75118,0.40563,0.980212,0.065103,0.04032,0.684912,0.062512,0.698529
as-caida_G_012,31379,31379,76530,0.404399,0.965652,0.065471,0.0405121,0.684737,0.062704,0.699614
as-caida_G_013,31379,31379,77002,0.40248,0.961636,0.064975,0.043504,0.676848,0.061376,0.690513
as-caida_G_014,31379,31379,75982,0.404527,0.980612,0.064911,0.0401759,0.698529,0.061392,0.690081
as-caida_G_015,31379,31379,77124,0.40379099999999996,0.97994,0.064991,0.0406881,0.671393,0.060368,0.698017
as-caida_G_016,31379,31379,77860,0.39108899999999996,0.981989,0.065183,0.0410241,0.696337,0.061312,0.692145
as-caida_G_017,31379,31379,79718,0.405425,0.975284,0.065311,0.04016,0.697792,0.061536,0.703345
as-caida_G_018,31379,31379,80396,0.40296,0.992196,0.065631,0.040512,0.696349,0.061616,0.704449
as-caida_G_019,31379,31379,80970,0.40073600000000004,0.989909,0.065775,0.040688,0.706014,0.055184,0.710689
as-caida_G_020,31379,31379,80948,0.402911,0.971828,0.064959,0.03976,0.700401,0.061088,0.709089
as-caida_G_021,31379,31379,81882,0.40156800000000004,1.00204,0.067327,0.0407681,0.684641,0.059184,0.697521
as-caida_G_022,31379,31379,82138,0.404271,0.973107,0.065583,0.040768,0.687744,0.06056,0.674433
as-caida_G_023,31379,31379,83524,0.403664,1.0086,0.065375,0.0415521,0.70024,0.0584,0.713985
as-caida_G_024,31379,31379,83640,0.407601,1.0057,0.065183,0.041424,0.688896,0.059392,0.701998
as-caida_G_025,31379,31379,85850,0.40352,0.999444,0.065823,0.0418561,0.702417,0.057504,0.684353
as-caida_G_026,31379,31379,85468,0.39824000000000004,0.987172,0.065327,0.042288,0.697856,0.0572,0.701649
as-caida_G_027,31379,31379,85744,0.406464,0.977236,0.065295,0.041856,0.70688,0.057776,0.701505
as-caida_G_028,31379,31379,84962,0.40107099999999996,1.0254,0.068287,0.0416479,0.70936,0.057648,0.695697
as-caida_G_029,31379,31379,86566,0.402063,1.00981,0.065327,0.042368,0.690977,0.059264,0.689665
as-caida_G_030,31379,31379,86850,0.40123299999999995,1.02861,0.065167,0.0421921,0.695873,0.05248,0.706817
as-caida_G_031,31379,31379,87232,0.41736,0.974995,0.065471,0.0421921,0.688417,0.054464,0.710433
as-caida_G_032,31379,31379,87938,0.40192100000000003,1.00447,0.065279,0.0418721,0.710785,0.056784,0.711569
as-caida_G_033,31379,31379,87784,0.400767,1.00188,0.064783,0.04176,0.702433,0.056336,0.708177
as-caida_G_034,31379,31379,88490,0.401536,1.00733,0.064975,0.04224,0.707425,0.058592,0.711777
as-caida_G_035,31379,31379,87560,0.402433,1.00836,0.065311,0.0421279,0.699697,0.05688,0.706354
as-caida_G_036,31379,31379,88616,0.399471,1.06165,0.065103,0.0419361,0.722304,0.058288,0.703601
as-caida_G_037,31379,31379,88654,0.403329,1.0101,0.065151,0.0475361,0.706241,0.058448,0.711246
as-caida_G_038,31379,31379,88644,0.398528,0.989604,0.065295,0.042432,0.700705,0.051664,0.708577
as-caida_G_039,31379,31379,87804,0.401792,1.00589,0.065375,0.042128,0.687921,0.059056,0.69536
as-caida_G_040,31379,31379,89658,0.396016,0.982996,0.064895,0.04256,0.710529,0.053344,0.723406
as-caida_G_041,31379,31379,88944,0.397857,0.982852,0.065071,0.0417441,0.70768,0.053008,0.712817
as-caida_G_042,31379,31379,89176,0.397617,1.0229,0.065263,0.0419681,0.712208,0.05296,0.707409
as-caida_G_043,31379,31379,89678,0.399233,1.02554,0.065087,0.0423841,0.726528,0.053584,0.712225
as-caida_G_044,31379,31379,89560,0.399505,1.00815,0.065263,0.042464,0.703697,0.05456,0.709249
as-caida_G_045,31379,31379,89152,0.396495,1.00237,0.065183,0.0419681,0.725265,0.054,0.706417
as-caida_G_046,31379,31379,90172,0.401633,0.975443,0.065119,0.04256,0.699504,0.055648,0.684545
as-caida_G_047,31379,31379,90002,0.404721,1.00384,0.065471,0.0424321,0.721744,0.0556,0.706545
as-caida_G_048,31379,31379,90820,0.399535,1.00869,0.065519,0.04224,0.700721,0.053152,0.718383
as-caida_G_049,31379,31379,90784,0.400015,1.00587,0.065231,0.041984,0.707169,0.053536,0.719745
as-caida_G_050,31379,31379,90392,0.39496000000000003,1.00586,0.065967,0.042896,0.705649,0.053136,0.690655
as-caida_G_051,31379,31379,90100,0.398961,1.01906,0.065199,0.042608,0.726032,0.054736,0.710961
as-caida_G_052,31379,31379,91100,0.396767,1.00588,0.065279,0.042816,0.702144,0.052848,0.691793
as-caida_G_053,31379,31379,90296,0.400241,1.00704,0.065039,0.0427041,0.713296,0.053296,0.701777
as-caida_G_054,31379,31379,92170,0.39919899999999997,1.00436,0.065183,0.042928,0.688353,0.055888,0.720001
as-caida_G_055,31379,31379,91476,0.39814299999999997,0.995476,0.065583,0.042464,0.706785,0.054992,0.720497
as-caida_G_056,31379,31379,92826,0.39459099999999997,0.994116,0.065455,0.0430082,0.704593,0.053104,0.710961
as-caida_G_057,31379,31379,92334,0.39764900000000003,1.00312,0.066415,0.0424961,0.718561,0.052864,0.708033
as-caida_G_058,31379,31379,92170,0.397839,0.985316,0.064975,0.044544,0.694769,0.055072,0.725745
as-caida_G_059,31379,31379,93156,0.39715100000000003,0.96986,0.064879,0.042816,0.699745,0.05336,0.690097
as-caida_G_060,31379,31379,94180,0.395487,1.01784,0.064991,0.0429121,0.717121,0.053824,0.699425
as-caida_G_061,31379,31379,94386,0.398336,0.971396,0.065487,0.043024,0.699937,0.054464,0.707105
as-caida_G_062,31379,31379,93728,0.394847,1.02589,0.065183,0.043232,0.704032,0.053136,0.698993
as-caida_G_063,31379,31379,94736,0.399409,1.00911,0.065439,0.042912,0.711841,0.052128,0.707246
as-caida_G_064,31379,31379,93558,0.396399,1.01612,0.065199,0.04336,0.689585,0.052768,0.703089
as-caida_G_065,31379,31379,95068,0.401248,0.999652,0.071503,0.04312,0.726384,0.052608,0.721566
as-caida_G_066,31379,31379,93212,0.400305,1.00728,0.065759,0.043296,0.713841,0.052864,0.717745
as-caida_G_067,31379,31379,94484,0.397744,1.01864,0.065535,0.0429761,0.704593,0.05432,0.701167
as-caida_G_068,31379,31379,93310,0.39852699999999996,1.00212,0.065551,0.0433601,0.720481,0.05488,0.700801
as-caida_G_069,31379,31379,92190,0.403071,1.0138,0.064783,0.0427521,0.704977,0.053968,0.723937
as-caida_G_070,31379,31379,78684,0.396831,0.942771,0.064543,0.0409441,0.675793,0.054688,0.658209
as-caida_G_071,31379,31379,96012,0.394976,0.986259,0.065503,0.0427841,0.708481,0.052016,0.716433
as-caida_G_072,31379,31379,96404,0.397535,1.02467,0.065055,0.043536,0.703472,0.053248,0.698017
as-caida_G_073,31379,31379,95554,0.39459099999999997,1.00428,0.064991,0.04304,0.715265,0.051824,0.709153
as-caida_G_074,31379,31379,97296,0.395583,0.987187,0.065279,0.043744,0.713825,0.052096,0.718718
as-caida_G_075,31379,31379,97492,0.42596700000000004,0.977648,0.065775,0.043696,0.726449,0.052976,0.702945
as-caida_G_076,31379,31379,98178,0.390976,0.984515,0.066479,0.0437601,0.713265,0.049536,0.701089
as-caida_G_077,31379,31379,98664,0.403025,1.00533,0.065119,0.043376,0.715857,0.05368,0.704481
as-caida_G_078,31379,31379,98782,0.395487,0.981683,0.064959,0.0441281,0.704322,0.05272,0.722017
as-caida_G_079,31379,31379,98392,0.402767,1.00313,0.065135,0.0435521,0.701969,0.053792,0.690305
as-caida_G_080,31379,31379,98112,0.39776,0.983263,0.065295,0.044624,0.715744,0.054,0.704049
as-caida_G_081,31379,31379,85988,0.399505,0.816273,0.064943,0.041792,0.602737,0.052832,0.624689
as-caida_G_082,31379,31379,98400,0.399758,0.981475,0.065231,0.0438881,0.707712,0.054672,0.696321
as-caida_G_083,31379,31379,98450,0.395216,0.994352,0.065375,0.04424,0.727473,0.051872,0.716016
as-caida_G_084,31379,31379,97972,0.38391899999999995,1.03037,0.065167,0.043376,0.688833,0.052544,0.707153
as-caida_G_085,31379,31379,99166,0.39969699999999997,1.01135,0.065215,0.04336,0.703889,0.053776,0.717742
as-caida_G_086,31379,31379,99660,0.397599,1.02568,0.070607,0.0430081,0.708192,0.053328,0.696161
as-caida_G_087,31379,31379,99652,0.396656,0.980387,0.064895,0.044304,0.694385,0.052032,0.707841
as-caida_G_088,31379,31379,100366,0.397279,1.0038,0.065135,0.0423521,0.722032,0.051888,0.712497
as-caida_G_089,31379,31379,101476,0.396879,1.16056,0.065279,0.0437121,0.752545,0.052656,0.774849
as-caida_G_090,31379,31379,100924,0.39827100000000004,1.13839,0.065055,0.0432641,0.757473,0.05336,0.746145
as-caida_G_091,31379,31379,101654,0.399024,1.1497,0.065215,0.0439841,0.776833,0.053392,0.764673
as-caida_G_092,31379,31379,101762,0.401729,1.17149,0.065471,0.044112,0.769761,0.052784,0.759473
as-caida_G_093,31379,31379,99916,0.399793,1.17772,0.065231,0.044176,0.787633,0.053328,0.790686
as-caida_G_094,31379,31379,102476,0.398399,1.20567,0.065471,0.044112,0.798801,0.053296,0.791233
as-caida_G_095,31379,31379,102290,0.3964,1.18124,0.065199,0.0438401,0.771025,0.052992,0.776142
as-caida_G_096,31379,31379,102356,0.401409,1.18964,0.065839,0.044256,0.788592,0.053056,0.781665
as-caida_G_097,31379,31379,102212,0.40020900000000004,1.17498,0.065215,0.0444321,0.765425,0.053696,0.804766
as-caida_G_098,31379,31379,102468,0.399871,1.19512,0.065263,0.0444641,0.809055,0.0536,0.799393
as-caida_G_099,31379,31379,103510,0.402209,1.18804,0.065039,0.0437121,0.772513,0.053184,0.798001
as-caida_G_100,31379,31379,102888,0.398623,1.20852,0.065103,0.0435681,0.800993,0.053776,0.795246
as-caida_G_101,31379,31379,103020,0.400239,1.21764,0.065135,0.045904,0.784753,0.056304,0.792401
as-caida_G_102,31379,31379,104096,0.396527,1.18299,0.065167,0.044496,0.768865,0.053072,0.791041
as-caida_G_103,31379,31379,104634,0.39660700000000004,1.22034,0.065439,0.0440961,0.783201,0.053584,0.793138
as-caida_G_104,31379,31379,104824,0.397744,1.19655,0.066111,0.0447201,0.770241,0.05384,0.792113
as-caida_G_105,31379,31379,104726,0.399569,1.22286,0.065615,0.044704,0.792225,0.053552,0.801969
as-caida_G_106,31379,31379,105092,0.399503,1.16226,0.065183,0.04368,0.804177,0.054608,0.812178
as-caida_G_107,31379,31379,105332,0.403937,1.2244,0.068239,0.044304,0.789201,0.054048,0.798753
as-caida_G_108,31379,31379,105524,0.396047,1.21158,0.065519,0.04408,0.810833,0.053488,0.817953
as-caida_G_109,31379,31379,104802,0.404449,1.20721,0.065311,0.0445281,0.797969,0.054288,0.803009
as-caida_G_110,31379,31379,104846,0.41364900000000004,1.22077,0.065119,0.0443361,0.808369,0.05376,0.815777
as-caida_G_111,31379,31379,104766,0.397119,1.19886,0.065471,0.0439361,0.795969,0.053344,0.802593
as-caida_G_112,31379,31379,104730,0.399903,1.01912,0.065263,0.0437761,0.718977,0.054416,0.725568
as-caida_G_113,31379,31379,105382,0.397599,0.988818,0.065295,0.044016,0.707729,0.053888,0.701873
as-caida_G_114,31379,31379,36406,0.397088,0.628044,0.063631,0.0387041,0.449136,0.054912,0.441536
as-caida_G_115,31379,31379,106312,0.401377,1.16418,0.065023,0.0439521,0.797457,0.054544,0.785761
as-caida_G_116,31379,31379,106578,0.397599,1.17796,0.065311,0.044368,0.796417,0.053616,0.782848
as-caida_G_117,31379,31379,106348,0.398017,1.18573,0.065215,0.0441441,0.779169,0.054016,0.797393
as-caida_G_118,31379,31379,107202,0.39815999999999996,1.17871,0.065119,0.0445921,0.771185,0.054032,0.787249
as-caida_G_119,31379,31379,106462,0.39971,1.16365,0.065263,0.0435361,0.793729,0.054768,0.807345
as-caida_G_120,31379,31379,106510,0.405377,1.17149,0.065471,0.0437441,0.801184,0.05432,0.784014
as-caida_G_121,31379,31379,106762,0.398016,1.1955,0.064975,0.0440481,0.776897,0.054096,0.792913
as-caida_G_122,31379,31379,105722,0.39882999999999996,1.17929,0.065183,0.0436961,0.785441,0.056704,0.791774
as-Skitter,1696415,1696415,22190596,15.976961,20.364,2.439909,2.08218,15.4587,0.436928,15.566465
ca-AstroPh,18772,18772,396160,0.314832,0.237045,0.051119,0.06368,0.192832,0.061424,0.190591
ca-CondMat,23133,23133,186936,0.331537,0.142627,0.054719,0.0445441,0.117328,0.05424,0.119008
ca-GrQc,5242,5242,28980,0.162384,0.0585771,0.030671,0.034608,0.049152,0.047376,0.04936
ca-HepPh,12008,12008,237010,0.24423999999999998,0.246117,0.043695,0.0540001,0.184528,0.056448,0.185024
ca-HepTh,9877,9877,51971,0.190416,0.051537,0.036703,0.036192,0.04344,0.048128,0.04552
cit-HepPh,34546,34546,421578,0.438593,0.376279,0.071567,0.0635361,0.171408,0.058528,0.172064
cit-HepTh,27770,27770,352807,0.376159,0.976418,0.064223,0.0582401,0.189872,0.055728,0.1908
cit-Patents,3774768,3774768,16518948,36.811194,3.14766,5.180474,1.40157,2.24733,3.928139,2.185604
CollegeMsg,1899,1899,20296,0.135696,0.0952333,0.029984,0.034576,0.106336,0.050848,0.10704
com-Amazon,334863,334863,1851744,3.328125,0.356486,0.479705,0.146032,0.376912,0.12512,0.383936
com-DBLP,317080,317080,2099732,13.221282,0.293861,0.452537,0.169936,0.318288,0.123824,0.30624
com-LiveJournal,3997962,3997962,69362378,40.500688,20.7685,5.72203,5.32854,15.7549,2.015311,15.548981
com-Orkut,3072441,3072441,234370166,53.346035,74.2928,7.10916,21.5901,50.0283,10.123772,51.365978
com-Youtube,1134890,1134890,5975248,10.002156000000001,12.4414,1.634659,0.475009,9.56434,0.24144,9.864435
email-Enron,36692,36692,367662,0.45919899999999997,0.722134,0.075743,0.0631041,0.497952,0.053984,0.490688
email-Eu-core,1005,1005,25571,0.123008,0.136081,0.029104,0.0336001,0.12784,0.046688,0.132
email-Eu-core-temporal,1005,1005,24929,0.130384,0.129121,0.030176,0.033888,0.122464,0.044976,0.12384
email-Eu-core-temporal_Dept_1,320,320,3031,0.113552,0.0442723,0.027712,0.0336321,0.039312,0.046608,0.037744
email-Eu-core-temporal_Dept_2,172,172,1772,0.10808,0.0353603,0.027808,0.0316161,0.0315839,0.045472,0.033808
email-Eu-core-temporal_Dept_3,90,90,1506,0.1076,0.0467682,0.027072,0.0336,0.040928,0.044192,0.0404
email-Eu-core-temporal_Dept_4,146,146,1375,0.10747200000000001,0.0343842,0.027264,0.0339681,0.029728,0.044272,0.029824
email-EuAll,265214,265214,420045,2.802469,3.11068,0.381901,0.0670561,0.455872,0.064032,0.462769
higgs-twitter,456626,456626,14855842,5.60105,24.566,0.708155,1.28991,2.05615,0.593071,2.034173
higgs-twitter_mention,456626,456626,150818,4.1378390000000005,5.03106,0.636762,0.0525279,0.11472,0.069264,0.116928
higgs-twitter_reply,456626,456626,32523,3.937848,0.578021,0.636026,0.0472481,0.059168,0.103712,0.06256
higgs-twitter_retweet,456626,456626,328132,4.118122,5.88039,0.637003,0.0628961,0.113072,0.058224,0.113472
loc-Brightkite,58228,58228,428156,0.646239,0.600437,0.104255,0.0659682,0.421104,0.057568,0.432097
loc-Gowalla,196591,196591,1900654,2.080853,6.10871,0.293069,0.177344,4.45207,0.114352,4.375113
Oregon-1,11492,11492,46818,0.21620799999999998,0.964216,0.047487,0.037936,0.672577,0.050064,0.665489
Oregon-1_G_1,11492,11492,44004,0.216256,0.955192,0.046016,0.0383361,0.624609,0.05024,0.646497
Oregon-1_G_2,11492,11492,43998,0.22123199999999998,0.990953,0.047008,0.037328,0.633505,0.050832,0.638369
Oregon-1_G_3,11492,11492,44938,0.281168,0.997769,0.049488,0.0386401,0.634369,0.049072,0.660081
Oregon-1_G_4,11492,11492,45494,0.217455,0.970136,0.047135,0.037728,0.647345,0.0504,0.656721
Oregon-1_G_5,11492,11492,44986,0.221968,0.967092,0.047088,0.0373441,0.649985,0.050448,0.662481
Oregon-1_G_6,11492,11492,45214,0.217504,1.00599,0.047456,0.03704,0.667872,0.05056,0.662111
Oregon-1_G_7,11492,11492,45354,0.217824,0.977144,0.049135,0.0376161,0.660433,0.050448,0.654625
Oregon-1_G_8,11492,11492,45448,0.21721600000000002,0.981144,0.046448,0.0370241,0.659297,0.05024,0.672257
Oregon-1_G_9,11492,11492,46818,0.220128,0.987864,0.04728,0.037568,0.667073,0.050192,0.669185
Oregon-2,11806,11806,65460,0.222256,0.986167,0.047664,0.0392801,0.654974,0.052368,0.680081
Oregon-2_G_1,11806,11806,62360,0.22804799999999997,0.945273,0.04704,0.0382881,0.658081,0.051328,0.640466
Oregon-2_G_2,11806,11806,61710,0.221952,0.973032,0.047248,0.0386241,0.657073,0.051184,0.645297
Oregon-2_G_3,11806,11806,63522,0.22128,0.96436,0.047152,0.0388321,0.651217,0.05104,0.664161
Oregon-2_G_4,11806,11806,63076,0.224127,0.97908,0.047279,0.038208,0.677265,0.052112,0.674497
Oregon-2_G_5,11806,11806,62868,0.22179200000000002,1.01609,0.047071,0.0395521,0.65091,0.0516,0.655889
Oregon-2_G_6,11806,11806,61886,0.22192,0.988776,0.047327,0.0388001,0.649825,0.050944,0.660448
Oregon-2_G_7,11806,11806,62606,0.22104000000000001,1.01372,0.047568,0.0397281,0.670737,0.05152,0.65283
Oregon-2_G_8,11806,11806,64574,0.22099200000000002,1.12566,0.047872,0.038544,0.68728,0.051664,0.676512
Oregon-2_G_9,11806,11806,65460,0.220752,1.01692,0.047536,0.038192,0.678016,0.051424,0.658352
p2p-Gnutella04,10879,10879,39994,0.19822399999999998,0.0555205,0.036816,0.035952,0.05088,0.049088,0.051216
p2p-Gnutella05,8846,8846,31839,0.181776,0.0612965,0.03456,0.035632,0.041376,0.046928,0.040816
p2p-Gnutella06,8717,8717,31525,0.181151,0.0562886,0.03368,0.0355841,0.055776,0.049776,0.054704
p2p-Gnutella08,6301,6301,20777,0.158784,0.0709126,0.030352,0.035136,0.038352,0.046992,0.038912
p2p-Gnutella09,8114,8114,26013,0.175248,0.0709922,0.0328,0.035712,0.040208,0.047872,0.041392
p2p-Gnutella24,26518,26518,65369,0.314992,0.169713,0.057903,0.0392321,0.053328,0.04928,0.053968
p2p-Gnutella25,22687,22687,54705,0.284672,0.0399523,0.052832,0.038384,0.042848,0.04872,0.0436
p2p-Gnutella30,36682,36682,88328,0.390015,0.0478725,0.071759,0.0400161,0.048288,0.048304,0.048016
p2p-Gnutella31,62586,62586,147892,0.590831,0.0556645,0.106079,0.0449121,0.059968,0.05088,0.060384
roadNet-CA,1971281,1971281,5533214,15.420862,0.249586,2.74812,0.255585,0.212976,0.131504,0.215472
roadNet-PA,1090920,1090920,3083796,8.585484,0.138433,1.564115,0.16416,0.13144,0.10792,0.133296
roadNet-TX,1393383,1393383,3843320,10.951236,0.168961,1.970816,0.193248,0.155328,0.121424,0.157216
soc-Epinions1,75888,75888,508837,0.814447,1.50718,0.132815,0.0754239,0.671822,0.061104,0.651233
soc-LiveJournal1,4847571,4847571,68993773,47.575317,19.2209,6.810647,5.22465,20.2322,2.211905,20.53931
soc-Pokec,1632803,1632803,30622564,16.110222,11.4795,2.324414,2.44217,6.98523,1.190495,7.012643
soc-sign-bitcoin-alpha,3783,3783,24186,0.150784,0.233185,0.028352,0.034992,0.202095,0.051856,0.202592
soc-sign-bitcoin-alpha_Time,3783,3783,24186,0.157808,0.228546,0.028576,0.0356961,0.199792,0.051856,0.200687
soc-sign-bitcoin-otc,5881,5881,35592,0.171408,0.254322,0.030864,0.036096,0.241056,0.050432,0.239168
soc-sign-bitcoin-otc_Time,5881,5881,35592,0.170544,0.254978,0.030976,0.0360161,0.243056,0.049952,0.241184
soc-sign-epinions,131828,131828,841372,1.441038,1.58024,0.205262,0.111104,0.820561,0.09768,0.843585
soc-sign-Slashdot081106,77357,77357,516575,0.870429,1.39748,0.128031,0.0771522,0.255536,0.088848,0.24984
soc-sign-Slashdot090216,81871,81871,545671,0.956898,1.36102,0.133695,0.077984,0.268511,0.091712,0.273552
soc-sign-Slashdot090221,82144,82144,549202,0.9025749999999999,1.38479,0.13707,0.0791202,0.260817,0.091536,0.267968
soc-Slashdot0811,77360,77360,905468,0.889647,1.23313,0.130495,0.107696,0.832225,0.100432,0.821105
soc-Slashdot0902,82168,82168,948464,0.928655,1.22636,0.136959,0.110944,0.830305,0.09352,0.826546
sx-askubuntu,159316,159316,596933,1.659886,0.840822,0.23883,0.0932801,1.81602,0.091072,1.77853
sx-askubuntu_A2Q,159316,159316,262106,1.6193270000000002,0.279698,0.23803,0.062176,0.751761,0.072048,0.752497
sx-askubuntu_C2A,159316,159316,178210,1.615741,0.730118,0.238366,0.050784,0.557393,0.060208,0.556991
sx-askubuntu_C2Q,159316,159316,198852,1.629299,0.110913,0.237646,0.05856,1.16076,0.064496,1.210786
sx-mathoverflow,24818,24818,239978,0.360431,0.470067,0.057951,0.0572161,0.683169,0.064384,0.696113
sx-mathoverflow_A2Q,24818,24818,90489,0.34896,0.255602,0.055856,0.0417281,0.352975,0.062112,0.365039
sx-mathoverflow_C2A,24818,24818,81121,0.33856,0.335842,0.058415,0.0403041,0.216656,0.055008,0.220847
sx-mathoverflow_C2Q,24818,24818,101329,0.348881,0.213714,0.055728,0.044,0.481953,0.058656,0.482433
sx-stackoverflow,2601977,2601977,36233450,25.886671,13.9244,3.7063,3.43425,32.1372,1.913711,31.250553
sx-stackoverflow_A2Q,2601977,2601977,16266395,24.809717,3.69359,3.618031,1.57813,14.3156,0.910095,13.838824
sx-stackoverflow_C2A,2601977,2601977,11370342,24.000601,10.7377,3.597618,0.929298,5.42271,0.562447,5.369763
sx-stackoverflow_C2Q,2601977,2601977,11226829,24.047958,1.69715,3.596625,1.2006,17.1295,0.619615,16.940947
sx-superuser,194085,194085,924886,2.01531,1.15113,0.285901,0.125872,4.38585,0.10664,4.311378
sx-superuser_A2Q,194085,194085,403578,1.951827,0.235665,0.285038,0.0757602,1.20745,0.071792,1.200098
sx-superuser_C2A,194085,194085,289487,1.9511079999999998,1.15455,0.284957,0.0598401,0.764209,0.063888,0.742401
sx-superuser_C2Q,194085,194085,291030,1.9240620000000002,0.112528,0.284366,0.0691361,3.81341,0.073136,3.898886
web-BerkStan,685230,685230,7600595,6.503354,35.317,0.957354,0.417233,0.571265,0.124976,0.570817
web-Google,916428,916428,5105039,8.435965999999999,3.1958,1.332103,0.352609,0.585793,0.213104,0.565711
web-NotreDame,325729,325729,1497134,3.3634600000000003,4.44663,0.461789,0.138576,1.09731,0.087184,1.036992
web-Stanford,281903,281903,2312497,3.1400710000000003,16.0276,0.404349,0.184752,0.391008,0.132864,0.383233
wiki-RfA,11380,11380,188077,0.229056,0.335954,0.045167,0.0509601,0.364576,0.054432,0.373921
wiki-RfA_Negative,11380,11380,39206,0.220944,0.134721,0.038688,0.037872,0.118288,0.0544,0.118064
wiki-RfA_Neutral,11380,11380,11846,0.203392,0.0489922,0.03656,0.036752,0.0524641,0.053584,0.052512
wiki-RfA_Positive,11380,11380,139326,0.226048,0.210417,0.042496,0.045616,0.31032,0.053488,0.3148
wiki-Talk,2394385,2394385,5021410,20.89019,1.8654,3.369401,0.642241,30.72,0.510768,30.978943
wiki-talk-temporal,1140149,1140149,3309592,10.252061000000001,1.75473,1.653839,0.475505,39.1121,0.189569,39.88131
wiki-topcats,1791489,1791489,28511807,16.923056000000003,107.513,2.551503,2.01537,4.47019,0.661823,4.537866
wiki-Vote,8297,8297,103689,0.19569599999999998,0.220353,0.034672,0.04248,0.304993,0.049888,0.305232
Linux_call_graph,324085,324085,1208908,3.4448779999999997,7.80116,0.459307,0.0999839,0.375281,0.084192,0.378177
Ill_Stokes,20896,20896,191368,0.299439,0.0343361,0.051856,0.0429281,0.032912,0.04872,0.033344
ACTIVSg10K,20000,20000,137736,0.26616,0.0427362,0.050672,0.03888,0.035872,0.047664,0.035744
ACTIVSg2000,4000,4000,29336,0.140544,0.0410242,0.02912,0.034128,0.03288,0.044784,0.033952
ACTIVSg70K,69999,69999,238627,0.641503,0.0405122,0.117967,0.0431841,0.04088,0.046416,0.041776
cbuckle,13681,13681,676515,0.254288,0.29232,0.05048,0.0752161,0.196816,0.04888,0.192608
cbuckle_G,13681,13681,514896,0.246336,0.180753,0.0464,0.063584,0.1356,0.04784,0.134832
cyl6,13681,13681,714241,0.265216,0.364018,0.05296,0.0786561,0.218256,0.048048,0.22416
engine,143571,143571,4706073,1.695886,0.697619,0.230062,0.321665,0.313233,0.096368,0.326832
g3rmt3m3,5357,5357,207695,0.164992,0.0661443,0.032704,0.0438401,0.0501279,0.045792,0.050512
plbuckle,1282,1282,30644,0.12224,0.0482242,0.02936,0.034064,0.0398881,0.04432,0.039952
plbuckle_G,1282,1282,13664,0.12134400000000001,0.0387202,0.028848,0.033616,0.032208,0.04448,0.032864
s4dkt3m2,90449,90449,3753461,0.952816,0.592323,0.147919,0.241729,0.249231,0.073616,0.249184
smt,25710,25710,3753184,0.53928,0.496434,0.116639,0.314224,0.292448,0.077856,0.311951
t2d_q4,9801,9801,87025,0.187184,0.02984,0.036608,0.0366881,0.02904,0.044432,0.029472
t2d_q4_A_01,9801,9801,87025,0.185904,0.030784,0.036496,0.037136,0.030944,0.044192,0.031872
t2d_q4_A_02,9801,9801,87025,0.187232,0.0294402,0.036336,0.036528,0.02848,0.044272,0.029056
t2d_q4_A_03,9801,9801,87025,0.19552,0.0332802,0.03648,0.0365761,0.028848,0.043952,0.02936
t2d_q4_A_04,9801,9801,87025,0.186383,0.0302241,0.036272,0.0367039,0.029232,0.044368,0.029424
t2d_q4_A_05,9801,9801,87025,0.18584,0.0303041,0.03912,0.036224,0.030224,0.043968,0.029136
t2d_q4_A_06,9801,9801,87025,0.199984,0.0299522,0.036336,0.036992,0.028464,0.042144,0.032384
t2d_q4_A_07,9801,9801,87025,0.192112,0.0293921,0.03632,0.036224,0.028688,0.044768,0.029408
t2d_q4_A_08,9801,9801,87025,0.224655,0.0304642,0.036576,0.035968,0.028608,0.04584,0.0292
t2d_q4_A_09,9801,9801,87025,0.18088,0.029488,0.036768,0.036704,0.031904,0.041216,0.028656
t2d_q4_A_10,9801,9801,87025,0.20838399999999999,0.0298561,0.036448,0.036224,0.02872,0.045312,0.02968
t2d_q4_A_11,9801,9801,87025,0.18968000000000002,0.03024,0.03696,0.035696,0.029024,0.04456,0.029024
t2d_q4_A_12,9801,9801,87025,0.18528,0.0302081,0.036912,0.036768,0.029424,0.044128,0.02928
t2d_q4_A_13,9801,9801,87025,0.188224,0.0317922,0.036192,0.036528,0.02856,0.044288,0.029136
t2d_q4_A_14,9801,9801,87025,0.186064,0.029536,0.036704,0.0367521,0.028816,0.044416,0.028912
t2d_q4_A_15,9801,9801,87025,0.190288,0.0304961,0.036128,0.036208,0.028992,0.043808,0.028896
t2d_q4_A_16,9801,9801,87025,0.18672,0.0299042,0.03656,0.037472,0.029008,0.044608,0.029392
t2d_q4_A_17,9801,9801,87025,0.187712,0.029456,0.036896,0.0367201,0.028384,0.04448,0.02872
t2d_q4_A_18,9801,9801,87025,0.187456,0.0301921,0.036752,0.03688,0.028608,0.04432,0.02928
t2d_q4_A_19,9801,9801,87025,0.194336,0.030352,0.036672,0.0360961,0.02888,0.04456,0.028816
t2d_q4_A_20,9801,9801,87025,0.189456,0.0296162,0.036688,0.0365279,0.028832,0.044448,0.029472
t2d_q4_A_21,9801,9801,87025,0.187104,0.029712,0.036624,0.0366721,0.029136,0.044224,0.029376
t2d_q4_A_22,9801,9801,87025,0.18582400000000002,0.0300161,0.036816,0.0361281,0.028464,0.044496,0.029488
t2d_q4_A_23,9801,9801,87025,0.18651199999999998,0.030352,0.036112,0.0365441,0.028848,0.044288,0.029312
t2d_q4_A_24,9801,9801,87025,0.18598399999999998,0.0332001,0.036,0.0365121,0.029536,0.044448,0.029344
t2d_q4_A_25,9801,9801,87025,0.186,0.0297762,0.035935,0.0365759,0.029136,0.044544,0.02912
t2d_q4_A_26,9801,9801,87025,0.186416,0.0302881,0.036896,0.036304,0.02832,0.044272,0.029168
t2d_q4_A_27,9801,9801,87025,0.201824,0.0298401,0.036352,0.0370241,0.028688,0.04392,0.028912
t2d_q4_A_28,9801,9801,87025,0.186608,0.0302241,0.036399,0.036224,0.031808,0.04464,0.0296
t2d_q4_A_29,9801,9801,87025,0.186752,0.0300482,0.036112,0.036096,0.0285441,0.044512,0.02896
t2d_q4_A_30,9801,9801,87025,0.186592,0.0301601,0.036512,0.0366081,0.0295521,0.044816,0.031008
t2d_q4_A_31,9801,9801,87025,0.18956800000000001,0.0303361,0.036832,0.036576,0.028816,0.044768,0.029504
t2d_q4_A_32,9801,9801,87025,0.18996800000000003,0.0294882,0.03616,0.03656,0.028896,0.04456,0.02896
t2d_q4_A_33,9801,9801,87025,0.18680000000000002,0.0301602,0.036352,0.037024,0.029136,0.045472,0.029664
t2d_q4_A_34,9801,9801,87025,0.187184,0.0300002,0.03632,0.03632,0.028688,0.044784,0.02944
t2d_q4_A_35,9801,9801,87025,0.185888,0.0300642,0.03656,0.036416,0.028768,0.044352,0.028976
t2d_q4_A_36,9801,9801,87025,0.187424,0.02992,0.036944,0.036736,0.0288,0.044512,0.029232
t2d_q4_A_37,9801,9801,87025,0.186784,0.0297441,0.038736,0.0361121,0.02904,0.044304,0.031936
t2d_q4_A_38,9801,9801,87025,0.189568,0.0303522,0.036592,0.036304,0.0311839,0.0464,0.029024
t2d_q4_A_39,9801,9801,87025,0.1868,0.02936,0.036527,0.03648,0.029376,0.04416,0.02904
t2d_q4_A_40,9801,9801,87025,0.186544,0.0295521,0.036368,0.036192,0.030272,0.044656,0.029376
t2d_q4_A_41,9801,9801,87025,0.193408,0.0308,0.0364,0.0360481,0.029056,0.044688,0.028752
t2d_q4_A_42,9801,9801,87025,0.189152,0.030192,0.036368,0.036528,0.028976,0.045248,0.028832
t2d_q4_A_43,9801,9801,87025,0.189312,0.02976,0.036751,0.0379521,0.02904,0.045856,0.029536
t2d_q4_A_44,9801,9801,87025,0.186144,0.0294562,0.036768,0.0366721,0.028912,0.04424,0.028768
t2d_q4_A_45,9801,9801,87025,0.18888,0.0298561,0.036415,0.035728,0.029568,0.046256,0.0296
t2d_q9,9801,9801,87025,0.204048,0.0303361,0.036464,0.03648,0.028608,0.044624,0.029888
t2d_q9_A_01,9801,9801,87025,0.185039,0.02976,0.037136,0.036944,0.028848,0.043984,0.028928
t2d_q9_A_02,9801,9801,87025,0.193216,0.0298721,0.036368,0.035968,0.029168,0.04464,0.029136
t2d_q9_A_03,9801,9801,87025,0.189007,0.0299041,0.036368,0.036096,0.02896,0.044272,0.029712
t2d_q9_A_04,9801,9801,87025,0.186288,0.029696,0.036304,0.0364481,0.028752,0.044912,0.02904
t2d_q9_A_05,9801,9801,87025,0.18856,0.0308962,0.0364,0.0366081,0.031728,0.044624,0.029232
t2d_q9_A_06,9801,9801,87025,0.19228800000000001,0.0301761,0.036448,0.0360161,0.028592,0.045888,0.029072
t2d_q9_A_07,9801,9801,87025,0.188544,0.0308001,0.036656,0.036208,0.028464,0.044448,0.02944
t2d_q9_A_08,9801,9801,87025,0.18723199999999998,0.0298401,0.036752,0.0361441,0.029504,0.044592,0.029264
t2d_q9_A_09,9801,9801,87025,0.18684800000000001,0.0303681,0.036432,0.0364,0.029696,0.044944,0.029392
t2d_q9_A_10,9801,9801,87025,0.18438300000000002,0.0306561,0.0368,0.0367041,0.02856,0.043168,0.028656
t2d_q9_A_11,9801,9801,87025,0.18774400000000002,0.0303521,0.036576,0.036016,0.031488,0.044,0.029216
t2d_q9_A_12,9801,9801,87025,0.193824,0.0303042,0.036816,0.0361921,0.03048,0.044176,0.029344
t2d_q9_A_13,9801,9801,87025,0.19459300000000002,0.0302242,0.0368,0.036288,0.028432,0.044912,0.029088
t2d_q9_A_14,9801,9801,87025,0.18712,0.029952,0.03672,0.036608,0.029168,0.044496,0.029632
t2d_q9_A_15,9801,9801,87025,0.18648,0.0304321,0.036768,0.036208,0.029136,0.04432,0.029744
t2d_q9_A_16,9801,9801,87025,0.18657600000000002,0.0294561,0.036912,0.036432,0.028816,0.04408,0.029408
t2d_q9_A_17,9801,9801,87025,0.19007999999999997,0.0300642,0.036496,0.039792,0.028976,0.044528,0.02936
t2d_q9_A_18,9801,9801,87025,0.18785600000000002,0.0318401,0.036576,0.0367681,0.02816,0.044336,0.029808
t2d_q9_A_19,9801,9801,87025,0.191664,0.0338721,0.036384,0.0364161,0.0286559,0.046736,0.02944
t2d_q9_A_20,9801,9801,87025,0.188304,0.030496,0.03672,0.036496,0.029616,0.046768,0.029952
t2d_q9_A_21,9801,9801,87025,0.189664,0.030192,0.036672,0.036688,0.029232,0.044352,0.029584
t2d_q9_A_22,9801,9801,87025,0.19001600000000002,0.0302402,0.036448,0.036896,0.0292,0.044384,0.029536
t2d_q9_A_23,9801,9801,87025,0.187584,0.0295841,0.036608,0.0364801,0.029136,0.044496,0.028736
t2d_q9_A_24,9801,9801,87025,0.19001600000000002,0.029392,0.036768,0.036432,0.029072,0.044688,0.02944
t2d_q9_A_25,9801,9801,87025,0.186752,0.03136,0.036992,0.0363519,0.028416,0.044176,0.029152
t2d_q9_A_26,9801,9801,87025,0.193568,0.0312643,0.036688,0.036864,0.028976,0.044544,0.0292
t2d_q9_A_27,9801,9801,87025,0.187855,0.0296482,0.036576,0.037184,0.032032,0.044176,0.030256
t2d_q9_A_28,9801,9801,87025,0.187504,0.029344,0.036512,0.0366559,0.028672,0.044032,0.02896
t2d_q9_A_29,9801,9801,87025,0.186384,0.033184,0.03688,0.0368,0.029568,0.044352,0.029808
t2d_q9_A_30,9801,9801,87025,0.18576,0.0296961,0.036624,0.037008,0.029152,0.044608,0.029888
t2d_q9_A_31,9801,9801,87025,0.19086399999999998,0.029872,0.036467,0.036928,0.02904,0.044368,0.029376
t2d_q9_A_32,9801,9801,87025,0.189808,0.030112,0.036595,0.03648,0.02888,0.04424,0.029632
t2d_q9_A_33,9801,9801,87025,0.18736,0.0301601,0.036579,0.0363841,0.029504,0.04424,0.033824
t2d_q9_A_34,9801,9801,87025,0.190608,0.03048,0.036787,0.0364479,0.0293121,0.044288,0.029696
t2d_q9_A_35,9801,9801,87025,0.190272,0.0300161,0.036915,0.0365601,0.029088,0.044288,0.029296
t2d_q9_A_36,9801,9801,87025,0.187216,0.0303682,0.036627,0.0363522,0.028896,0.044336,0.029392
t2d_q9_A_37,9801,9801,87025,0.186848,0.0305442,0.036371,0.037008,0.0288,0.044624,0.029136
t2d_q9_A_38,9801,9801,87025,0.202544,0.02992,0.036915,0.037216,0.02952,0.0444,0.029168
t2d_q9_A_39,9801,9801,87025,0.187263,0.03248,0.036531,0.03656,0.02896,0.044496,0.03008
t2d_q9_A_40,9801,9801,87025,0.189344,0.030896,0.036451,0.036352,0.03064,0.04424,0.029104
t2d_q9_A_41,9801,9801,87025,0.18681599999999998,0.0304481,0.036435,0.037216,0.029312,0.044784,0.029392
t2d_q9_A_42,9801,9801,87025,0.190768,0.0305441,0.036579,0.036992,0.02912,0.044576,0.029776
t2d_q9_A_43,9801,9801,87025,0.188192,0.0305281,0.041683,0.0364321,0.0288,0.0444,0.02944
t2d_q9_A_44,9801,9801,87025,0.186528,0.030416,0.036755,0.036624,0.029248,0.044176,0.029216
t2d_q9_A_45,9801,9801,87025,0.18856,0.0304002,0.036546,0.036592,0.031648,0.044576,0.029792
t520,5563,5563,286341,0.178912,0.121393,0.035043,0.052032,0.0836801,0.049616,0.08176
tube1,21498,21498,897056,0.315296,0.133793,0.054788,0.0888323,0.0792801,0.051616,0.077984
tube2,21498,21498,897056,0.31398400000000004,0.142032,0.054996,0.0873442,0.0767361,0.052976,0.080448
utm1700b,1700,1700,21509,0.125568,0.0352801,0.028914,0.033648,0.032624,0.044384,0.032832
utm300,300,300,3155,0.114784,0.0359361,0.028322,0.033504,0.033952,0.045216,0.034192
utm3060,3060,3060,42211,0.139712,0.0357281,0.029234,0.034,0.03224,0.0432,0.033424
utm5940,5940,5940,83842,0.1664,0.0359842,0.031682,0.0369601,0.033344,0.043104,0.03384
language,399130,399130,1216334,3.996563,0.120961,0.562375,0.108624,3.49426,0.079184,3.608389
TSOPF_FS_b162_c1,10798,10798,608540,0.251793,3.12959,0.074598,0.12,2.11674,0.051392,2.108618
TSOPF_FS_b162_c3,30798,30798,1801300,0.433167,9.12805,0.170133,0.292977,5.79607,0.06112,5.674894
TSOPF_FS_b162_c4,40798,40798,2398220,0.543681,12.1463,0.224657,0.371681,8.19729,0.068864,8.35036
TSOPF_FS_b300,29214,29214,4400122,0.450688,10.6457,0.199327,0.815186,7.4025,0.088416,7.495616
TSOPF_FS_b300_c1,29214,29214,4400122,0.462368,10.8145,0.197294,0.814242,7.56988,0.084144,7.420882
TSOPF_FS_b300_c2,56814,56814,8767466,0.833343,21.9683,0.373691,1.84984,20.358,0.115184,21.648525
TSOPF_FS_b300_c3,84414,84414,13135930,1.069903,43.7297,0.547399,2.73319,30.2788,0.151968,31.570227
TSOPF_FS_b39_c19,76216,76216,1977600,0.840338,19.4907,0.368474,0.391649,12.2772,0.067536,12.416611
TSOPF_FS_b39_c30,120216,120216,3121160,1.3374270000000001,30.6049,0.578601,0.590943,19.4681,0.084416,19.115177
TSOPF_FS_b39_c7,28216,28216,730080,0.382975,7.1181,0.151275,0.163152,4.47658,0.05584,4.457752
TSOPF_FS_b9_c1,2454,2454,25032,0.136464,0.585603,0.033411,0.0351041,0.365823,0.046288,0.374207
TSOPF_FS_b9_c6,14454,14454,147972,0.248336,3.42777,0.086166,0.0550241,2.20277,0.052544,2.223283
TSOPF_RS_b162_c1,5374,5374,205399,0.16270300000000001,1.68105,0.034355,0.0444001,0.0732001,0.048688,0.07288
TSOPF_RS_b162_c3,15374,15374,610299,0.246224,4.80999,0.049299,0.0703682,0.0763521,0.048432,0.07648
TSOPF_RS_b162_c4,20374,20374,812749,0.300209,6.44417,0.058036,0.0844963,0.0775201,0.05232,0.077536
TSOPF_RS_b2052_c1,25626,25626,6761100,0.508528,12.3468,0.197822,0.662593,0.551105,0.105216,0.5596
TSOPF_RS_b2383,38120,38120,16171169,0.722479,20.4741,0.420253,1.76149,1.30477,0.173088,1.287379
TSOPF_RS_b2383_c1,38120,38120,16171169,0.7419209999999999,20.7057,0.420141,1.75573,1.23891,0.17336,1.232402
TSOPF_RS_b300_c1,14538,14538,1474325,0.26851200000000003,4.83361,0.069013,0.153008,0.155744,0.056224,0.156256
TSOPF_RS_b300_c2,28338,28338,2943887,0.422479,9.40512,0.112184,0.259345,0.15536,0.07488,0.15592
TSOPF_RS_b300_c3,42138,42138,4413449,0.574464,14.6332,0.153754,0.359232,0.26064,0.086336,0.266784
TSOPF_RS_b39_c19,38098,38098,684206,0.43159899999999995,11.0374,0.074821,0.070784,0.0658719,0.0496,0.064032
TSOPF_RS_b39_c30,60098,60098,1079986,0.613873,17.232,0.104567,0.0930562,0.0832001,0.070672,0.082144
TSOPF_RS_b39_c7,14098,14098,252446,0.229456,4.10725,0.042659,0.045312,0.046416,0.046608,0.046352
TSOPF_RS_b678_c1,18696,18696,4396289,0.323007,8.76813,0.138313,0.438017,0.425377,0.077152,0.424353
TSOPF_RS_b678_c2,35696,35696,8781949,0.517087,21.5614,0.248704,0.805954,0.82781,0.121808,0.740209
TSOPF_RS_b9_c6,7224,7224,54082,0.173408,1.76092,0.032979,0.0348801,0.02808,0.04832,0.028064
2cubes_sphere,101492,101492,1647264,0.939457,0.246609,0.160826,0.123408,0.1328,0.065296,0.133488
offshore,259789,259789,4242673,2.408261,0.612179,0.376344,0.271905,0.306289,0.102672,0.30848
Dubcova1,16129,16129,253009,0.24091200000000002,0.0462562,0.046387,0.045472,0.041152,0.047632,0.04096
Dubcova2,65025,65025,1030225,0.672287,0.100464,0.112343,0.0861922,0.08584,0.086928,0.086352
Dubcova3,146689,146689,3636649,1.4219499999999998,0.561091,0.228991,0.231569,0.23448,0.079152,0.240304
cage10,11397,11397,150645,0.203104,0.04392,0.038898,0.039968,0.0395361,0.046544,0.039248
cage11,39082,39082,559722,0.420367,0.0634563,0.076613,0.0613441,0.0581761,0.049136,0.059312
cage12,130228,130228,2032536,1.1726990000000002,0.284337,0.199597,0.13984,0.13648,0.081584,0.137265
cage13,445315,445315,7479343,4.025709,1.11623,0.629288,0.419296,0.431937,0.129424,0.432593
cage14,1505785,1505785,27130349,12.535683,4.26024,2.143541,1.53516,1.64446,0.30424,1.636419
cage15,5154859,5154859,99199551,43.545324,16.8594,7.102553,5.40329,6.09423,1.031904,6.06052
cage3,5,5,19,0.101184,0.0252961,0.020369,0.029632,0.02472,0.040432,0.0256
cage4,9,9,49,0.104432,0.025216,0.020849,0.028832,0.025024,0.041952,0.0252
cage5,37,37,233,0.105792,0.025056,0.021537,0.028992,0.02512,0.043008,0.027872
cage6,93,93,785,0.110288,0.0267361,0.026625,0.032064,0.025936,0.047344,0.02664
cage7,340,340,3084,0.11280000000000001,0.0300482,0.029314,0.0339201,0.0275681,0.044304,0.028144
cage8,1015,1015,11003,0.11912,0.033296,0.02805,0.0325601,0.029296,0.045552,0.0292
cage9,3534,3534,41594,0.137552,0.0380961,0.028754,0.034176,0.034496,0.045456,0.034256
std1_Jac2,21982,21982,1248731,0.38358400000000004,0.698835,0.066147,0.160688,0.404015,0.074288,0.418847
std1_Jac2_db,21982,21982,498771,0.344145,0.175121,0.054355,0.0736164,0.132032,0.05456,0.131792
std1_Jac3,21982,21982,1455848,0.37428900000000004,0.769714,0.070868,0.195392,0.473361,0.063987,0.466081
std1_Jac3_db,21982,21982,531826,0.3396,0.18504,0.055683,0.0774885,0.133616,0.053552,0.135552
Zd_Jac2,22835,22835,1642833,0.384223,1.69489,0.074836,0.198096,0.471905,0.060208,0.478113
Zd_Jac2_db,22835,22835,676439,0.377791,0.190865,0.056515,0.0875998,0.15464,0.07808,0.155504
Zd_Jac3,22835,22835,1916152,0.38095999999999997,2.08103,0.081797,0.219472,0.539105,0.06216,0.543312
Zd_Jac3_db,22835,22835,713907,0.38883100000000004,0.188353,0.057347,0.0912641,0.159088,0.087056,0.160384
Zd_Jac6,22835,22835,1711983,0.392913,1.93034,0.07466,0.212433,0.524608,0.060896,0.510465
Zd_Jac6_db,22835,22835,663643,0.389153,0.187937,0.056467,0.0880482,0.138944,0.087104,0.140016
av41092,41092,41092,1683902,0.562465,0.472082,0.092213,0.216544,0.948754,0.077824,0.945938
dynamicSoaringProblem_1,647,647,5367,0.117184,0.121889,0.030178,0.0342401,0.0848318,0.044832,0.085456
dynamicSoaringProblem_2,1591,1591,15588,0.126528,0.269104,0.030818,0.034128,0.173744,0.044864,0.17664
dynamicSoaringProblem_3,2871,2871,32022,0.139936,0.476736,0.035106,0.035008,0.296545,0.045696,0.295713
dynamicSoaringProblem_4,3191,3191,36516,0.146576,0.53661,0.034226,0.0359521,0.331841,0.045536,0.330016
dynamicSoaringProblem_5,3271,3271,36789,0.143232,0.529936,0.036642,0.035792,0.338561,0.046304,0.338336
dynamicSoaringProblem_6,3431,3431,36741,0.153872,0.575875,0.035266,0.0347041,0.354241,0.047088,0.354831
dynamicSoaringProblem_7,3511,3511,37680,0.147952,0.576674,0.03949,0.03592,0.364177,0.046832,0.363793
dynamicSoaringProblem_8,3543,3543,38136,0.148288,0.565138,0.038674,0.0360321,0.352273,0.046208,0.343664
freeFlyingRobot_1,798,798,5246,0.12287999999999999,0.0875844,0.028594,0.033696,0.06128,0.0448,0.060944
freeFlyingRobot_10,5218,5218,40080,0.166848,0.438065,0.041026,0.0348481,0.274928,0.046032,0.27904
freeFlyingRobot_11,5438,5438,40054,0.16104000000000002,0.447954,0.038786,0.0351361,0.28328,0.045888,0.285024
freeFlyingRobot_12,5578,5578,41940,0.163584,0.469936,0.039138,0.0348801,0.296768,0.045824,0.296208
freeFlyingRobot_13,5718,5718,43994,0.163599,0.490274,0.03869,0.034784,0.297696,0.046032,0.300192
freeFlyingRobot_14,5958,5958,43298,0.171952,0.497776,0.040402,0.034816,0.310576,0.046432,0.311423
freeFlyingRobot_15,6038,6038,43378,0.16824,0.512786,0.040738,0.035648,0.319072,0.046912,0.317856
freeFlyingRobot_16,6078,6078,44006,0.175904,0.511426,0.040914,0.0345121,0.320753,0.045776,0.320641
freeFlyingRobot_2,1338,1338,11600,0.123584,0.133297,0.028754,0.032896,0.0886561,0.044032,0.086352
freeFlyingRobot_3,1718,1718,12922,0.127408,0.16152,0.02989,0.03304,0.106384,0.044608,0.106176
freeFlyingRobot_4,2358,2358,18218,0.137792,0.208993,0.029313,0.033712,0.136592,0.044112,0.13736
freeFlyingRobot_5,2878,2878,24582,0.14064,0.250817,0.03045,0.0338079,0.163168,0.047216,0.163584
freeFlyingRobot_6,3358,3358,27030,0.14304,0.292161,0.032642,0.034784,0.18536,0.046608,0.186704
freeFlyingRobot_7,3918,3918,31046,0.147696,0.348977,0.034274,0.0346082,0.21092,0.045568,0.210496
freeFlyingRobot_8,4398,4398,34958,0.150816,0.374274,0.034946,0.0344,0.237648,0.044752,0.23992
freeFlyingRobot_9,4778,4778,39964,0.153504,0.398849,0.037026,0.034304,0.25816,0.045584,0.258944
goddardRocketProblem_1,831,831,8498,0.11987199999999999,0.141232,0.028226,0.03448,0.0969761,0.045264,0.096304
goddardRocketProblem_2,867,867,9058,0.13024,0.145744,0.03061,0.03368,0.098752,0.046976,0.09768
hangGlider_1,360,360,3477,0.11607999999999999,0.151456,0.031842,0.033568,0.101664,0.044896,0.10216
hangGlider_2,1647,1647,14754,0.127648,0.626896,0.038002,0.034432,0.371776,0.045632,0.373408
hangGlider_3,10260,10260,92703,0.2132,3.77693,0.107958,0.04032,2.32386,0.053536,2.324432
hangGlider_4,15561,15561,149532,0.25785600000000003,5.67462,0.154632,0.0458401,3.48698,0.053584,3.476293
hangGlider_5,16011,16011,155246,0.262656,5.82395,0.159176,0.0460001,3.59136,0.053472,3.499958
kineticBatchReactor_1,2052,2052,20600,0.132224,0.224705,0.029506,0.0348961,0.153424,0.045888,0.152032
kineticBatchReactor_2,4361,4361,44840,0.161344,0.531458,0.034402,0.035184,0.330816,0.045632,0.332943
kineticBatchReactor_3,5082,5082,53219,0.16096,0.580291,0.037314,0.036464,0.384177,0.04664,0.377088
kineticBatchReactor_4,7105,7105,74869,0.17864,1.06237,0.046434,0.0374721,0.660225,0.049376,0.660865
kineticBatchReactor_5,7641,7641,80767,0.184848,1.22453,0.049955,0.038112,0.701601,0.050512,0.698608
kineticBatchReactor_6,7773,7773,82500,0.186688,1.21561,0.049571,0.0387521,0.726429,0.050704,0.731601
kineticBatchReactor_7,7968,7968,84508,0.190208,1.22194,0.050067,0.038672,0.692926,0.050672,0.691153
kineticBatchReactor_8,8052,8052,85194,0.189088,1.18471,0.053027,0.0390881,0.690113,0.050768,0.690208
kineticBatchReactor_9,8115,8115,86183,0.189728,1.19753,0.052739,0.038432,0.693505,0.051104,0.690545
lowThrust_1,584,584,6133,0.117392,0.116464,0.028065,0.03296,0.0776641,0.045744,0.078064
lowThrust_10,18260,18260,222005,0.283775,3.11286,0.098549,0.0510239,1.97104,0.052592,1.956444
lowThrust_11,18368,18368,223801,0.28952,3.1432,0.099365,0.052016,1.98762,0.053456,1.98086
lowThrust_12,18458,18458,224593,0.289056,3.18767,0.099109,0.051824,1.96119,0.053008,1.95482
lowThrust_13,18476,18476,224897,0.287584,2.97547,0.099045,0.0517121,1.85503,0.05344,1.85569
lowThrust_2,2312,2312,26261,0.13464,0.383554,0.034546,0.03432,0.244608,0.045344,0.243728
lowThrust_3,7064,7064,80645,0.20436800000000002,1.24874,0.052179,0.037952,0.750321,0.050464,0.752977
lowThrust_4,13562,13562,160947,0.27731300000000003,2.39406,0.07938,0.04536,1.45048,0.053312,1.455521
lowThrust_5,16262,16262,198369,0.264976,2.79158,0.089957,0.050096,1.75821,0.053408,1.761507
lowThrust_6,16928,16928,207349,0.273201,2.88278,0.094613,0.050384,1.82442,0.053472,1.82856
lowThrust_7,17378,17378,211561,0.292479,2.96729,0.092549,0.0503519,1.87144,0.053936,1.893923
lowThrust_8,17702,17702,216445,0.281296,2.99885,0.094965,0.0503201,1.86972,0.054448,1.888131
lowThrust_9,18044,18044,219589,0.288385,3.11665,0.098645,0.051248,1.95311,0.05392,1.932236
orbitRaising_1,442,442,2906,0.119376,0.0298721,0.027825,0.034096,0.026944,0.047248,0.027856
orbitRaising_2,739,739,6526,0.117072,0.0369921,0.027906,0.032992,0.0320961,0.045264,0.030752
orbitRaising_3,761,761,6098,0.119887,0.035536,0.027857,0.033648,0.028736,0.045904,0.0304
orbitRaising_4,915,915,7790,0.119856,0.0349762,0.028561,0.033552,0.029392,0.045568,0.029984
reorientation_1,677,677,7326,0.12115200000000001,0.272641,0.028514,0.03448,0.176048,0.045296,0.175888
reorientation_2,1544,1544,17910,0.139328,0.604691,0.037538,0.034384,0.373712,0.047184,0.379473
reorientation_3,2513,2513,32166,0.146336,0.980931,0.043986,0.03672,0.598065,0.04888,0.602017
reorientation_4,2717,2717,33630,0.141376,1.1389,0.048002,0.034992,0.64576,0.049472,0.643889
reorientation_5,2904,2904,35590,0.14435199999999998,1.18237,0.046866,0.035264,0.677361,0.050608,0.676
reorientation_6,3006,3006,37342,0.153184,1.26394,0.051778,0.03544,0.715137,0.050816,0.714065
reorientation_7,3057,3057,37150,0.151696,1.22039,0.049602,0.035264,0.709905,0.050672,0.716449
reorientation_8,3108,3108,37894,0.15027200000000002,1.25303,0.048707,0.035168,0.737855,0.051984,0.737137
spaceShuttleEntry_1,560,560,6891,0.11892799999999999,0.228577,0.030402,0.0328961,0.148512,0.045568,0.149536
spaceShuttleEntry_2,1428,1428,24073,0.1368,0.569984,0.03813,0.0348961,0.348161,0.047056,0.348144
spaceShuttleEntry_3,1834,1834,28757,0.131296,0.709507,0.04413,0.034912,0.440481,0.047552,0.441633
spaceShuttleEntry_4,2450,2450,39669,0.14479999999999998,0.941985,0.045842,0.035392,0.580959,0.048528,0.566881
spaceStation_1,99,99,927,0.11275199999999999,0.0292961,0.027473,0.032848,0.02752,0.048272,0.03024
spaceStation_10,1272,1272,17478,0.12312000000000001,0.0902724,0.02829,0.033728,0.0630401,0.044336,0.063616
spaceStation_11,1364,1364,18954,0.125136,0.0948323,0.02957,0.033328,0.0657121,0.044576,0.066544
spaceStation_12,1410,1410,19728,0.125008,0.098528,0.028785,0.03296,0.068032,0.0444,0.068112
spaceStation_13,1617,1617,23649,0.13744,0.107136,0.029601,0.0335041,0.0749441,0.044688,0.07456
spaceStation_14,1640,1640,24324,0.12659199999999998,0.113312,0.02909,0.034032,0.0733601,0.044416,0.074384
spaceStation_2,329,329,5817,0.119824,0.0455841,0.028274,0.033056,0.0367361,0.045984,0.036592
spaceStation_3,467,467,5103,0.11843200000000001,0.0467362,0.028193,0.033232,0.037984,0.04848,0.038384
spaceStation_4,950,950,13626,0.121008,0.0713922,0.028433,0.033696,0.053376,0.046272,0.053152
spaceStation_5,1019,1019,15219,0.122079,0.0784003,0.028529,0.03296,0.0559201,0.044816,0.056144
spaceStation_6,1111,1111,17595,0.12321599999999999,0.0827362,0.028898,0.033168,0.0591201,0.045104,0.05992
spaceStation_7,1134,1134,18252,0.123536,0.0824962,0.029185,0.033296,0.0585921,0.044912,0.061072
spaceStation_8,1157,1157,18945,0.11624000000000001,0.0845762,0.028994,0.033552,0.0590242,0.041776,0.058704
spaceStation_9,1180,1180,19674,0.12323200000000001,0.0836483,0.031858,0.0331841,0.06064,0.044816,0.0608
tumorAntiAngiogenesis_1,205,205,1783,0.11881599999999999,0.104464,0.02773,0.032336,0.0702881,0.04672,0.072544
tumorAntiAngiogenesis_2,305,305,2699,0.117616,0.145425,0.027953,0.0333439,0.0964481,0.04728,0.095376
tumorAntiAngiogenesis_3,410,410,3952,0.11910400000000002,0.183457,0.028305,0.033536,0.121424,0.045872,0.121904
tumorAntiAngiogenesis_4,455,455,4593,0.11928,0.206001,0.028098,0.0336961,0.132624,0.047872,0.134112
tumorAntiAngiogenesis_5,460,460,4690,0.124912,0.200592,0.031073,0.033904,0.13392,0.047456,0.134112
tumorAntiAngiogenesis_6,465,465,4795,0.118848,0.213169,0.028225,0.034464,0.134208,0.048192,0.13616
tumorAntiAngiogenesis_7,475,475,4597,0.121872,0.215025,0.028097,0.034112,0.135232,0.047568,0.135327
tumorAntiAngiogenesis_8,490,490,4776,0.12024,0.216497,0.028417,0.0344,0.141472,0.048224,0.14112
dgreen,1200611,1200611,38259877,12.008996999999999,7.2664,1.74,2.89345,3.08669,0.921489,3.079845
imagesensor,118758,118758,1893170,1.088242,0.269329,0.183817,0.127664,0.121904,0.081392,0.128512
mosfet2,46994,46994,1499460,0.589585,0.170065,0.087748,0.145472,0.143168,0.066192,0.147712
nv1,75468,75468,2449194,0.792513,0.286529,0.127798,0.207712,0.202416,0.08232,0.20192
nv2,1453908,1453908,52728362,14.855366,12.2635,2.110609,4.06949,4.23914,1.404767,4.274408
power9,155376,155376,2512300,1.662031,1.99596,0.235499,0.159296,1.09136,0.081536,1.127554
radiation,223104,223104,7637688,2.622686,2.65951,0.329887,0.586017,1.51653,0.214864,1.503794
ss,1652680,1652680,34753577,14.028528,5.55476,2.340327,1.91941,2.18344,0.34776,2.179173
ss1,205282,205282,845089,1.810105,0.0600803,0.30166,0.071264,0.052848,0.053264,0.052544
stokes,11449533,11449533,349321980,119.358511,50.0527,19.870642,22.5083,24.5184,3.623182,23.679279
test1,392908,392908,12968200,3.961201,2.33038,0.561137,0.94853,0.946434,0.256944,0.945615
vas_stokes_1M,1090664,1090664,34767207,11.949299,5.74362,1.864056,2.3001,2.52314,0.384432,2.400661
vas_stokes_2M,2146677,2146677,65129037,21.459524000000002,10.0815,3.333757,4.17711,4.51852,0.641887,4.472424
vas_stokes_4M,4382246,4382246,131577616,42.540824,21.1171,6.696488,8.22596,8.69695,1.234992,8.680964
swang1,3169,3169,20841,0.136496,0.027985,0.028209,0.03312,0.026224,0.044368,0.026672
swang2,3169,3169,20841,0.138128,0.0298571,0.030145,0.033104,0.026592,0.044464,0.026144
wang1,2903,2903,19093,0.133936,0.0270408,0.029184,0.03384,0.026448,0.045216,0.026896
wang2,2903,2903,19093,0.133552,0.0269129,0.029089,0.033696,0.0271521,0.04584,0.026352
wang3,26064,26064,177168,0.31007999999999997,0.030897,0.058481,0.038624,0.029872,0.045888,0.031568
wang4,26068,26068,177196,0.31176,0.031137,0.058545,0.038128,0.029744,0.046224,0.030288
Baumann,112211,112211,760631,0.972703,0.0525777,0.174532,0.0617921,0.0404481,0.050304,0.041104
chem_master1,40401,40401,201201,0.42804699999999996,0.030929,0.080882,0.040832,0.034256,0.045104,0.034176
cant,62451,62451,4007383,0.731375,0.387437,0.145619,0.277568,0.307936,0.080256,0.329664
consph,83334,83334,6010480,0.974719,0.804676,0.203477,0.405713,0.420001,0.10328,0.414159
cop20k_A,121192,121192,2624331,1.163634,0.385277,0.191556,0.203504,0.192,0.106368,0.204496
mac_econ_fwd500,206500,206500,1273389,1.871198,0.120916,0.303399,0.0981762,0.103872,0.065872,0.102224
mc2depi,525825,525825,2100225,4.546523,0.0849948,0.732113,0.112304,0.0774721,0.083824,0.078112
pdb1HYS,36417,36417,4344765,0.599792,0.480352,0.141891,0.332512,0.346959,0.086464,0.367777
webbase-1M,1000005,1000005,3105536,8.663694,12.3736,1.447362,0.241151,2.16925,0.108816,2.16034
parabolic_fem,525825,525825,3674625,4.61542,0.237623,0.733665,0.18168,0.108416,0.097984,0.111312
mesh_deform_D,234023,234023,234023,2.065781,0.030433,0.33956,0.047648,0.041936,0.048256,0.038896
circuit204,1020,1020,5883,0.119968,0.0301129,0.02872,0.03736,0.0284,0.044672,0.028832
kkt_power,2063494,2063494,14612663,17.675691,1.948,2.884933,0.829393,0.828673,0.303584,0.810481
Zhao1,33861,33861,166453,0.374271,0.0309931,0.068898,0.039504,0.030096,0.046288,0.030768
Zhao2,33861,33861,166453,0.373968,0.031041,0.069282,0.0397761,0.030048,0.048576,0.03056
extr1,2837,2837,11407,0.131552,0.028481,0.029024,0.034944,0.0272,0.044352,0.02744
extr1b,2836,2836,11404,0.132496,0.028673,0.028864,0.0350401,0.026512,0.044768,0.026992
extr1b_A_01,2836,2836,10965,0.13928000000000001,0.0284009,0.028832,0.034064,0.029408,0.045488,0.026624
extr1b_A_02,2836,2836,10965,0.131904,0.0288009,0.028832,0.0348319,0.026272,0.045104,0.026992
extr1b_A_03,2836,2836,10965,0.133104,0.0284809,0.029217,0.0345921,0.026816,0.045296,0.02672
extr1b_A_04,2836,2836,10965,0.133648,0.0283689,0.0288,0.034208,0.02904,0.046464,0.027248
extr1b_A_05,2836,2836,10965,0.13380799999999998,0.0286729,0.028944,0.034144,0.026736,0.044656,0.026544
extr1b_A_06,2836,2836,10966,0.132096,0.0304649,0.031697,0.03424,0.026864,0.044976,0.026448
extr1b_A_07,2836,2836,11405,0.134096,0.0294729,0.028896,0.034528,0.026848,0.04576,0.02704
extr1b_A_08,2836,2836,9053,0.13344,0.029265,0.029297,0.0343362,0.026624,0.046432,0.026848
extr1b_A_09,2836,2836,9053,0.133152,0.0285769,0.028656,0.034016,0.02616,0.046464,0.027552
extr1b_A_10,2836,2836,9053,0.134816,0.0283688,0.029105,0.0343041,0.026688,0.047248,0.026352
extr1b_A_11,2836,2836,9053,0.13406400000000002,0.028561,0.028961,0.034224,0.026656,0.045984,0.027008
extr1b_A_12,2836,2836,9053,0.13264,0.029249,0.029553,0.0348001,0.029808,0.046016,0.026784
extr1b_A_13,2836,2836,9053,0.13334400000000002,0.028865,0.030864,0.0347041,0.02656,0.046528,0.02672
extr1b_A_14,2836,2836,9052,0.13544,0.0290088,0.031137,0.036864,0.026608,0.047152,0.027136
extr1b_A_15,2836,2836,9052,0.13523200000000002,0.0288649,0.028672,0.033792,0.026608,0.046864,0.0268
extr1b_A_16,2836,2836,9052,0.13398300000000002,0.0294409,0.028833,0.034688,0.0264,0.04592,0.0272
extr1b_A_17,2836,2836,11404,0.13248,0.0292168,0.028784,0.034112,0.026496,0.044864,0.027376
extr1b_A_18,2836,2836,9052,0.13828800000000002,0.0285449,0.028752,0.034416,0.026736,0.046864,0.02664
extr1b_A_19,2836,2836,11404,0.132464,0.0289768,0.028689,0.034896,0.0272,0.044368,0.026736
extr1b_A_20,2836,2836,9053,0.133056,0.0284168,0.028736,0.0343199,0.026864,0.046416,0.030976
extr1b_A_21,2836,2836,11405,0.134816,0.0293289,0.028752,0.034784,0.026464,0.043792,0.026704
extr1b_A_22,2836,2836,9053,0.132,0.0282887,0.02888,0.0344319,0.026544,0.045808,0.026608
extr1b_A_23,2836,2836,9052,0.132816,0.0292329,0.028721,0.036496,0.026752,0.04568,0.026848
extr1b_A_24,2836,2836,11404,0.131056,0.0289289,0.028753,0.0348319,0.027136,0.04416,0.026816
extr1b_A_25,2836,2836,9053,0.131024,0.0283209,0.028864,0.034576,0.026608,0.045232,0.026912
extr1b_A_26,2836,2836,11405,0.131536,0.029281,0.028736,0.034352,0.026368,0.044352,0.027264
extr1b_A_27,2836,2836,9053,0.142128,0.028321,0.028481,0.034048,0.026576,0.046112,0.02656
extr1b_A_28,2836,2836,9052,0.131952,0.0282729,0.028721,0.03504,0.026768,0.045552,0.027376
extr1b_A_29,2836,2836,11404,0.130768,0.031073,0.032609,0.034592,0.028912,0.044544,0.02712
extr1b_A_30,2836,2836,9053,0.1328,0.0292009,0.02896,0.034288,0.026816,0.045888,0.026496
extr1b_A_31,2836,2836,11405,0.13112,0.0292008,0.028816,0.034304,0.0268,0.044176,0.027216
extr1b_A_32,2836,2836,9053,0.132768,0.028433,0.02864,0.0343841,0.026768,0.045792,0.027088
extr1b_A_33,2836,2836,9052,0.131728,0.0282569,0.028944,0.037136,0.02664,0.045856,0.026928
extr1b_A_34,2836,2836,11404,0.13128,0.0289768,0.029024,0.0348641,0.026368,0.043904,0.026944
extr1b_A_35,2836,2836,9053,0.140592,0.028593,0.028961,0.0341601,0.026608,0.046496,0.026864
extr1b_A_36,2836,2836,9053,0.13380799999999998,0.0291049,0.028769,0.03448,0.026624,0.046832,0.028032
extr1b_A_37,2836,2836,11405,0.132912,0.0288328,0.031153,0.0345921,0.0268,0.044864,0.027296
extr1b_A_38,2836,2836,9053,0.133536,0.0281288,0.02872,0.034272,0.026848,0.046768,0.026416
extr1b_A_39,2836,2836,9052,0.133247,0.028689,0.028673,0.0346721,0.026736,0.046368,0.026976
extr1b_A_40,2836,2836,11404,0.13216,0.0286089,0.029072,0.0365921,0.02688,0.044928,0.027056
extr1b_A_41,2836,2836,9053,0.13352,0.028897,0.0284,0.034384,0.028912,0.04624,0.0284
extr1b_A_42,2836,2836,11405,0.13391999999999998,0.028705,0.029184,0.0352801,0.02672,0.045184,0.02688
extr1b_A_43,2836,2836,9053,0.133792,0.0286409,0.029121,0.034512,0.0343681,0.046672,0.026608
extr1b_A_44,2836,2836,9052,0.140528,0.0283209,0.028337,0.033968,0.026704,0.046848,0.02696
extr1b_S,2836,2836,20800,0.134304,0.0349771,0.029377,0.0337922,0.02912,0.045648,0.030272
extr1b_Zeros_01,2836,2836,439,0.14,0.0270728,0.028656,0.038784,0.026528,0.051824,0.026464
extr1b_Zeros_02,2836,2836,439,0.139216,0.0271688,0.02872,0.038016,0.027072,0.051904,0.027104
extr1b_Zeros_03,2836,2836,439,0.146304,0.0267847,0.0288,0.037808,0.026512,0.051408,0.026752
extr1b_Zeros_04,2836,2836,439,0.139568,0.0279208,0.028657,0.037888,0.026624,0.052192,0.026672
extr1b_Zeros_05,2836,2836,439,0.137296,0.0267209,0.02904,0.0383841,0.026832,0.04888,0.026848
extr1b_Zeros_06,2836,2836,438,0.13952,0.0272489,0.028608,0.037712,0.026704,0.051936,0.026448
extr1b_Zeros_07,2836,2836,174,0.152976,0.0344171,0.031264,0.0375841,0.026336,0.051648,0.03048
extr1b_Zeros_08,2836,2836,174,0.139792,0.026945,0.02888,0.037424,0.02648,0.051584,0.02664
extr1b_Zeros_09,2836,2836,174,0.145424,0.0270088,0.028816,0.0374401,0.02648,0.051408,0.02696
extr1b_Zeros_10,2836,2836,174,0.1396,0.0272007,0.028369,0.038032,0.029456,0.05144,0.02672
extr1b_Zeros_11,2836,2836,174,0.13961600000000002,0.026721,0.028768,0.038144,0.026624,0.0508,0.02696
extr1b_Zeros_12,2836,2836,174,0.141296,0.0271528,0.028528,0.038768,0.026528,0.051168,0.026832
extr1b_Zeros_13,2836,2836,174,0.14407999999999999,0.0270567,0.02848,0.0371361,0.026704,0.051232,0.026656
extr1b_Zeros_14,2836,2836,175,0.14782399999999998,0.0267689,0.028657,0.0376321,0.026704,0.051472,0.027152
extr1b_Zeros_15,2836,2836,175,0.144032,0.0266728,0.02848,0.0372,0.026816,0.051392,0.027152
extr1b_Zeros_16,2836,2836,175,0.13974399999999998,0.0262409,0.028929,0.037328,0.026464,0.051952,0.026576
extr1b_Zeros_17,2836,2836,175,0.139152,0.0268488,0.029488,0.0372799,0.026768,0.051088,0.026784
extr1b_Zeros_18,2836,2836,175,0.140704,0.026625,0.029489,0.0367361,0.027488,0.051632,0.026592
extr1b_Zeros_19,2836,2836,175,0.138176,0.0269608,0.029168,0.037984,0.026832,0.051008,0.026896
extr1b_Zeros_20,2836,2836,174,0.139456,0.0268969,0.030977,0.037792,0.026784,0.051344,0.027168
extr1b_Zeros_21,2836,2836,174,0.140144,0.0269449,0.029328,0.037632,0.026928,0.051296,0.026496
extr1b_Zeros_22,2836,2836,174,0.139008,0.0273768,0.028737,0.03752,0.0297601,0.0516,0.026832
extr1b_Zeros_23,2836,2836,175,0.13784,0.0266888,0.028753,0.0374881,0.027216,0.050976,0.02688
extr1b_Zeros_24,2836,2836,175,0.148752,0.026673,0.029025,0.0375998,0.026576,0.051568,0.026992
extr1b_Zeros_25,2836,2836,174,0.138319,0.0272007,0.028864,0.037616,0.026304,0.050848,0.027216
extr1b_Zeros_26,2836,2836,174,0.140784,0.0268169,0.029024,0.037968,0.026576,0.051472,0.026592
extr1b_Zeros_27,2836,2836,174,0.14660800000000002,0.0269288,0.029232,0.037584,0.026368,0.050896,0.026832
extr1b_Zeros_28,2836,2836,175,0.139056,0.0266089,0.0296,0.037232,0.027168,0.051136,0.027056
extr1b_Zeros_29,2836,2836,175,0.144688,0.0268009,0.029121,0.037872,0.027168,0.051408,0.026576
extr1b_Zeros_30,2836,2836,174,0.139152,0.0270088,0.030273,0.037424,0.026368,0.051056,0.026896
extr1b_Zeros_31,2836,2836,174,0.148048,0.029569,0.029408,0.037616,0.026528,0.051456,0.029072
extr1b_Zeros_32,2836,2836,174,0.144336,0.0271688,0.031457,0.037568,0.02672,0.051184,0.026848
extr1b_Zeros_33,2836,2836,175,0.143072,0.026881,0.029376,0.0375201,0.027136,0.05168,0.026656
extr1b_Zeros_34,2836,2836,175,0.14788800000000002,0.0265768,0.029281,0.037744,0.030112,0.051456,0.02656
extr1b_Zeros_35,2836,2836,174,0.13856000000000002,0.0268967,0.028977,0.0378241,0.027008,0.051248,0.02648
extr1b_Zeros_36,2836,2836,174,0.13881500000000002,0.0269928,0.029024,0.037936,0.026848,0.051152,0.02696
extr1b_Zeros_37,2836,2836,174,0.13952,0.0274728,0.029104,0.03736,0.026336,0.051696,0.026848
extr1b_Zeros_38,2836,2836,174,0.13972800000000002,0.0271528,0.028416,0.040128,0.026784,0.051664,0.026864
extr1b_Zeros_39,2836,2836,175,0.138576,0.0269609,0.029121,0.037616,0.02688,0.05136,0.02936
extr1b_Zeros_40,2836,2836,175,0.13952,0.0267528,0.028961,0.037776,0.0268,0.051328,0.026784
extr1b_Zeros_41,2836,2836,174,0.139344,0.0270248,0.028625,0.037696,0.026752,0.051776,0.026608
extr1b_Zeros_42,2836,2836,174,0.13833600000000001,0.0281769,0.028657,0.0377281,0.026384,0.051248,0.030624
extr1b_Zeros_43,2836,2836,174,0.14712,0.0270089,0.028545,0.037344,0.026416,0.051664,0.027472
extr1b_Zeros_44,2836,2836,175,0.139344,0.0263688,0.029105,0.037104,0.026544,0.051984,0.027136
hydr1,5308,5308,23752,0.15265600000000001,0.033617,0.030049,0.03424,0.028272,0.04456,0.02736
hydr1c,5308,5308,23752,0.15232,0.0344652,0.032737,0.033952,0.027376,0.044672,0.02816
hydr1c_A_01,5308,5308,22592,0.162144,0.0349773,0.030752,0.0340161,0.027712,0.045488,0.028992
hydr1c_A_02,5308,5308,22618,0.152592,0.0340651,0.030256,0.034208,0.027392,0.04504,0.028816
hydr1c_A_03,5308,5308,22996,0.15272,0.033489,0.03056,0.033872,0.027664,0.045552,0.027696
hydr1c_A_04,5308,5308,22997,0.153152,0.034145,0.030288,0.03432,0.027584,0.045632,0.027968
hydr1c_A_05,5308,5308,22904,0.154128,0.034209,0.030337,0.0346401,0.027744,0.045472,0.027824
hydr1c_A_06,5308,5308,22983,0.152608,0.0339049,0.030288,0.03552,0.027408,0.045472,0.03016
hydr1c_A_07,5308,5308,22915,0.152304,0.034193,0.030417,0.034224,0.027984,0.045456,0.028128
hydr1c_A_08,5308,5308,23010,0.15352,0.0343208,0.030753,0.0343039,0.0279532,0.045392,0.028304
hydr1c_A_09,5308,5308,23000,0.152879,0.0335212,0.030385,0.034272,0.028352,0.045424,0.0276
hydr1c_A_10,5308,5308,23036,0.15336,0.034145,0.030448,0.034608,0.02792,0.045424,0.027344
hydr1c_A_11,5308,5308,23563,0.153552,0.0350569,0.030193,0.034336,0.02808,0.045104,0.028048
hydr1c_A_12,5308,5308,19503,0.152032,0.0353451,0.030673,0.0344,0.027424,0.044768,0.027968
hydr1c_A_13,5308,5308,19503,0.154144,0.0342411,0.031744,0.034512,0.027216,0.045312,0.027168
hydr1c_A_14,5308,5308,19503,0.17104,0.033457,0.030496,0.0345921,0.027552,0.045872,0.02744
hydr1c_A_15,5308,5308,19503,0.15184,0.034561,0.030672,0.03424,0.027744,0.045152,0.026928
hydr1c_A_16,5308,5308,23567,0.154816,0.034401,0.030528,0.034224,0.0276,0.044496,0.027424
hydr1c_A_17,5308,5308,19503,0.152015,0.033393,0.030417,0.03448,0.027984,0.04544,0.02824
hydr1c_A_18,5308,5308,19479,0.154112,0.0373611,0.030336,0.034528,0.026992,0.045136,0.027232
hydr1c_A_19,5308,5308,23530,0.1648,0.0346891,0.030337,0.034448,0.028192,0.04472,0.030144
hydr1c_A_20,5308,5308,19503,0.15295999999999998,0.0338409,0.033376,0.0344161,0.027392,0.044672,0.03
hydr1c_A_21,5308,5308,19484,0.152816,0.034289,0.033137,0.036208,0.026544,0.045344,0.027168
hydr1c_A_22,5308,5308,23542,0.156832,0.0343053,0.030416,0.034128,0.027904,0.046416,0.027264
hydr1c_A_23,5308,5308,19503,0.15608,0.033905,0.030449,0.0347201,0.030256,0.045984,0.02696
hydr1c_A_24,5308,5308,19486,0.154672,0.0340651,0.030208,0.034448,0.027168,0.045536,0.028048
hydr1c_A_25,5308,5308,23539,0.158672,0.034593,0.030305,0.033824,0.030896,0.044784,0.027952
hydr1c_A_26,5308,5308,19510,0.153008,0.033793,0.030337,0.034336,0.027696,0.04544,0.027216
hydr1c_A_27,5308,5308,19485,0.15328,0.0343051,0.031568,0.0376321,0.027264,0.04552,0.027952
hydr1c_A_28,5308,5308,19477,0.152351,0.0337931,0.030288,0.0342721,0.027376,0.046032,0.027536
hydr1c_A_29,5308,5308,23541,0.152176,0.0346729,0.030544,0.0339679,0.028064,0.044992,0.027568
hydr1c_A_30,5308,5308,19510,0.151392,0.033665,0.030289,0.0365601,0.027792,0.04504,0.02744
hydr1c_A_31,5308,5308,19506,0.157136,0.034193,0.03056,0.0344,0.027152,0.04584,0.027424
hydr1c_A_32,5308,5308,23556,0.161936,0.033873,0.030241,0.0339841,0.02832,0.045216,0.027584
hydr1c_A_33,5308,5308,19503,0.152816,0.033889,0.03048,0.034272,0.027344,0.045664,0.027104
hydr1c_A_34,5308,5308,19485,0.152015,0.0336649,0.030496,0.034576,0.027392,0.04528,0.027472
hydr1c_A_35,5308,5308,23541,0.15952,0.034017,0.030192,0.034144,0.030704,0.04512,0.027824
hydr1c_A_36,5308,5308,19503,0.152944,0.033777,0.031152,0.03448,0.02808,0.04504,0.02792
hydr1c_A_37,5308,5308,19495,0.153519,0.033761,0.029841,0.034576,0.026832,0.045952,0.027344
hydr1c_A_38,5308,5308,23563,0.161552,0.034256,0.030464,0.0343359,0.028576,0.045664,0.02832
hydr1c_A_39,5308,5308,19503,0.154064,0.034353,0.030305,0.034176,0.027296,0.04544,0.02672
hydr1c_A_40,5308,5308,19491,0.15465600000000002,0.034385,0.030305,0.034096,0.027328,0.045152,0.027168
hydr1c_A_41,5308,5308,19468,0.152975,0.034113,0.030624,0.03416,0.027776,0.044784,0.028144
hydr1c_A_42,5308,5308,23523,0.152192,0.0332489,0.030737,0.03432,0.027904,0.044864,0.027552
hydr1c_A_43,5308,5308,19510,0.15352,0.034129,0.030416,0.034128,0.026864,0.044944,0.027296
hydr1c_A_44,5308,5308,19480,0.15824,0.033569,0.030496,0.0345601,0.027184,0.045216,0.027664
hydr1c_A_45,5308,5308,23526,0.151968,0.033857,0.030385,0.034192,0.028496,0.044992,0.0272
hydr1c_A_46,5308,5308,19503,0.151808,0.033681,0.030896,0.036864,0.027936,0.045376,0.028
hydr1c_A_47,5308,5308,19473,0.15248,0.033281,0.030497,0.034432,0.030528,0.045328,0.027456
hydr1c_A_48,5308,5308,23517,0.15651199999999998,0.033857,0.030193,0.034816,0.02744,0.044624,0.028544
hydr1c_A_49,5308,5308,19503,0.151488,0.0338248,0.030945,0.03496,0.028192,0.044656,0.027056
hydr1c_A_50,5308,5308,19494,0.157696,0.034257,0.030545,0.0357281,0.027248,0.045552,0.026976
hydr1c_A_51,5308,5308,23540,0.15856,0.035057,0.030433,0.034224,0.02784,0.044592,0.02832
hydr1c_A_52,5308,5308,19503,0.15192,0.034065,0.030465,0.034576,0.027216,0.045552,0.027488
hydr1c_A_53,5308,5308,19479,0.171104,0.0342091,0.030577,0.034704,0.02736,0.045072,0.03088
hydr1c_A_54,5308,5308,23543,0.153088,0.034961,0.030352,0.0344,0.028384,0.0452,0.027568
hydr1c_A_55,5308,5308,19503,0.15665600000000002,0.033729,0.030353,0.034288,0.027888,0.045472,0.027552
hydr1c_A_56,5308,5308,19495,0.161088,0.033889,0.03032,0.0344161,0.026736,0.04512,0.027376
hydr1c_A_57,5308,5308,23555,0.152112,0.0348811,0.030545,0.034048,0.028416,0.044736,0.027616
hydr1c_A_58,5308,5308,19503,0.15512,0.0339529,0.030577,0.035024,0.030736,0.046256,0.027856
hydr1c_A_59,5308,5308,19497,0.150912,0.033809,0.029872,0.0342401,0.027584,0.044704,0.02728
hydr1c_A_60,5308,5308,19486,0.156848,0.0344811,0.030577,0.034272,0.027488,0.047584,0.026896
hydr1c_A_61,5308,5308,23557,0.15307199999999999,0.034385,0.030337,0.0344641,0.027328,0.044848,0.028
hydr1c_A_62,5308,5308,19503,0.161488,0.034049,0.030353,0.0340641,0.027472,0.0452,0.027552
hydr1c_A_63,5308,5308,19491,0.15284799999999998,0.0344651,0.030464,0.034112,0.026704,0.045392,0.028992
hydr1c_A_64,5308,5308,19478,0.151472,0.0339529,0.030433,0.034288,0.027632,0.045424,0.027472
hydr1c_A_65,5308,5308,23542,0.159168,0.034257,0.030353,0.034336,0.027584,0.044512,0.027584
hydr1c_A_66,5308,5308,19510,0.153056,0.0340488,0.033201,0.034096,0.027072,0.044848,0.027072
hydr1c_A_67,5308,5308,19502,0.158128,0.0345289,0.030528,0.034912,0.027184,0.050144,0.027328
hydr1c_A_68,5308,5308,23557,0.152352,0.034017,0.030097,0.034096,0.027856,0.044704,0.027664
hydr1c_A_69,5308,5308,19503,0.151824,0.0338569,0.030001,0.034592,0.02696,0.045008,0.027232
hydr1c_A_70,5308,5308,19492,0.15662399999999999,0.034113,0.030305,0.034272,0.03032,0.044896,0.02704
hydr1c_A_71,5308,5308,19488,0.1524,0.0348808,0.031073,0.034608,0.027456,0.045456,0.027936
hydr1c_A_72,5308,5308,23553,0.176416,0.033889,0.031313,0.034368,0.027504,0.045152,0.028048
hydr1c_A_73,5308,5308,19510,0.152432,0.034129,0.03072,0.033808,0.027456,0.045328,0.02776
hydr1c_A_74,5308,5308,19494,0.151935,0.0365292,0.030081,0.0342559,0.0266239,0.044912,0.027184
hydr1c_A_75,5308,5308,19468,0.15937600000000002,0.033809,0.030321,0.034448,0.02728,0.045072,0.02808
hydr1c_A_76,5308,5308,23541,0.15121600000000002,0.033697,0.03048,0.034256,0.0276,0.044432,0.029936
hydr1c_S,5308,5308,43841,0.15867199999999998,0.039777,0.030352,0.03432,0.031568,0.044544,0.030912
hydr1c_Zeros_01,5308,5308,1160,0.17152,0.0275368,0.028528,0.0376159,0.026336,0.057392,0.027024
hydr1c_Zeros_02,5308,5308,1134,0.164496,0.0272968,0.028736,0.03752,0.026608,0.057376,0.027472
hydr1c_Zeros_03,5308,5308,756,0.166272,0.0274409,0.028737,0.03736,0.026592,0.060352,0.02656
hydr1c_Zeros_04,5308,5308,755,0.16542400000000002,0.0272168,0.028896,0.037232,0.026832,0.06,0.027392
hydr1c_Zeros_05,5308,5308,848,0.167184,0.027057,0.02872,0.0373921,0.027136,0.060896,0.026496
hydr1c_Zeros_06,5308,5308,769,0.165536,0.0272488,0.028816,0.037536,0.029808,0.060272,0.026912
hydr1c_Zeros_07,5308,5308,837,0.166784,0.0271688,0.028737,0.0376,0.027088,0.0612,0.02616
hydr1c_Zeros_08,5308,5308,742,0.16568,0.0276808,0.028944,0.037424,0.026784,0.060048,0.026992
hydr1c_Zeros_09,5308,5308,752,0.166128,0.0270089,0.029249,0.036576,0.026832,0.060512,0.026912
hydr1c_Zeros_10,5308,5308,716,0.170944,0.0281608,0.028593,0.036864,0.027104,0.059344,0.026896
hydr1c_Zeros_11,5308,5308,393,0.16588799999999998,0.027137,0.028689,0.037984,0.026672,0.059472,0.027344
hydr1c_Zeros_12,5308,5308,389,0.1664,0.0268327,0.032529,0.03728,0.02896,0.059904,0.026656
hydr1c_Zeros_13,5308,5308,389,0.166512,0.0272007,0.028448,0.036816,0.026592,0.059856,0.026768
hydr1c_Zeros_14,5308,5308,389,0.16744,0.0269768,0.028369,0.0371041,0.027152,0.059232,0.026704
hydr1c_Zeros_15,5308,5308,389,0.165792,0.0268009,0.030529,0.0373599,0.02688,0.059344,0.026368
hydr1c_Zeros_16,5308,5308,389,0.165024,0.0269126,0.028993,0.03696,0.026928,0.05912,0.026672
hydr1c_Zeros_17,5308,5308,389,0.16552,0.0268648,0.028641,0.0374079,0.026784,0.059152,0.02648
hydr1c_Zeros_18,5308,5308,413,0.16633599999999998,0.0269289,0.030192,0.037488,0.026736,0.059792,0.02672
hydr1c_Zeros_19,5308,5308,426,0.16512,0.0270248,0.028416,0.037184,0.02712,0.059728,0.027424
hydr1c_Zeros_20,5308,5308,389,0.165344,0.0305288,0.02864,0.036912,0.026336,0.059264,0.0268
hydr1c_Zeros_21,5308,5308,408,0.165232,0.0272648,0.030321,0.0367999,0.02656,0.059072,0.027504
hydr1c_Zeros_22,5308,5308,414,0.167965,0.0283208,0.028673,0.037168,0.026832,0.061711,0.026976
hydr1c_Zeros_23,5308,5308,389,0.177792,0.0283209,0.028448,0.0364,0.026992,0.058416,0.026736
hydr1c_Zeros_24,5308,5308,406,0.167072,0.027137,0.028704,0.037296,0.026656,0.058912,0.02664
hydr1c_Zeros_25,5308,5308,417,0.175152,0.0269769,0.029184,0.0371519,0.02712,0.059584,0.027088
hydr1c_Zeros_26,5308,5308,382,0.165456,0.0269928,0.0288,0.037312,0.026464,0.059648,0.026672
hydr1c_Zeros_27,5308,5308,407,0.169712,0.0269928,0.028704,0.037552,0.02648,0.059456,0.026336
hydr1c_Zeros_28,5308,5308,415,0.166576,0.0270408,0.028865,0.03752,0.030352,0.059696,0.026528
hydr1c_Zeros_29,5308,5308,415,0.166016,0.0267049,0.028593,0.0394881,0.0268,0.059856,0.027008
hydr1c_Zeros_30,5308,5308,382,0.16508799999999998,0.0284488,0.028481,0.0373761,0.026464,0.059104,0.027072
hydr1c_Zeros_31,5308,5308,386,0.170512,0.0268967,0.028992,0.038032,0.027104,0.05976,0.0268
hydr1c_Zeros_32,5308,5308,400,0.165264,0.0268968,0.028817,0.037024,0.026592,0.059808,0.0268
hydr1c_Zeros_33,5308,5308,389,0.158768,0.0268167,0.028656,0.036352,0.026464,0.05624,0.026928
hydr1c_Zeros_34,5308,5308,407,0.166592,0.0271208,0.029152,0.037344,0.02672,0.05968,0.02728
hydr1c_Zeros_35,5308,5308,415,0.167424,0.0266888,0.028913,0.036896,0.027488,0.059968,0.026992
hydr1c_Zeros_36,5308,5308,389,0.164624,0.0266567,0.028577,0.0369441,0.027024,0.059248,0.026944
hydr1c_Zeros_37,5308,5308,397,0.166559,0.0270889,0.028737,0.037024,0.026896,0.059984,0.027008
hydr1c_Zeros_38,5308,5308,393,0.171712,0.0269288,0.028464,0.037424,0.026576,0.05944,0.02704
hydr1c_Zeros_39,5308,5308,389,0.172048,0.0268809,0.029088,0.0368321,0.026816,0.059728,0.026848
hydr1c_Zeros_40,5308,5308,401,0.17344,0.0268488,0.028753,0.0374241,0.026928,0.060272,0.026976
hydr1c_Zeros_41,5308,5308,424,0.173632,0.0272327,0.028513,0.037184,0.026704,0.060736,0.027216
hydr1c_Zeros_42,5308,5308,433,0.16683199999999998,0.0269288,0.029681,0.038512,0.02688,0.060096,0.027024
hydr1c_Zeros_43,5308,5308,382,0.164687,0.0303208,0.028977,0.0374881,0.026576,0.058992,0.02704
hydr1c_Zeros_44,5308,5308,412,0.16568,0.0273763,0.028497,0.036832,0.026544,0.059264,0.026976
hydr1c_Zeros_45,5308,5308,430,0.164864,0.0272328,0.02848,0.0372001,0.026944,0.059424,0.027168
hydr1c_Zeros_46,5308,5308,389,0.171568,0.028417,0.028593,0.03736,0.026608,0.060272,0.030496
hydr1c_Zeros_47,5308,5308,419,0.164575,0.0271528,0.028609,0.036848,0.026912,0.059232,0.02664
hydr1c_Zeros_48,5308,5308,439,0.164848,0.0271369,0.028641,0.0372641,0.02712,0.05944,0.027168
hydr1c_Zeros_49,5308,5308,389,0.16688,0.0270568,0.029712,0.0372,0.026512,0.059424,0.027024
hydr1c_Zeros_50,5308,5308,398,0.165568,0.026912,0.028609,0.036912,0.026864,0.059488,0.027248
hydr1c_Zeros_51,5308,5308,416,0.16624,0.0268648,0.029473,0.0373441,0.026896,0.060224,0.027008
hydr1c_Zeros_52,5308,5308,389,0.171728,0.0270088,0.028561,0.037056,0.02648,0.058944,0.026448
hydr1c_Zeros_53,5308,5308,413,0.16603199999999999,0.027409,0.028705,0.03704,0.026704,0.05984,0.026832
hydr1c_Zeros_54,5308,5308,413,0.166032,0.0268008,0.028432,0.037248,0.02648,0.060208,0.0268
hydr1c_Zeros_55,5308,5308,389,0.165392,0.0267848,0.029072,0.036864,0.026912,0.05936,0.026672
hydr1c_Zeros_56,5308,5308,397,0.174912,0.0269449,0.028881,0.0369119,0.02696,0.059728,0.026544
hydr1c_Zeros_57,5308,5308,401,0.16584000000000002,0.0267208,0.028977,0.0368639,0.02672,0.059872,0.027056
hydr1c_Zeros_58,5308,5308,389,0.16683199999999998,0.0270089,0.028241,0.0372161,0.02688,0.0596,0.02696
hydr1c_Zeros_59,5308,5308,395,0.16624,0.0271208,0.028512,0.037312,0.027296,0.059376,0.02584
hydr1c_Zeros_60,5308,5308,406,0.173936,0.0268968,0.028913,0.036976,0.0264,0.059152,0.027056
hydr1c_Zeros_61,5308,5308,399,0.180128,0.0265927,0.028737,0.0376,0.027104,0.059904,0.026928
hydr1c_Zeros_62,5308,5308,389,0.166447,0.0269928,0.028673,0.036688,0.026912,0.059264,0.02672
hydr1c_Zeros_63,5308,5308,401,0.166384,0.0264488,0.028881,0.0371201,0.03056,0.059264,0.027008
hydr1c_Zeros_64,5308,5308,414,0.1704,0.0267688,0.028512,0.037344,0.026688,0.059872,0.02712
hydr1c_Zeros_65,5308,5308,414,0.165488,0.027008,0.028208,0.0374561,0.026928,0.059552,0.026816
hydr1c_Zeros_66,5308,5308,382,0.169072,0.030481,0.028497,0.0371679,0.0264,0.059584,0.027216
hydr1c_Zeros_67,5308,5308,390,0.16488,0.0266568,0.028849,0.0372,0.026784,0.059312,0.026896
hydr1c_Zeros_68,5308,5308,399,0.165743,0.0266248,0.02888,0.0370081,0.027488,0.059504,0.027008
hydr1c_Zeros_69,5308,5308,389,0.165184,0.0264968,0.029424,0.036752,0.026832,0.05984,0.027968
hydr1c_Zeros_70,5308,5308,400,0.164464,0.0267048,0.031265,0.036864,0.026608,0.05904,0.026784
hydr1c_Zeros_71,5308,5308,404,0.16424,0.0266568,0.028352,0.0372001,0.0268,0.058896,0.0268
hydr1c_Zeros_72,5308,5308,403,0.165408,0.0270408,0.028225,0.037168,0.02672,0.06,0.027344
hydr1c_Zeros_73,5308,5308,382,0.16744,0.0270088,0.028896,0.03712,0.026912,0.05928,0.026896
hydr1c_Zeros_74,5308,5308,398,0.165248,0.0270568,0.028576,0.037792,0.026304,0.05904,0.027312
hydr1c_Zeros_75,5308,5308,424,0.1668,0.0273288,0.028464,0.03728,0.026816,0.059968,0.027232
hydr1c_Zeros_76,5308,5308,415,0.16671999999999998,0.0291688,0.028833,0.0373441,0.026832,0.059888,0.0268
radfr1,1048,1048,13299,0.12076800000000001,0.0330568,0.028849,0.0332161,0.037792,0.045136,0.036656
rdist1,4134,4134,94408,0.150432,0.0455052,0.029968,0.0378719,0.0553121,0.046912,0.055488
rdist2,3198,3198,56934,0.148512,0.0392171,0.03008,0.0348801,0.046048,0.04696,0.046128
rdist3a,2398,2398,61896,0.12952,0.0479853,0.029265,0.0355361,0.05904,0.04472,0.059024


==> package-lock.json <==
{
  "name": "loops-predict-paper",
  "lockfileVersion": 3,
  "requires": true,
  "packages": {
    "": {
      "dependencies": {
        "canvas": "^2.11.2",
        "vega-cli": "^5.25.0",
        "vega-lite": "^5.14.1"
      }
    },
    "node_modules/@mapbox/node-pre-gyp": {
      "version": "1.0.11",
      "resolved": "https://registry.npmjs.org/@mapbox/node-pre-gyp/-/node-pre-gyp-1.0.11.tgz",
      "integrity": "sha512-Yhlar6v9WQgUp/He7BdgzOz8lqMQ8sU+jkCq7Wx8Myc5YFJLbEe7lgui/V7G1qB1DJykHSGwreceSaD60Y0PUQ==",
      "dependencies": {
        "detect-libc": "^2.0.0",
        "https-proxy-agent": "^5.0.0",
        "make-dir": "^3.1.0",
        "node-fetch": "^2.6.7",
        "nopt": "^5.0.0",
        "npmlog": "^5.0.1",
        "rimraf": "^3.0.2",
        "semver": "^7.3.5",
        "tar": "^6.1.11"
      },
      "bin": {
        "node-pre-gyp": "bin/node-pre-gyp"
      }
    },
    "node_modules/@types/clone": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/@types/clone/-/clone-2.1.1.tgz",
      "integrity": "sha512-BZIU34bSYye0j/BFcPraiDZ5ka6MJADjcDVELGf7glr9K+iE8NYVjFslJFVWzskSxkLLyCrSPScE82/UUoBSvg=="
    },
    "node_modules/@types/estree": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/@types/estree/-/estree-1.0.1.tgz",
      "integrity": "sha512-LG4opVs2ANWZ1TJoKc937iMmNstM/d0ae1vNbnBvBhqCSezgVUOzcLCqbI5elV8Vy6WKwKjaqR+zO9VKirBBCA=="
    },
    "node_modules/@types/geojson": {
      "version": "7946.0.4",
      "resolved": "https://registry.npmjs.org/@types/geojson/-/geojson-7946.0.4.tgz",
      "integrity": "sha512-MHmwBtCb7OCv1DSivz2UNJXPGU/1btAWRKlqJ2saEhVJkpkvqHMMaOpKg0v4sAbDWSQekHGvPVMM8nQ+Jen03Q=="
    },
    "node_modules/abbrev": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/abbrev/-/abbrev-1.1.1.tgz",
      "integrity": "sha512-nne9/IiQ/hzIhY6pdDnbBtz7DjPTKrY00P/zvPSm5pOFkl6xuGrGnXn/VtTNNfNtAfZ9/1RtehkszU9qcTii0Q=="
    },
    "node_modules/agent-base": {
      "version": "6.0.2",
      "resolved": "https://registry.npmjs.org/agent-base/-/agent-base-6.0.2.tgz",
      "integrity": "sha512-RZNwNclF7+MS/8bDg70amg32dyeZGZxiDuQmZxKLAlQjr3jGyLx+4Kkk58UO7D2QdgFIQCovuSuZESne6RG6XQ==",
      "dependencies": {
        "debug": "4"
      },
      "engines": {
        "node": ">= 6.0.0"
      }
    },
    "node_modules/ansi-regex": {
      "version": "5.0.1",
      "resolved": "https://registry.npmjs.org/ansi-regex/-/ansi-regex-5.0.1.tgz",
      "integrity": "sha512-quJQXlTSUGL2LH9SUXo8VwsY4soanhgo6LNSm84E1LBcE8s3O0wpdiRzyR9z/ZZJMlMWv37qOOb9pdJlMUEKFQ==",
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/ansi-styles": {
      "version": "4.3.0",
      "resolved": "https://registry.npmjs.org/ansi-styles/-/ansi-styles-4.3.0.tgz",
      "integrity": "sha512-zbB9rCJAT1rbjiVDb2hqKFHNYLxgtk8NURxZ3IZwD3F6NtxbXZQCnnSi1Lkx+IDohdPlFp222wVALIheZJQSEg==",
      "dependencies": {
        "color-convert": "^2.0.1"
      },
      "engines": {
        "node": ">=8"
      },
      "funding": {
        "url": "https://github.com/chalk/ansi-styles?sponsor=1"
      }
    },
    "node_modules/aproba": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/aproba/-/aproba-2.0.0.tgz",
      "integrity": "sha512-lYe4Gx7QT+MKGbDsA+Z+he/Wtef0BiwDOlK/XkBrdfsh9J/jPPXbX0tE9x9cl27Tmu5gg3QUbUrQYa/y+KOHPQ=="
    },
    "node_modules/are-we-there-yet": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/are-we-there-yet/-/are-we-there-yet-2.0.0.tgz",
      "integrity": "sha512-Ci/qENmwHnsYo9xKIcUJN5LeDKdJ6R1Z1j9V/J5wyq8nh/mYPEpIKJbBZXtZjG04HiK7zV/p6Vs9952MrMeUIw==",
      "dependencies": {
        "delegates": "^1.0.0",
        "readable-stream": "^3.6.0"
      },
      "engines": {
        "node": ">=10"
      }
    },
    "node_modules/balanced-match": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/balanced-match/-/balanced-match-1.0.2.tgz",
      "integrity": "sha512-3oSeUO0TMV67hN1AmbXsK4yaqU7tjiHlbxRDZOpH0KW9+CeX4bRAaX0Anxt0tx2MrpRpWwQaPwIlISEJhYU5Pw=="
    },
    "node_modules/brace-expansion": {
      "version": "1.1.11",
      "resolved": "https://registry.npmjs.org/brace-expansion/-/brace-expansion-1.1.11.tgz",
      "integrity": "sha512-iCuPHDFgrHX7H2vEI/5xpz07zSHB00TpugqhmYtVmMO6518mCuRMoOYFldEBl0g187ufozdaHgWKcYFb61qGiA==",
      "dependencies": {
        "balanced-match": "^1.0.0",
        "concat-map": "0.0.1"
      }
    },
    "node_modules/canvas": {
      "version": "2.11.2",
      "resolved": "https://registry.npmjs.org/canvas/-/canvas-2.11.2.tgz",
      "integrity": "sha512-ItanGBMrmRV7Py2Z+Xhs7cT+FNt5K0vPL4p9EZ/UX/Mu7hFbkxSjKF2KVtPwX7UYWp7dRKnrTvReflgrItJbdw==",
      "hasInstallScript": true,
      "dependencies": {
        "@mapbox/node-pre-gyp": "^1.0.0",
        "nan": "^2.17.0",
        "simple-get": "^3.0.3"
      },
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/chownr": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/chownr/-/chownr-2.0.0.tgz",
      "integrity": "sha512-bIomtDF5KGpdogkLd9VspvFzk9KfpyyGlS8YFVZl7TGPBHL5snIOnxeshwVgPteQ9b4Eydl+pVbIyE1DcvCWgQ==",
      "engines": {
        "node": ">=10"
      }
    },
    "node_modules/cliui": {
      "version": "8.0.1",
      "resolved": "https://registry.npmjs.org/cliui/-/cliui-8.0.1.tgz",
      "integrity": "sha512-BSeNnyus75C4//NQ9gQt1/csTXyo/8Sb+afLAkzAptFuMsod9HFokGNudZpi/oQV73hnVK+sR+5PVRMd+Dr7YQ==",
      "dependencies": {
        "string-width": "^4.2.0",
        "strip-ansi": "^6.0.1",
        "wrap-ansi": "^7.0.0"
      },
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/clone": {
      "version": "2.1.2",
      "resolved": "https://registry.npmjs.org/clone/-/clone-2.1.2.tgz",
      "integrity": "sha512-3Pe/CF1Nn94hyhIYpjtiLhdCoEoz0DqQ+988E9gmeEdQZlojxnOb74wctFyuwWQHzqyf9X7C7MG8juUpqBJT8w==",
      "engines": {
        "node": ">=0.8"
      }
    },
    "node_modules/color-convert": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/color-convert/-/color-convert-2.0.1.tgz",
      "integrity": "sha512-RRECPsj7iu/xb5oKYcsFHSppFNnsj/52OVTRKb4zP5onXwVF3zVmmToNcOfGC+CRDpfK/U584fMg38ZHCaElKQ==",
      "dependencies": {
        "color-name": "~1.1.4"
      },
      "engines": {
        "node": ">=7.0.0"
      }
    },
    "node_modules/color-name": {
      "version": "1.1.4",
      "resolved": "https://registry.npmjs.org/color-name/-/color-name-1.1.4.tgz",
      "integrity": "sha512-dOy+3AuW3a2wNbZHIuMZpTcgjGuLU/uBL/ubcZF9OXbDo8ff4O8yVp5Bf0efS8uEoYo5q4Fx7dY9OgQGXgAsQA=="
    },
    "node_modules/color-support": {
      "version": "1.1.3",
      "resolved": "https://registry.npmjs.org/color-support/-/color-support-1.1.3.tgz",
      "integrity": "sha512-qiBjkpbMLO/HL68y+lh4q0/O1MZFj2RX6X/KmMa3+gJD3z+WwI1ZzDHysvqHGS3mP6mznPckpXmw1nI9cJjyRg==",
      "bin": {
        "color-support": "bin.js"
      }
    },
    "node_modules/commander": {
      "version": "7.2.0",
      "resolved": "https://registry.npmjs.org/commander/-/commander-7.2.0.tgz",
      "integrity": "sha512-QrWXB+ZQSVPmIWIhtEO9H+gwHaMGYiF5ChvoJ+K9ZGHG/sVsa6yiesAD1GC/x46sET00Xlwo1u49RVVVzvcSkw==",
      "engines": {
        "node": ">= 10"
      }
    },
    "node_modules/concat-map": {
      "version": "0.0.1",
      "resolved": "https://registry.npmjs.org/concat-map/-/concat-map-0.0.1.tgz",
      "integrity": "sha512-/Srv4dswyQNBfohGpz9o6Yb3Gz3SrUDqBH5rTuhGR7ahtlbYKnVxw2bCFMRljaA7EXHaXZ8wsHdodFvbkhKmqg=="
    },
    "node_modules/console-control-strings": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/console-control-strings/-/console-control-strings-1.1.0.tgz",
      "integrity": "sha512-ty/fTekppD2fIwRvnZAVdeOiGd1c7YXEixbgJTNzqcxJWKQnjJ/V1bNEEE6hygpM3WjwHFUVK6HTjWSzV4a8sQ=="
    },
    "node_modules/d3-array": {
      "version": "3.2.4",
      "resolved": "https://registry.npmjs.org/d3-array/-/d3-array-3.2.4.tgz",
      "integrity": "sha512-tdQAmyA18i4J7wprpYq8ClcxZy3SC31QMeByyCFyRt7BVHdREQZ5lpzoe5mFEYZUWe+oq8HBvk9JjpibyEV4Jg==",
      "dependencies": {
        "internmap": "1 - 2"
      },
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/d3-color": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/d3-color/-/d3-color-3.1.0.tgz",
      "integrity": "sha512-zg/chbXyeBtMQ1LbD/WSoW2DpC3I0mpmPdW+ynRTj/x2DAWYrIY7qeZIHidozwV24m4iavr15lNwIwLxRmOxhA==",
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/d3-delaunay": {
      "version": "6.0.4",
      "resolved": "https://registry.npmjs.org/d3-delaunay/-/d3-delaunay-6.0.4.tgz",
      "integrity": "sha512-mdjtIZ1XLAM8bm/hx3WwjfHt6Sggek7qH043O8KEjDXN40xi3vx/6pYSVTwLjEgiXQTbvaouWKynLBiUZ6SK6A==",
      "dependencies": {
        "delaunator": "5"
      },
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/d3-dispatch": {
      "version": "3.0.1",
      "resolved": "https://registry.npmjs.org/d3-dispatch/-/d3-dispatch-3.0.1.tgz",
      "integrity": "sha512-rzUyPU/S7rwUflMyLc1ETDeBj0NRuHKKAcvukozwhshr6g6c5d8zh4c2gQjY2bZ0dXeGLWc1PF174P2tVvKhfg==",
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/d3-dsv": {
      "version": "3.0.1",
      "resolved": "https://registry.npmjs.org/d3-dsv/-/d3-dsv-3.0.1.tgz",
      "integrity": "sha512-UG6OvdI5afDIFP9w4G0mNq50dSOsXHJaRE8arAS5o9ApWnIElp8GZw1Dun8vP8OyHOZ/QJUKUJwxiiCCnUwm+Q==",
      "dependencies": {
        "commander": "7",
        "iconv-lite": "0.6",
        "rw": "1"
      },
      "bin": {
        "csv2json": "bin/dsv2json.js",
        "csv2tsv": "bin/dsv2dsv.js",
        "dsv2dsv": "bin/dsv2dsv.js",
        "dsv2json": "bin/dsv2json.js",
        "json2csv": "bin/json2dsv.js",
        "json2dsv": "bin/json2dsv.js",
        "json2tsv": "bin/json2dsv.js",
        "tsv2csv": "bin/dsv2dsv.js",
        "tsv2json": "bin/dsv2json.js"
      },
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/d3-force": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/d3-force/-/d3-force-3.0.0.tgz",
      "integrity": "sha512-zxV/SsA+U4yte8051P4ECydjD/S+qeYtnaIyAs9tgHCqfguma/aAQDjo85A9Z6EKhBirHRJHXIgJUlffT4wdLg==",
      "dependencies": {
        "d3-dispatch": "1 - 3",
        "d3-quadtree": "1 - 3",
        "d3-timer": "1 - 3"
      },
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/d3-format": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/d3-format/-/d3-format-3.1.0.tgz",
      "integrity": "sha512-YyUI6AEuY/Wpt8KWLgZHsIU86atmikuoOmCfommt0LYHiQSPjvX2AcFc38PX0CBpr2RCyZhjex+NS/LPOv6YqA==",
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/d3-geo": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/d3-geo/-/d3-geo-3.1.0.tgz",
      "integrity": "sha512-JEo5HxXDdDYXCaWdwLRt79y7giK8SbhZJbFWXqbRTolCHFI5jRqteLzCsq51NKbUoX0PjBVSohxrx+NoOUujYA==",
      "dependencies": {
        "d3-array": "2.5.0 - 3"
      },
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/d3-geo-projection": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/d3-geo-projection/-/d3-geo-projection-4.0.0.tgz",
      "integrity": "sha512-p0bK60CEzph1iqmnxut7d/1kyTmm3UWtPlwdkM31AU+LW+BXazd5zJdoCn7VFxNCHXRngPHRnsNn5uGjLRGndg==",
      "dependencies": {
        "commander": "7",
        "d3-array": "1 - 3",
        "d3-geo": "1.12.0 - 3"
      },
      "bin": {
        "geo2svg": "bin/geo2svg.js",
        "geograticule": "bin/geograticule.js",
        "geoproject": "bin/geoproject.js",
        "geoquantize": "bin/geoquantize.js",
        "geostitch": "bin/geostitch.js"
      },
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/d3-hierarchy": {
      "version": "3.1.2",
      "resolved": "https://registry.npmjs.org/d3-hierarchy/-/d3-hierarchy-3.1.2.tgz",
      "integrity": "sha512-FX/9frcub54beBdugHjDCdikxThEqjnR93Qt7PvQTOHxyiNCAlvMrHhclk3cD5VeAaq9fxmfRp+CnWw9rEMBuA==",
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/d3-interpolate": {
      "version": "3.0.1",
      "resolved": "https://registry.npmjs.org/d3-interpolate/-/d3-interpolate-3.0.1.tgz",
      "integrity": "sha512-3bYs1rOD33uo8aqJfKP3JWPAibgw8Zm2+L9vBKEHJ2Rg+viTR7o5Mmv5mZcieN+FRYaAOWX5SJATX6k1PWz72g==",
      "dependencies": {
        "d3-color": "1 - 3"
      },
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/d3-path": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/d3-path/-/d3-path-3.1.0.tgz",
      "integrity": "sha512-p3KP5HCf/bvjBSSKuXid6Zqijx7wIfNW+J/maPs+iwR35at5JCbLUT0LzF1cnjbCHWhqzQTIN2Jpe8pRebIEFQ==",
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/d3-quadtree": {
      "version": "3.0.1",
      "resolved": "https://registry.npmjs.org/d3-quadtree/-/d3-quadtree-3.0.1.tgz",
      "integrity": "sha512-04xDrxQTDTCFwP5H6hRhsRcb9xxv2RzkcsygFzmkSIOJy3PeRJP7sNk3VRIbKXcog561P9oU0/rVH6vDROAgUw==",
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/d3-scale": {
      "version": "4.0.2",
      "resolved": "https://registry.npmjs.org/d3-scale/-/d3-scale-4.0.2.tgz",
      "integrity": "sha512-GZW464g1SH7ag3Y7hXjf8RoUuAFIqklOAq3MRl4OaWabTFJY9PN/E1YklhXLh+OQ3fM9yS2nOkCoS+WLZ6kvxQ==",
      "dependencies": {
        "d3-array": "2.10.0 - 3",
        "d3-format": "1 - 3",
        "d3-interpolate": "1.2.0 - 3",
        "d3-time": "2.1.1 - 3",
        "d3-time-format": "2 - 4"
      },
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/d3-shape": {
      "version": "3.2.0",
      "resolved": "https://registry.npmjs.org/d3-shape/-/d3-shape-3.2.0.tgz",
      "integrity": "sha512-SaLBuwGm3MOViRq2ABk3eLoxwZELpH6zhl3FbAoJ7Vm1gofKx6El1Ib5z23NUEhF9AsGl7y+dzLe5Cw2AArGTA==",
      "dependencies": {
        "d3-path": "^3.1.0"
      },
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/d3-time": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/d3-time/-/d3-time-3.1.0.tgz",
      "integrity": "sha512-VqKjzBLejbSMT4IgbmVgDjpkYrNWUYJnbCGo874u7MMKIWsILRX+OpX/gTk8MqjpT1A/c6HY2dCA77ZN0lkQ2Q==",
      "dependencies": {
        "d3-array": "2 - 3"
      },
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/d3-time-format": {
      "version": "4.1.0",
      "resolved": "https://registry.npmjs.org/d3-time-format/-/d3-time-format-4.1.0.tgz",
      "integrity": "sha512-dJxPBlzC7NugB2PDLwo9Q8JiTR3M3e4/XANkreKSUxF8vvXKqm1Yfq4Q5dl8budlunRVlUUaDUgFt7eA8D6NLg==",
      "dependencies": {
        "d3-time": "1 - 3"
      },
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/d3-timer": {
      "version": "3.0.1",
      "resolved": "https://registry.npmjs.org/d3-timer/-/d3-timer-3.0.1.tgz",
      "integrity": "sha512-ndfJ/JxxMd3nw31uyKoY2naivF+r29V+Lc0svZxe1JvvIRmi8hUsrMvdOwgS1o6uBHmiz91geQ0ylPP0aj1VUA==",
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/debug": {
      "version": "4.3.4",
      "resolved": "https://registry.npmjs.org/debug/-/debug-4.3.4.tgz",
      "integrity": "sha512-PRWFHuSU3eDtQJPvnNY7Jcket1j0t5OuOsFzPPzsekD52Zl8qUfFIPEiswXqIvHWGVHOgX+7G/vCNNhehwxfkQ==",
      "dependencies": {
        "ms": "2.1.2"
      },
      "engines": {
        "node": ">=6.0"
      },
      "peerDependenciesMeta": {
        "supports-color": {
          "optional": true
        }
      }
    },
    "node_modules/decompress-response": {
      "version": "4.2.1",
      "resolved": "https://registry.npmjs.org/decompress-response/-/decompress-response-4.2.1.tgz",
      "integrity": "sha512-jOSne2qbyE+/r8G1VU+G/82LBs2Fs4LAsTiLSHOCOMZQl2OKZ6i8i4IyHemTe+/yIXOtTcRQMzPcgyhoFlqPkw==",
      "dependencies": {
        "mimic-response": "^2.0.0"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/delaunator": {
      "version": "5.0.0",
      "resolved": "https://registry.npmjs.org/delaunator/-/delaunator-5.0.0.tgz",
      "integrity": "sha512-AyLvtyJdbv/U1GkiS6gUUzclRoAY4Gs75qkMygJJhU75LW4DNuSF2RMzpxs9jw9Oz1BobHjTdkG3zdP55VxAqw==",
      "dependencies": {
        "robust-predicates": "^3.0.0"
      }
    },
    "node_modules/delegates": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/delegates/-/delegates-1.0.0.tgz",
      "integrity": "sha512-bd2L678uiWATM6m5Z1VzNCErI3jiGzt6HGY8OVICs40JQq/HALfbyNJmp0UDakEY4pMMaN0Ly5om/B1VI/+xfQ=="
    },
    "node_modules/detect-libc": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/detect-libc/-/detect-libc-2.0.2.tgz",
      "integrity": "sha512-UX6sGumvvqSaXgdKGUsgZWqcUyIXZ/vZTrlRT/iobiKhGL0zL4d3osHj3uqllWJK+i+sixDS/3COVEOFbupFyw==",
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/emoji-regex": {
      "version": "8.0.0",
      "resolved": "https://registry.npmjs.org/emoji-regex/-/emoji-regex-8.0.0.tgz",
      "integrity": "sha512-MSjYzcWNOA0ewAHpz0MxpYFvwg6yjy1NG3xteoqz644VCo/RPgnr1/GGt+ic3iJTzQ8Eu3TdM14SawnVUmGE6A=="
    },
    "node_modules/escalade": {
      "version": "3.1.1",
      "resolved": "https://registry.npmjs.org/escalade/-/escalade-3.1.1.tgz",
      "integrity": "sha512-k0er2gUkLf8O0zKJiAhmkTnJlTvINGv7ygDNPbeIsX/TJjGJZHuh9B2UxbsaEkmlEo9MfhrSzmhIlhRlI2GXnw==",
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/fast-deep-equal": {
      "version": "3.1.3",
      "resolved": "https://registry.npmjs.org/fast-deep-equal/-/fast-deep-equal-3.1.3.tgz",
      "integrity": "sha512-f3qQ9oQy9j2AhBe/H9VC91wLmKBCCU/gDOnKNAYG5hswO7BLKj09Hc5HYNz9cGI++xlpDCIgDaitVs03ATR84Q=="
    },
    "node_modules/fast-json-stable-stringify": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/fast-json-stable-stringify/-/fast-json-stable-stringify-2.1.0.tgz",
      "integrity": "sha512-lhd/wF+Lk98HZoTCtlVraHtfh5XYijIjalXck7saUtuanSDyLMxnHhSXEDJqHxD7msR8D0uCmqlkwjCV8xvwHw=="
    },
    "node_modules/fs-minipass": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/fs-minipass/-/fs-minipass-2.1.0.tgz",
      "integrity": "sha512-V/JgOLFCS+R6Vcq0slCuaeWEdNC3ouDlJMNIsacH2VtALiu9mV4LPrHc5cDl8k5aw6J8jwgWWpiTo5RYhmIzvg==",
      "dependencies": {
        "minipass": "^3.0.0"
      },
      "engines": {
        "node": ">= 8"
      }
    },
    "node_modules/fs-minipass/node_modules/minipass": {
      "version": "3.3.6",
      "resolved": "https://registry.npmjs.org/minipass/-/minipass-3.3.6.tgz",
      "integrity": "sha512-DxiNidxSEK+tHG6zOIklvNOwm3hvCrbUrdtzY74U6HKTJxvIDfOUL5W5P2Ghd3DTkhhKPYGqeNUIh5qcM4YBfw==",
      "dependencies": {
        "yallist": "^4.0.0"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/fs.realpath": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/fs.realpath/-/fs.realpath-1.0.0.tgz",
      "integrity": "sha512-OO0pH2lK6a0hZnAdau5ItzHPI6pUlvI7jMVnxUQRtw4owF2wk8lOSabtGDCTP4Ggrg2MbGnWO9X8K1t4+fGMDw=="
    },
    "node_modules/gauge": {
      "version": "3.0.2",
      "resolved": "https://registry.npmjs.org/gauge/-/gauge-3.0.2.tgz",
      "integrity": "sha512-+5J6MS/5XksCuXq++uFRsnUd7Ovu1XenbeuIuNRJxYWjgQbPuFhT14lAvsWfqfAmnwluf1OwMjz39HjfLPci0Q==",
      "dependencies": {
        "aproba": "^1.0.3 || ^2.0.0",
        "color-support": "^1.1.2",
        "console-control-strings": "^1.0.0",
        "has-unicode": "^2.0.1",
        "object-assign": "^4.1.1",
        "signal-exit": "^3.0.0",
        "string-width": "^4.2.3",
        "strip-ansi": "^6.0.1",
        "wide-align": "^1.1.2"
      },
      "engines": {
        "node": ">=10"
      }
    },
    "node_modules/get-caller-file": {
      "version": "2.0.5",
      "resolved": "https://registry.npmjs.org/get-caller-file/-/get-caller-file-2.0.5.tgz",
      "integrity": "sha512-DyFP3BM/3YHTQOCUL/w0OZHR0lpKeGrxotcHWcqNEdnltqFwXVfhEBQ94eIo34AfQpo0rGki4cyIiftY06h2Fg==",
      "engines": {
        "node": "6.* || 8.* || >= 10.*"
      }
    },
    "node_modules/glob": {
      "version": "7.2.3",
      "resolved": "https://registry.npmjs.org/glob/-/glob-7.2.3.tgz",
      "integrity": "sha512-nFR0zLpU2YCaRxwoCJvL6UvCH2JFyFVIvwTLsIf21AuHlMskA1hhTdk+LlYJtOlYt9v6dvszD2BGRqBL+iQK9Q==",
      "dependencies": {
        "fs.realpath": "^1.0.0",
        "inflight": "^1.0.4",
        "inherits": "2",
        "minimatch": "^3.1.1",
        "once": "^1.3.0",
        "path-is-absolute": "^1.0.0"
      },
      "engines": {
        "node": "*"
      },
      "funding": {
        "url": "https://github.com/sponsors/isaacs"
      }
    },
    "node_modules/has-unicode": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/has-unicode/-/has-unicode-2.0.1.tgz",
      "integrity": "sha512-8Rf9Y83NBReMnx0gFzA8JImQACstCYWUplepDa9xprwwtmgEZUF0h/i5xSA625zB/I37EtrswSST6OXxwaaIJQ=="
    },
    "node_modules/https-proxy-agent": {
      "version": "5.0.1",
      "resolved": "https://registry.npmjs.org/https-proxy-agent/-/https-proxy-agent-5.0.1.tgz",
      "integrity": "sha512-dFcAjpTQFgoLMzC2VwU+C/CbS7uRL0lWmxDITmqm7C+7F0Odmj6s9l6alZc6AELXhrnggM2CeWSXHGOdX2YtwA==",
      "dependencies": {
        "agent-base": "6",
        "debug": "4"
      },
      "engines": {
        "node": ">= 6"
      }
    },
    "node_modules/iconv-lite": {
      "version": "0.6.3",
      "resolved": "https://registry.npmjs.org/iconv-lite/-/iconv-lite-0.6.3.tgz",
      "integrity": "sha512-4fCk79wshMdzMp2rH06qWrJE4iolqLhCUH+OiuIgU++RB0+94NlDL81atO7GX55uUKueo0txHNtvEyI6D7WdMw==",
      "dependencies": {
        "safer-buffer": ">= 2.1.2 < 3.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/inflight": {
      "version": "1.0.6",
      "resolved": "https://registry.npmjs.org/inflight/-/inflight-1.0.6.tgz",
      "integrity": "sha512-k92I/b08q4wvFscXCLvqfsHCrjrF7yiXsQuIVvVE7N82W3+aqpzuUdBbfhWcy/FZR3/4IgflMgKLOsvPDrGCJA==",
      "dependencies": {
        "once": "^1.3.0",
        "wrappy": "1"
      }
    },
    "node_modules/inherits": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/inherits/-/inherits-2.0.4.tgz",
      "integrity": "sha512-k/vGaX4/Yla3WzyMCvTQOXYeIHvqOKtnqBduzTHpzpQZzAskKMhZ2K+EnBiSM9zGSoIFeMpXKxa4dYeZIQqewQ=="
    },
    "node_modules/internmap": {
      "version": "2.0.3",
      "resolved": "https://registry.npmjs.org/internmap/-/internmap-2.0.3.tgz",
      "integrity": "sha512-5Hh7Y1wQbvY5ooGgPbDaL5iYLAPzMTUrjMulskHLH6wnv/A+1q5rgEaiuqEjB+oxGXIVZs1FF+R/KPN3ZSQYYg==",
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/is-fullwidth-code-point": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/is-fullwidth-code-point/-/is-fullwidth-code-point-3.0.0.tgz",
      "integrity": "sha512-zymm5+u+sCsSWyD9qNaejV3DFvhCKclKdizYaJUuHA83RLjb7nSuGnddCHGv0hk+KY7BMAlsWeK4Ueg6EV6XQg==",
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/json-stringify-pretty-compact": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/json-stringify-pretty-compact/-/json-stringify-pretty-compact-3.0.0.tgz",
      "integrity": "sha512-Rc2suX5meI0S3bfdZuA7JMFBGkJ875ApfVyq2WHELjBiiG22My/l7/8zPpH/CfFVQHuVLd8NLR0nv6vi0BYYKA=="
    },
    "node_modules/lru-cache": {
      "version": "6.0.0",
      "resolved": "https://registry.npmjs.org/lru-cache/-/lru-cache-6.0.0.tgz",
      "integrity": "sha512-Jo6dJ04CmSjuznwJSS3pUeWmd/H0ffTlkXXgwZi+eq1UCmqQwCh+eLsYOYCwY991i2Fah4h1BEMCx4qThGbsiA==",
      "dependencies": {
        "yallist": "^4.0.0"
      },
      "engines": {
        "node": ">=10"
      }
    },
    "node_modules/make-dir": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/make-dir/-/make-dir-3.1.0.tgz",
      "integrity": "sha512-g3FeP20LNwhALb/6Cz6Dd4F2ngze0jz7tbzrD2wAV+o9FeNHe4rL+yK2md0J/fiSf1sa1ADhXqi5+oVwOM/eGw==",
      "dependencies": {
        "semver": "^6.0.0"
      },
      "engines": {
        "node": ">=8"
      },
      "funding": {
        "url": "https://github.com/sponsors/sindresorhus"
      }
    },
    "node_modules/make-dir/node_modules/semver": {
      "version": "6.3.1",
      "resolved": "https://registry.npmjs.org/semver/-/semver-6.3.1.tgz",
      "integrity": "sha512-BR7VvDCVHO+q2xBEWskxS6DJE1qRnb7DxzUrogb71CWoSficBxYsiAGd+Kl0mmq/MprG9yArRkyrQxTO6XjMzA==",
      "bin": {
        "semver": "bin/semver.js"
      }
    },
    "node_modules/mimic-response": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/mimic-response/-/mimic-response-2.1.0.tgz",
      "integrity": "sha512-wXqjST+SLt7R009ySCglWBCFpjUygmCIfD790/kVbiGmUgfYGuB14PiTd5DwVxSV4NcYHjzMkoj5LjQZwTQLEA==",
      "engines": {
        "node": ">=8"
      },
      "funding": {
        "url": "https://github.com/sponsors/sindresorhus"
      }
    },
    "node_modules/minimatch": {
      "version": "3.1.2",
      "resolved": "https://registry.npmjs.org/minimatch/-/minimatch-3.1.2.tgz",
      "integrity": "sha512-J7p63hRiAjw1NDEww1W7i37+ByIrOWO5XQQAzZ3VOcL0PNybwpfmV/N05zFAzwQ9USyEcX6t3UO+K5aqBQOIHw==",
      "dependencies": {
        "brace-expansion": "^1.1.7"
      },
      "engines": {
        "node": "*"
      }
    },
    "node_modules/minipass": {
      "version": "5.0.0",
      "resolved": "https://registry.npmjs.org/minipass/-/minipass-5.0.0.tgz",
      "integrity": "sha512-3FnjYuehv9k6ovOEbyOswadCDPX1piCfhV8ncmYtHOjuPwylVWsghTLo7rabjC3Rx5xD4HDx8Wm1xnMF7S5qFQ==",
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/minizlib": {
      "version": "2.1.2",
      "resolved": "https://registry.npmjs.org/minizlib/-/minizlib-2.1.2.tgz",
      "integrity": "sha512-bAxsR8BVfj60DWXHE3u30oHzfl4G7khkSuPW+qvpd7jFRHm7dLxOjUk1EHACJ/hxLY8phGJ0YhYHZo7jil7Qdg==",
      "dependencies": {
        "minipass": "^3.0.0",
        "yallist": "^4.0.0"
      },
      "engines": {
        "node": ">= 8"
      }
    },
    "node_modules/minizlib/node_modules/minipass": {
      "version": "3.3.6",
      "resolved": "https://registry.npmjs.org/minipass/-/minipass-3.3.6.tgz",
      "integrity": "sha512-DxiNidxSEK+tHG6zOIklvNOwm3hvCrbUrdtzY74U6HKTJxvIDfOUL5W5P2Ghd3DTkhhKPYGqeNUIh5qcM4YBfw==",
      "dependencies": {
        "yallist": "^4.0.0"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/mkdirp": {
      "version": "1.0.4",
      "resolved": "https://registry.npmjs.org/mkdirp/-/mkdirp-1.0.4.tgz",
      "integrity": "sha512-vVqVZQyf3WLx2Shd0qJ9xuvqgAyKPLAiqITEtqW0oIUjzo3PePDd6fW9iFz30ef7Ysp/oiWqbhszeGWW2T6Gzw==",
      "bin": {
        "mkdirp": "bin/cmd.js"
      },
      "engines": {
        "node": ">=10"
      }
    },
    "node_modules/ms": {
      "version": "2.1.2",
      "resolved": "https://registry.npmjs.org/ms/-/ms-2.1.2.tgz",
      "integrity": "sha512-sGkPx+VjMtmA6MX27oA4FBFELFCZZ4S4XqeGOXCv68tT+jb3vk/RyaKWP0PTKyWtmLSM0b+adUTEvbs1PEaH2w=="
    },
    "node_modules/nan": {
      "version": "2.17.0",
      "resolved": "https://registry.npmjs.org/nan/-/nan-2.17.0.tgz",
      "integrity": "sha512-2ZTgtl0nJsO0KQCjEpxcIr5D+Yv90plTitZt9JBfQvVJDS5seMl3FOvsh3+9CoYWXf/1l5OaZzzF6nDm4cagaQ=="
    },
    "node_modules/node-fetch": {
      "version": "2.6.12",
      "resolved": "https://registry.npmjs.org/node-fetch/-/node-fetch-2.6.12.tgz",
      "integrity": "sha512-C/fGU2E8ToujUivIO0H+tpQ6HWo4eEmchoPIoXtxCrVghxdKq+QOHqEZW7tuP3KlV3bC8FRMO5nMCC7Zm1VP6g==",
      "dependencies": {
        "whatwg-url": "^5.0.0"
      },
      "engines": {
        "node": "4.x || >=6.0.0"
      },
      "peerDependencies": {
        "encoding": "^0.1.0"
      },
      "peerDependenciesMeta": {
        "encoding": {
          "optional": true
        }
      }
    },
    "node_modules/nopt": {
      "version": "5.0.0",
      "resolved": "https://registry.npmjs.org/nopt/-/nopt-5.0.0.tgz",
      "integrity": "sha512-Tbj67rffqceeLpcRXrT7vKAN8CwfPeIBgM7E6iBkmKLV7bEMwpGgYLGv0jACUsECaa/vuxP0IjEont6umdMgtQ==",
      "dependencies": {
        "abbrev": "1"
      },
      "bin": {
        "nopt": "bin/nopt.js"
      },
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/npmlog": {
      "version": "5.0.1",
      "resolved": "https://registry.npmjs.org/npmlog/-/npmlog-5.0.1.tgz",
      "integrity": "sha512-AqZtDUWOMKs1G/8lwylVjrdYgqA4d9nu8hc+0gzRxlDb1I10+FHBGMXs6aiQHFdCUUlqH99MUMuLfzWDNDtfxw==",
      "dependencies": {
        "are-we-there-yet": "^2.0.0",
        "console-control-strings": "^1.1.0",
        "gauge": "^3.0.0",
        "set-blocking": "^2.0.0"
      }
    },
    "node_modules/object-assign": {
      "version": "4.1.1",
      "resolved": "https://registry.npmjs.org/object-assign/-/object-assign-4.1.1.tgz",
      "integrity": "sha512-rJgTQnkUnH1sFw8yT6VSU3zD3sWmu6sZhIseY8VX+GRu3P6F7Fu+JNDoXfklElbLJSnc3FUQHVe4cU5hj+BcUg==",
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/once": {
      "version": "1.4.0",
      "resolved": "https://registry.npmjs.org/once/-/once-1.4.0.tgz",
      "integrity": "sha512-lNaJgI+2Q5URQBkccEKHTQOPaXdUxnZZElQTZY0MFUAuaEqe1E+Nyvgdz/aIyNi6Z9MzO5dv1H8n58/GELp3+w==",
      "dependencies": {
        "wrappy": "1"
      }
    },
    "node_modules/path-is-absolute": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/path-is-absolute/-/path-is-absolute-1.0.1.tgz",
      "integrity": "sha512-AVbw3UJ2e9bq64vSaS9Am0fje1Pa8pbGqTTsmXfaIiMpnr5DlDhfJOuLj9Sf95ZPVDAUerDfEk88MPmPe7UCQg==",
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/readable-stream": {
      "version": "3.6.2",
      "resolved": "https://registry.npmjs.org/readable-stream/-/readable-stream-3.6.2.tgz",
      "integrity": "sha512-9u/sniCrY3D5WdsERHzHE4G2YCXqoG5FTHUiCC4SIbr6XcLZBY05ya9EKjYek9O5xOAwjGq+1JdGBAS7Q9ScoA==",
      "dependencies": {
        "inherits": "^2.0.3",
        "string_decoder": "^1.1.1",
        "util-deprecate": "^1.0.1"
      },
      "engines": {
        "node": ">= 6"
      }
    },
    "node_modules/require-directory": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/require-directory/-/require-directory-2.1.1.tgz",
      "integrity": "sha512-fGxEI7+wsG9xrvdjsrlmL22OMTTiHRwAMroiEeMgq8gzoLC/PQr7RsRDSTLUg/bZAZtF+TVIkHc6/4RIKrui+Q==",
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/rimraf": {
      "version": "3.0.2",
      "resolved": "https://registry.npmjs.org/rimraf/-/rimraf-3.0.2.tgz",
      "integrity": "sha512-JZkJMZkAGFFPP2YqXZXPbMlMBgsxzE8ILs4lMIX/2o0L9UBw9O/Y3o6wFw/i9YLapcUJWwqbi3kdxIPdC62TIA==",
      "dependencies": {
        "glob": "^7.1.3"
      },
      "bin": {
        "rimraf": "bin.js"
      },
      "funding": {
        "url": "https://github.com/sponsors/isaacs"
      }
    },
    "node_modules/robust-predicates": {
      "version": "3.0.2",
      "resolved": "https://registry.npmjs.org/robust-predicates/-/robust-predicates-3.0.2.tgz",
      "integrity": "sha512-IXgzBWvWQwE6PrDI05OvmXUIruQTcoMDzRsOd5CDvHCVLcLHMTSYvOK5Cm46kWqlV3yAbuSpBZdJ5oP5OUoStg=="
    },
    "node_modules/rw": {
      "version": "1.3.3",
      "resolved": "https://registry.npmjs.org/rw/-/rw-1.3.3.tgz",
      "integrity": "sha512-PdhdWy89SiZogBLaw42zdeqtRJ//zFd2PgQavcICDUgJT5oW10QCRKbJ6bg4r0/UY2M6BWd5tkxuGFRvCkgfHQ=="
    },
    "node_modules/safe-buffer": {
      "version": "5.2.1",
      "resolved": "https://registry.npmjs.org/safe-buffer/-/safe-buffer-5.2.1.tgz",
      "integrity": "sha512-rp3So07KcdmmKbGvgaNxQSJr7bGVSVk5S9Eq1F+ppbRo70+YeaDxkw5Dd8NPN+GD6bjnYm2VuPuCXmpuYvmCXQ==",
      "funding": [
        {
          "type": "github",
          "url": "https://github.com/sponsors/feross"
        },
        {
          "type": "patreon",
          "url": "https://www.patreon.com/feross"
        },
        {
          "type": "consulting",
          "url": "https://feross.org/support"
        }
      ]
    },
    "node_modules/safer-buffer": {
      "version": "2.1.2",
      "resolved": "https://registry.npmjs.org/safer-buffer/-/safer-buffer-2.1.2.tgz",
      "integrity": "sha512-YZo3K82SD7Riyi0E1EQPojLz7kpepnSQI9IyPbHHg1XXXevb5dJI7tpyN2ADxGcQbHG7vcyRHk0cbwqcQriUtg=="
    },
    "node_modules/semver": {
      "version": "7.5.4",
      "resolved": "https://registry.npmjs.org/semver/-/semver-7.5.4.tgz",
      "integrity": "sha512-1bCSESV6Pv+i21Hvpxp3Dx+pSD8lIPt8uVjRrxAUt/nbswYc+tK6Y2btiULjd4+fnq15PX+nqQDC7Oft7WkwcA==",
      "dependencies": {
        "lru-cache": "^6.0.0"
      },
      "bin": {
        "semver": "bin/semver.js"
      },
      "engines": {
        "node": ">=10"
      }
    },
    "node_modules/set-blocking": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/set-blocking/-/set-blocking-2.0.0.tgz",
      "integrity": "sha512-KiKBS8AnWGEyLzofFfmvKwpdPzqiy16LvQfK3yv/fVH7Bj13/wl3JSR1J+rfgRE9q7xUJK4qvgS8raSOeLUehw=="
    },
    "node_modules/signal-exit": {
      "version": "3.0.7",
      "resolved": "https://registry.npmjs.org/signal-exit/-/signal-exit-3.0.7.tgz",
      "integrity": "sha512-wnD2ZE+l+SPC/uoS0vXeE9L1+0wuaMqKlfz9AMUo38JsyLSBWSFcHR1Rri62LZc12vLr1gb3jl7iwQhgwpAbGQ=="
    },
    "node_modules/simple-concat": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/simple-concat/-/simple-concat-1.0.1.tgz",
      "integrity": "sha512-cSFtAPtRhljv69IK0hTVZQ+OfE9nePi/rtJmw5UjHeVyVroEqJXP1sFztKUy1qU+xvz3u/sfYJLa947b7nAN2Q==",
      "funding": [
        {
          "type": "github",
          "url": "https://github.com/sponsors/feross"
        },
        {
          "type": "patreon",
          "url": "https://www.patreon.com/feross"
        },
        {
          "type": "consulting",
          "url": "https://feross.org/support"
        }
      ]
    },
    "node_modules/simple-get": {
      "version": "3.1.1",
      "resolved": "https://registry.npmjs.org/simple-get/-/simple-get-3.1.1.tgz",
      "integrity": "sha512-CQ5LTKGfCpvE1K0n2us+kuMPbk/q0EKl82s4aheV9oXjFEz6W/Y7oQFVJuU6QG77hRT4Ghb5RURteF5vnWjupA==",
      "dependencies": {
        "decompress-response": "^4.2.0",
        "once": "^1.3.1",
        "simple-concat": "^1.0.0"
      }
    },
    "node_modules/string_decoder": {
      "version": "1.3.0",
      "resolved": "https://registry.npmjs.org/string_decoder/-/string_decoder-1.3.0.tgz",
      "integrity": "sha512-hkRX8U1WjJFd8LsDJ2yQ/wWWxaopEsABU1XfkM8A+j0+85JAGppt16cr1Whg6KIbb4okU6Mql6BOj+uup/wKeA==",
      "dependencies": {
        "safe-buffer": "~5.2.0"
      }
    },
    "node_modules/string-width": {
      "version": "4.2.3",
      "resolved": "https://registry.npmjs.org/string-width/-/string-width-4.2.3.tgz",
      "integrity": "sha512-wKyQRQpjJ0sIp62ErSZdGsjMJWsap5oRNihHhu6G7JVO/9jIB6UyevL+tXuOqrng8j/cxKTWyWUwvSTriiZz/g==",
      "dependencies": {
        "emoji-regex": "^8.0.0",
        "is-fullwidth-code-point": "^3.0.0",
        "strip-ansi": "^6.0.1"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/strip-ansi": {
      "version": "6.0.1",
      "resolved": "https://registry.npmjs.org/strip-ansi/-/strip-ansi-6.0.1.tgz",
      "integrity": "sha512-Y38VPSHcqkFrCpFnQ9vuSXmquuv5oXOKpGeT6aGrr3o3Gc9AlVa6JBfUSOCnbxGGZF+/0ooI7KrPuUSztUdU5A==",
      "dependencies": {
        "ansi-regex": "^5.0.1"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/tar": {
      "version": "6.1.15",
      "resolved": "https://registry.npmjs.org/tar/-/tar-6.1.15.tgz",
      "integrity": "sha512-/zKt9UyngnxIT/EAGYuxaMYgOIJiP81ab9ZfkILq4oNLPFX50qyYmu7jRj9qeXoxmJHjGlbH0+cm2uy1WCs10A==",
      "dependencies": {
        "chownr": "^2.0.0",
        "fs-minipass": "^2.0.0",
        "minipass": "^5.0.0",
        "minizlib": "^2.1.1",
        "mkdirp": "^1.0.3",
        "yallist": "^4.0.0"
      },
      "engines": {
        "node": ">=10"
      }
    },
    "node_modules/topojson-client": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/topojson-client/-/topojson-client-3.1.0.tgz",
      "integrity": "sha512-605uxS6bcYxGXw9qi62XyrV6Q3xwbndjachmNxu8HWTtVPxZfEJN9fd/SZS1Q54Sn2y0TMyMxFj/cJINqGHrKw==",
      "dependencies": {
        "commander": "2"
      },
      "bin": {
        "topo2geo": "bin/topo2geo",
        "topomerge": "bin/topomerge",
        "topoquantize": "bin/topoquantize"
      }
    },
    "node_modules/topojson-client/node_modules/commander": {
      "version": "2.20.3",
      "resolved": "https://registry.npmjs.org/commander/-/commander-2.20.3.tgz",
      "integrity": "sha512-GpVkmM8vF2vQUkj2LvZmD35JxeJOLCwJ9cUkugyk2nuhbv3+mJvpLYYt+0+USMxE+oj+ey/lJEnhZw75x/OMcQ=="
    },
    "node_modules/tr46": {
      "version": "0.0.3",
      "resolved": "https://registry.npmjs.org/tr46/-/tr46-0.0.3.tgz",
      "integrity": "sha512-N3WMsuqV66lT30CrXNbEjx4GEwlow3v6rr4mCcv6prnfwhS01rkgyFdjPNBYd9br7LpXV1+Emh01fHnq2Gdgrw=="
    },
    "node_modules/tslib": {
      "version": "2.5.3",
      "resolved": "https://registry.npmjs.org/tslib/-/tslib-2.5.3.tgz",
      "integrity": "sha512-mSxlJJwl3BMEQCUNnxXBU9jP4JBktcEGhURcPR6VQVlnP0FdDEsIaz0C35dXNGLyRfrATNofF0F5p2KPxQgB+w=="
    },
    "node_modules/util-deprecate": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/util-deprecate/-/util-deprecate-1.0.2.tgz",
      "integrity": "sha512-EPD5q1uXyFxJpCrLnCc1nHnq3gOa6DZBocAIiI2TaSCA7VCJ1UJDMagCzIkXNsUYfD1daK//LTEQ8xiIbrHtcw=="
    },
    "node_modules/vega": {
      "version": "5.25.0",
      "resolved": "https://registry.npmjs.org/vega/-/vega-5.25.0.tgz",
      "integrity": "sha512-lr+uj0mhYlSN3JOKbMNp1RzZBenWp9DxJ7kR3lha58AFNCzzds7pmFa7yXPbtbaGhB7Buh/t6n+Bzk3Y0VnF5g==",
      "dependencies": {
        "vega-crossfilter": "~4.1.1",
        "vega-dataflow": "~5.7.5",
        "vega-encode": "~4.9.2",
        "vega-event-selector": "~3.0.1",
        "vega-expression": "~5.1.0",
        "vega-force": "~4.2.0",
        "vega-format": "~1.1.1",
        "vega-functions": "~5.13.2",
        "vega-geo": "~4.4.1",
        "vega-hierarchy": "~4.1.1",
        "vega-label": "~1.2.1",
        "vega-loader": "~4.5.1",
        "vega-parser": "~6.2.0",
        "vega-projection": "~1.6.0",
        "vega-regression": "~1.2.0",
        "vega-runtime": "~6.1.4",
        "vega-scale": "~7.3.0",
        "vega-scenegraph": "~4.10.2",
        "vega-statistics": "~1.9.0",
        "vega-time": "~2.1.1",
        "vega-transforms": "~4.10.2",
        "vega-typings": "~0.24.0",
        "vega-util": "~1.17.2",
        "vega-view": "~5.11.1",
        "vega-view-transforms": "~4.5.9",
        "vega-voronoi": "~4.2.1",
        "vega-wordcloud": "~4.1.4"
      }
    },
    "node_modules/vega-canvas": {
      "version": "1.2.7",
      "resolved": "https://registry.npmjs.org/vega-canvas/-/vega-canvas-1.2.7.tgz",
      "integrity": "sha512-OkJ9CACVcN9R5Pi9uF6MZBF06pO6qFpDYHWSKBJsdHP5o724KrsgR6UvbnXFH82FdsiTOff/HqjuaG8C7FL+9Q=="
    },
    "node_modules/vega-cli": {
      "version": "5.25.0",
      "resolved": "https://registry.npmjs.org/vega-cli/-/vega-cli-5.25.0.tgz",
      "integrity": "sha512-2rVTQY8ryM8/Z9WZ5AxOvYwBjSkfohuJ6j5nwLd9wxMetKlyaOuyts3ezIrScda4dThjPvokPJx9843E2mQ04g==",
      "dependencies": {
        "canvas": "^2.11.2",
        "vega": "5.25.0",
        "yargs": "17"
      },
      "bin": {
        "vg2pdf": "bin/vg2pdf",
        "vg2png": "bin/vg2png",
        "vg2svg": "bin/vg2svg"
      }
    },
    "node_modules/vega-crossfilter": {
      "version": "4.1.1",
      "resolved": "https://registry.npmjs.org/vega-crossfilter/-/vega-crossfilter-4.1.1.tgz",
      "integrity": "sha512-yesvlMcwRwxrtAd9IYjuxWJJuAMI0sl7JvAFfYtuDkkGDtqfLXUcCzHIATqW6igVIE7tWwGxnbfvQLhLNgK44Q==",
      "dependencies": {
        "d3-array": "^3.2.2",
        "vega-dataflow": "^5.7.5",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-dataflow": {
      "version": "5.7.5",
      "resolved": "https://registry.npmjs.org/vega-dataflow/-/vega-dataflow-5.7.5.tgz",
      "integrity": "sha512-EdsIl6gouH67+8B0f22Owr2tKDiMPNNR8lEvJDcxmFw02nXd8juimclpLvjPQriqn6ta+3Dn5txqfD117H04YA==",
      "dependencies": {
        "vega-format": "^1.1.1",
        "vega-loader": "^4.5.1",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-encode": {
      "version": "4.9.2",
      "resolved": "https://registry.npmjs.org/vega-encode/-/vega-encode-4.9.2.tgz",
      "integrity": "sha512-c3J0LYkgYeXQxwnYkEzL15cCFBYPRaYUon8O2SZ6O4PhH4dfFTXBzSyT8+gh8AhBd572l2yGDfxpEYA6pOqdjg==",
      "dependencies": {
        "d3-array": "^3.2.2",
        "d3-interpolate": "^3.0.1",
        "vega-dataflow": "^5.7.5",
        "vega-scale": "^7.3.0",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-event-selector": {
      "version": "3.0.1",
      "resolved": "https://registry.npmjs.org/vega-event-selector/-/vega-event-selector-3.0.1.tgz",
      "integrity": "sha512-K5zd7s5tjr1LiOOkjGpcVls8GsH/f2CWCrWcpKy74gTCp+llCdwz0Enqo013ZlGaRNjfgD/o1caJRt3GSaec4A=="
    },
    "node_modules/vega-expression": {
      "version": "5.1.0",
      "resolved": "https://registry.npmjs.org/vega-expression/-/vega-expression-5.1.0.tgz",
      "integrity": "sha512-u8Rzja/cn2PEUkhQN3zUj3REwNewTA92ExrcASNKUJPCciMkHJEjESwFYuI6DWMCq4hQElQ92iosOAtwzsSTqA==",
      "dependencies": {
        "@types/estree": "^1.0.0",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-force": {
      "version": "4.2.0",
      "resolved": "https://registry.npmjs.org/vega-force/-/vega-force-4.2.0.tgz",
      "integrity": "sha512-aE2TlP264HXM1r3fl58AvZdKUWBNOGkIvn4EWyqeJdgO2vz46zSU7x7TzPG4ZLuo44cDRU5Ng3I1eQk23Asz6A==",
      "dependencies": {
        "d3-force": "^3.0.0",
        "vega-dataflow": "^5.7.5",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-format": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/vega-format/-/vega-format-1.1.1.tgz",
      "integrity": "sha512-Rll7YgpYbsgaAa54AmtEWrxaJqgOh5fXlvM2wewO4trb9vwM53KBv4Q/uBWCLK3LLGeBXIF6gjDt2LFuJAUtkQ==",
      "dependencies": {
        "d3-array": "^3.2.2",
        "d3-format": "^3.1.0",
        "d3-time-format": "^4.1.0",
        "vega-time": "^2.1.1",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-functions": {
      "version": "5.13.2",
      "resolved": "https://registry.npmjs.org/vega-functions/-/vega-functions-5.13.2.tgz",
      "integrity": "sha512-YE1Xl3Qi28kw3vdXVYgKFMo20ttd3+SdKth1jUNtBDGGdrOpvPxxFhZkVqX+7FhJ5/1UkDoAYs/cZY0nRKiYgA==",
      "dependencies": {
        "d3-array": "^3.2.2",
        "d3-color": "^3.1.0",
        "d3-geo": "^3.1.0",
        "vega-dataflow": "^5.7.5",
        "vega-expression": "^5.1.0",
        "vega-scale": "^7.3.0",
        "vega-scenegraph": "^4.10.2",
        "vega-selections": "^5.4.1",
        "vega-statistics": "^1.8.1",
        "vega-time": "^2.1.1",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-geo": {
      "version": "4.4.1",
      "resolved": "https://registry.npmjs.org/vega-geo/-/vega-geo-4.4.1.tgz",
      "integrity": "sha512-s4WeZAL5M3ZUV27/eqSD3v0FyJz3PlP31XNSLFy4AJXHxHUeXT3qLiDHoVQnW5Om+uBCPDtTT1ROx1smGIf2aA==",
      "dependencies": {
        "d3-array": "^3.2.2",
        "d3-color": "^3.1.0",
        "d3-geo": "^3.1.0",
        "vega-canvas": "^1.2.7",
        "vega-dataflow": "^5.7.5",
        "vega-projection": "^1.6.0",
        "vega-statistics": "^1.8.1",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-hierarchy": {
      "version": "4.1.1",
      "resolved": "https://registry.npmjs.org/vega-hierarchy/-/vega-hierarchy-4.1.1.tgz",
      "integrity": "sha512-h5mbrDtPKHBBQ9TYbvEb/bCqmGTlUX97+4CENkyH21tJs7naza319B15KRK0NWOHuhbGhFmF8T0696tg+2c8XQ==",
      "dependencies": {
        "d3-hierarchy": "^3.1.2",
        "vega-dataflow": "^5.7.5",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-label": {
      "version": "1.2.1",
      "resolved": "https://registry.npmjs.org/vega-label/-/vega-label-1.2.1.tgz",
      "integrity": "sha512-n/ackJ5lc0Xs9PInCaGumYn2awomPjJ87EMVT47xNgk2bHmJoZV1Ve/1PUM6Eh/KauY211wPMrNp/9Im+7Ripg==",
      "dependencies": {
        "vega-canvas": "^1.2.6",
        "vega-dataflow": "^5.7.3",
        "vega-scenegraph": "^4.9.2",
        "vega-util": "^1.15.2"
      }
    },
    "node_modules/vega-lite": {
      "version": "5.14.1",
      "resolved": "https://registry.npmjs.org/vega-lite/-/vega-lite-5.14.1.tgz",
      "integrity": "sha512-VFvi0QtUoLQqwfAXTGjo0Acw/OTjiK3zOrcO/HyksGnnNDBHWM1GTcFryiWZYoAi99ehvv7tI/q94O46+fGRSQ==",
      "dependencies": {
        "@types/clone": "~2.1.1",
        "clone": "~2.1.2",
        "fast-deep-equal": "~3.1.3",
        "fast-json-stable-stringify": "~2.1.0",
        "json-stringify-pretty-compact": "~3.0.0",
        "tslib": "~2.5.0",
        "vega-event-selector": "~3.0.1",
        "vega-expression": "~5.1.0",
        "vega-util": "~1.17.2",
        "yargs": "~17.7.2"
      },
      "bin": {
        "vl2pdf": "bin/vl2pdf",
        "vl2png": "bin/vl2png",
        "vl2svg": "bin/vl2svg",
        "vl2vg": "bin/vl2vg"
      },
      "engines": {
        "node": ">=16"
      },
      "peerDependencies": {
        "vega": "^5.24.0"
      }
    },
    "node_modules/vega-loader": {
      "version": "4.5.1",
      "resolved": "https://registry.npmjs.org/vega-loader/-/vega-loader-4.5.1.tgz",
      "integrity": "sha512-qy5x32SaT0YkEujQM2yKqvLGV9XWQ2aEDSugBFTdYzu/1u4bxdUSRDREOlrJ9Km3RWIOgFiCkobPmFxo47SKuA==",
      "dependencies": {
        "d3-dsv": "^3.0.1",
        "node-fetch": "^2.6.7",
        "topojson-client": "^3.1.0",
        "vega-format": "^1.1.1",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-parser": {
      "version": "6.2.0",
      "resolved": "https://registry.npmjs.org/vega-parser/-/vega-parser-6.2.0.tgz",
      "integrity": "sha512-as+QnX8Qxe9q51L1C2sVBd+YYYctP848+zEvkBT2jlI2g30aZ6Uv7sKsq7QTL6DUbhXQKR0XQtzlanckSFdaOQ==",
      "dependencies": {
        "vega-dataflow": "^5.7.5",
        "vega-event-selector": "^3.0.1",
        "vega-functions": "^5.13.1",
        "vega-scale": "^7.3.0",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-projection": {
      "version": "1.6.0",
      "resolved": "https://registry.npmjs.org/vega-projection/-/vega-projection-1.6.0.tgz",
      "integrity": "sha512-LGUaO/kpOEYuTlul+x+lBzyuL9qmMwP1yShdUWYLW+zXoeyGbs5OZW+NbPPwLYqJr5lpXDr/vGztFuA/6g2xvQ==",
      "dependencies": {
        "d3-geo": "^3.1.0",
        "d3-geo-projection": "^4.0.0",
        "vega-scale": "^7.3.0"
      }
    },
    "node_modules/vega-regression": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/vega-regression/-/vega-regression-1.2.0.tgz",
      "integrity": "sha512-6TZoPlhV/280VbxACjRKqlE0Nv48z5g4CSNf1FmGGTWS1rQtElPTranSoVW4d7ET5eVQ6f9QLxNAiALptvEq+g==",
      "dependencies": {
        "d3-array": "^3.2.2",
        "vega-dataflow": "^5.7.3",
        "vega-statistics": "^1.9.0",
        "vega-util": "^1.15.2"
      }
    },
    "node_modules/vega-runtime": {
      "version": "6.1.4",
      "resolved": "https://registry.npmjs.org/vega-runtime/-/vega-runtime-6.1.4.tgz",
      "integrity": "sha512-0dDYXyFLQcxPQ2OQU0WuBVYLRZnm+/CwVu6i6N4idS7R9VXIX5581EkCh3pZ20pQ/+oaA7oJ0pR9rJgJ6rukRQ==",
      "dependencies": {
        "vega-dataflow": "^5.7.5",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-scale": {
      "version": "7.3.0",
      "resolved": "https://registry.npmjs.org/vega-scale/-/vega-scale-7.3.0.tgz",
      "integrity": "sha512-pMOAI2h+e1z7lsqKG+gMfR6NKN2sTcyjZbdJwntooW0uFHwjLGjMSY7kSd3nSEquF0HQ8qF7zR6gs1eRwlGimw==",
      "dependencies": {
        "d3-array": "^3.2.2",
        "d3-interpolate": "^3.0.1",
        "d3-scale": "^4.0.2",
        "vega-time": "^2.1.1",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-scenegraph": {
      "version": "4.10.2",
      "resolved": "https://registry.npmjs.org/vega-scenegraph/-/vega-scenegraph-4.10.2.tgz",
      "integrity": "sha512-R8m6voDZO5+etwNMcXf45afVM3XAtokMqxuDyddRl9l1YqSJfS+3u8hpolJ50c2q6ZN20BQiJwKT1o0bB7vKkA==",
      "dependencies": {
        "d3-path": "^3.1.0",
        "d3-shape": "^3.2.0",
        "vega-canvas": "^1.2.7",
        "vega-loader": "^4.5.1",
        "vega-scale": "^7.3.0",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-selections": {
      "version": "5.4.1",
      "resolved": "https://registry.npmjs.org/vega-selections/-/vega-selections-5.4.1.tgz",
      "integrity": "sha512-EtYc4DvA+wXqBg9tq+kDomSoVUPCmQfS7hUxy2qskXEed79YTimt3Hcl1e1fW226I4AVDBEqTTKebmKMzbSgAA==",
      "dependencies": {
        "d3-array": "3.2.2",
        "vega-expression": "^5.0.1",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-selections/node_modules/d3-array": {
      "version": "3.2.2",
      "resolved": "https://registry.npmjs.org/d3-array/-/d3-array-3.2.2.tgz",
      "integrity": "sha512-yEEyEAbDrF8C6Ob2myOBLjwBLck1Z89jMGFee0oPsn95GqjerpaOA4ch+vc2l0FNFFwMD5N7OCSEN5eAlsUbgQ==",
      "dependencies": {
        "internmap": "1 - 2"
      },
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/vega-statistics": {
      "version": "1.9.0",
      "resolved": "https://registry.npmjs.org/vega-statistics/-/vega-statistics-1.9.0.tgz",
      "integrity": "sha512-GAqS7mkatpXcMCQKWtFu1eMUKLUymjInU0O8kXshWaQrVWjPIO2lllZ1VNhdgE0qGj4oOIRRS11kzuijLshGXQ==",
      "dependencies": {
        "d3-array": "^3.2.2"
      }
    },
    "node_modules/vega-time": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/vega-time/-/vega-time-2.1.1.tgz",
      "integrity": "sha512-z1qbgyX0Af2kQSGFbApwBbX2meenGvsoX8Nga8uyWN8VIbiySo/xqizz1KrP6NbB6R+x5egKmkjdnyNThPeEWA==",
      "dependencies": {
        "d3-array": "^3.2.2",
        "d3-time": "^3.1.0",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-transforms": {
      "version": "4.10.2",
      "resolved": "https://registry.npmjs.org/vega-transforms/-/vega-transforms-4.10.2.tgz",
      "integrity": "sha512-sJELfEuYQ238PRG+GOqQch8D69RYnJevYSGLsRGQD2LxNz3j+GlUX6Pid+gUEH5HJy22Q5L0vsTl2ZNhIr4teQ==",
      "dependencies": {
        "d3-array": "^3.2.2",
        "vega-dataflow": "^5.7.5",
        "vega-statistics": "^1.8.1",
        "vega-time": "^2.1.1",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-typings": {
      "version": "0.24.1",
      "resolved": "https://registry.npmjs.org/vega-typings/-/vega-typings-0.24.1.tgz",
      "integrity": "sha512-WNw6tDxwMsynQ9osJb3RZi3g8GZruxVgXfe8N7nbqvNOgDQkUuVjqTZiwGg5kqjmLqx09lRRlskgp/ov7lEGeg==",
      "dependencies": {
        "@types/geojson": "7946.0.4",
        "vega-event-selector": "^3.0.1",
        "vega-expression": "^5.0.1",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-util": {
      "version": "1.17.2",
      "resolved": "https://registry.npmjs.org/vega-util/-/vega-util-1.17.2.tgz",
      "integrity": "sha512-omNmGiZBdjm/jnHjZlywyYqafscDdHaELHx1q96n5UOz/FlO9JO99P4B3jZg391EFG8dqhWjQilSf2JH6F1mIw=="
    },
    "node_modules/vega-view": {
      "version": "5.11.1",
      "resolved": "https://registry.npmjs.org/vega-view/-/vega-view-5.11.1.tgz",
      "integrity": "sha512-RoWxuoEMI7xVQJhPqNeLEHCezudsf3QkVMhH5tCovBqwBADQGqq9iWyax3ZzdyX1+P3eBgm7cnLvpqtN2hU8kA==",
      "dependencies": {
        "d3-array": "^3.2.2",
        "d3-timer": "^3.0.1",
        "vega-dataflow": "^5.7.5",
        "vega-format": "^1.1.1",
        "vega-functions": "^5.13.1",
        "vega-runtime": "^6.1.4",
        "vega-scenegraph": "^4.10.2",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-view-transforms": {
      "version": "4.5.9",
      "resolved": "https://registry.npmjs.org/vega-view-transforms/-/vega-view-transforms-4.5.9.tgz",
      "integrity": "sha512-NxEq4ZD4QwWGRrl2yDLnBRXM9FgCI+vvYb3ZC2+nVDtkUxOlEIKZsMMw31op5GZpfClWLbjCT3mVvzO2xaTF+g==",
      "dependencies": {
        "vega-dataflow": "^5.7.5",
        "vega-scenegraph": "^4.10.2",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-voronoi": {
      "version": "4.2.1",
      "resolved": "https://registry.npmjs.org/vega-voronoi/-/vega-voronoi-4.2.1.tgz",
      "integrity": "sha512-zzi+fxU/SBad4irdLLsG3yhZgXWZezraGYVQfZFWe8kl7W/EHUk+Eqk/eetn4bDeJ6ltQskX+UXH3OP5Vh0Q0Q==",
      "dependencies": {
        "d3-delaunay": "^6.0.2",
        "vega-dataflow": "^5.7.5",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/vega-wordcloud": {
      "version": "4.1.4",
      "resolved": "https://registry.npmjs.org/vega-wordcloud/-/vega-wordcloud-4.1.4.tgz",
      "integrity": "sha512-oeZLlnjiusLAU5vhk0IIdT5QEiJE0x6cYoGNq1th+EbwgQp153t4r026fcib9oq15glHFOzf81a8hHXHSJm1Jw==",
      "dependencies": {
        "vega-canvas": "^1.2.7",
        "vega-dataflow": "^5.7.5",
        "vega-scale": "^7.3.0",
        "vega-statistics": "^1.8.1",
        "vega-util": "^1.17.1"
      }
    },
    "node_modules/webidl-conversions": {
      "version": "3.0.1",
      "resolved": "https://registry.npmjs.org/webidl-conversions/-/webidl-conversions-3.0.1.tgz",
      "integrity": "sha512-2JAn3z8AR6rjK8Sm8orRC0h/bcl/DqL7tRPdGZ4I1CjdF+EaMLmYxBHyXuKL849eucPFhvBoxMsflfOb8kxaeQ=="
    },
    "node_modules/whatwg-url": {
      "version": "5.0.0",
      "resolved": "https://registry.npmjs.org/whatwg-url/-/whatwg-url-5.0.0.tgz",
      "integrity": "sha512-saE57nupxk6v3HY35+jzBwYa0rKSy0XR8JSxZPwgLr7ys0IBzhGviA1/TUGJLmSVqs8pb9AnvICXEuOHLprYTw==",
      "dependencies": {
        "tr46": "~0.0.3",
        "webidl-conversions": "^3.0.0"
      }
    },
    "node_modules/wide-align": {
      "version": "1.1.5",
      "resolved": "https://registry.npmjs.org/wide-align/-/wide-align-1.1.5.tgz",
      "integrity": "sha512-eDMORYaPNZ4sQIuuYPDHdQvf4gyCF9rEEV/yPxGfwPkRodwEgiMUUXTx/dex+Me0wxx53S+NgUHaP7y3MGlDmg==",
      "dependencies": {
        "string-width": "^1.0.2 || 2 || 3 || 4"
      }
    },
    "node_modules/wrap-ansi": {
      "version": "7.0.0",
      "resolved": "https://registry.npmjs.org/wrap-ansi/-/wrap-ansi-7.0.0.tgz",
      "integrity": "sha512-YVGIj2kamLSTxw6NsZjoBxfSwsn0ycdesmc4p+Q21c5zPuZ1pl+NfxVdxPtdHvmNVOQ6XSYG4AUtyt/Fi7D16Q==",
      "dependencies": {
        "ansi-styles": "^4.0.0",
        "string-width": "^4.1.0",
        "strip-ansi": "^6.0.0"
      },
      "engines": {
        "node": ">=10"
      },
      "funding": {
        "url": "https://github.com/chalk/wrap-ansi?sponsor=1"
      }
    },
    "node_modules/wrappy": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/wrappy/-/wrappy-1.0.2.tgz",
      "integrity": "sha512-l4Sp/DRseor9wL6EvV2+TuQn63dMkPjZ/sp9XkghTEbV9KlPS1xUsZ3u7/IQO4wxtcFB4bgpQPRcR3QCvezPcQ=="
    },
    "node_modules/y18n": {
      "version": "5.0.8",
      "resolved": "https://registry.npmjs.org/y18n/-/y18n-5.0.8.tgz",
      "integrity": "sha512-0pfFzegeDWJHJIAmTLRP2DwHjdF5s7jo9tuztdQxAhINCdvS+3nGINqPd00AphqJR/0LhANUS6/+7SCb98YOfA==",
      "engines": {
        "node": ">=10"
      }
    },
    "node_modules/yallist": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/yallist/-/yallist-4.0.0.tgz",
      "integrity": "sha512-3wdGidZyq5PB084XLES5TpOSRA3wjXAlIWMhum2kRcv/41Sn2emQ0dycQW4uZXLejwKvg6EsvbdlVL+FYEct7A=="
    },
    "node_modules/yargs": {
      "version": "17.7.2",
      "resolved": "https://registry.npmjs.org/yargs/-/yargs-17.7.2.tgz",
      "integrity": "sha512-7dSzzRQ++CKnNI/krKnYRV7JKKPUXMEh61soaHKg9mrWEhzFWhFnxPxGl+69cD1Ou63C13NUPCnmIcrvqCuM6w==",
      "dependencies": {
        "cliui": "^8.0.1",
        "escalade": "^3.1.1",
        "get-caller-file": "^2.0.5",
        "require-directory": "^2.1.1",
        "string-width": "^4.2.3",
        "y18n": "^5.0.5",
        "yargs-parser": "^21.1.1"
      },
      "engines": {
        "node": ">=12"
      }
    },
    "node_modules/yargs-parser": {
      "version": "21.1.1",
      "resolved": "https://registry.npmjs.org/yargs-parser/-/yargs-parser-21.1.1.tgz",
      "integrity": "sha512-tVpsJW7DdjecAiFpbIB1e3qxIQsE6NoPc5/eTdrbbIC4h0LVsWhnoa3g+m2HclBIujHzsxZ4VJVA+GUuc2/LBw==",
      "engines": {
        "node": ">=12"
      }
    }
  }
}


==> package.json <==
{
  "dependencies": {
    "canvas": "^2.11.2",
    "vega-cli": "^5.25.0",
    "vega-lite": "^5.14.1"
  }
}

